Analytical Modeling of Nonlinear Fiber Propagation for Four Dimensional Symmetric Constellations

Coherent optical transmission systems naturally lead to a four dimensional (4D) signal space, i.e., two polarizations each with two quadratures. In this paper we derive an analytical model to quantify the impact of Kerr nonlinearity on such 4Dspaces, taking the interpolarization dependency into account. This is in contrast to previous models such as the GN and EGN models, which are valid for polarization multiplexed (PM)formats, where the two polarizations are seen as independent channels on which data is multiplexed. The proposed model agrees with the EGN model in the special case of independent two-dimensional modulation in each polarization. The model accounts for the predominant nonlinear terms in a WDM system, namely self-phase modulation and and cross-phase modulation. Numerical results show that the EGN model may inaccurately estimate the nonlinear interference of 4D formats. This nonlinear interference discrepancy between the results of the proposed model and the EGN model could be up to 2.8 dB for a system with 80 WDM channels. The derived model is validated by split-step Fourier simulations, and it is shown to follow simulations very closely.

==> Dat/AWGN_Capacity_EbN0_N_4_real_dims.txt <==
-1.5842  0.0100   
-1.5087  0.1100   
-1.4327  0.2100   
-1.3564  0.3100   
-1.2795  0.4100   
-1.2023  0.5100   
-1.1246  0.6100   
-1.0465  0.7100   
-0.9679  0.8100   
-0.8889  0.9100   
-0.8095  1.0100   
-0.7296  1.1100   
-0.6494  1.2100   
-0.5686  1.3100   
-0.4875  1.4100   
-0.4059  1.5100   
-0.3239  1.6100   
-0.2415  1.7100   
-0.1586  1.8100   
-0.0753  1.9100   
0.0084  2.0100   
0.0925  2.1100   
0.1771  2.2100   
0.2621  2.3100   
0.3475  2.4100   
0.4333  2.5100   
0.5195  2.6100   
0.6062  2.7100   
0.6933  2.8100   
0.7808  2.9100   
0.8687  3.0100   
0.9570  3.1100   
1.0457  3.2100   
1.1349  3.3100   
1.2244  3.4100   
1.3143  3.5100   
1.4047  3.6100   
1.4955  3.7100   
1.5866  3.8100   
1.6782  3.9100   
1.7701  4.0100   
1.8625  4.1100   
1.9552  4.2100   
2.0484  4.3100   
2.1419  4.4100   
2.2358  4.5100   
2.3301  4.6100   
2.4248  4.7100   
2.5199  4.8100   
2.6153  4.9100   
2.7111  5.0100   
2.8073  5.1100   
2.9039  5.2100   
3.0009  5.3100   
3.0982  5.4100   
3.1959  5.5100   
3.2939  5.6100   
3.3923  5.7100   
3.4911  5.8100   
3.5902  5.9100   
3.6897  6.0100   
3.7896  6.1100   
3.8898  6.2100   
3.9903  6.3100   
4.0912  6.4100   
4.1925  6.5100   
4.2941  6.6100   
4.3960  6.7100   
4.4982  6.8100   
4.6008  6.9100   
4.7038  7.0100   
4.8070  7.1100   
4.9106  7.2100   
5.0146  7.3100   
5.1188  7.4100   
5.2234  7.5100   
5.3283  7.6100   
5.4335  7.7100   
5.5390  7.8100   
5.6448  7.9100   
5.7509  8.0100   
5.8574  8.1100   
5.9641  8.2100   
6.0712  8.3100   
6.1785  8.4100   
6.2862  8.5100   
6.3941  8.6100   
6.5024  8.7100   
6.6109  8.8100   
6.7197  8.9100   
6.8288  9.0100   
6.9382  9.1100   
7.0479  9.2100   
7.1579  9.3100   
7.2681  9.4100   
7.3786  9.5100   
7.4894  9.6100   
7.6004  9.7100   
7.7117  9.8100   
7.8233  9.9100   
7.9351  10.0100   
8.0472  10.1100   
8.1596  10.2100   
8.2722  10.3100   
8.3850  10.4100   
8.4982  10.5100   
8.6115  10.6100   
8.7251  10.7100   
8.8390  10.8100   
8.9531  10.9100   
9.0674  11.0100   
9.1820  11.1100   
9.2968  11.2100   
9.4119  11.3100   
9.5271  11.4100   
9.6427  11.5100   
9.7584  11.6100   
9.8743  11.7100   
9.9905  11.8100   
10.1069  11.9100   
10.2236  12.0100   
10.3404  12.1100   
10.4575  12.2100   
10.5747  12.3100   
10.6922  12.4100   
10.8099  12.5100   
10.9278  12.6100   
11.0459  12.7100   
11.1642  12.8100   
11.2827  12.9100   
11.4014  13.0100   
11.5204  13.1100   
11.6395  13.2100   
11.7588  13.3100   
11.8782  13.4100   
11.9979  13.5100   
12.1178  13.6100   
12.2379  13.7100   
12.3581  13.8100   
12.4785  13.9100   
12.5991  14.0100   
12.7199  14.1100   
12.8409  14.2100   
12.9620  14.3100   
13.0833  14.4100   
13.2048  14.5100   
13.3265  14.6100   
13.4483  14.7100   
13.5703  14.8100   
13.6925  14.9100   


==> Dat/AWGN_Capacity_N_4_real_dims.txt <==
-20.0000  0.0144   
-19.7500  0.0152   
-19.5000  0.0161   
-19.2500  0.0171   
-19.0000  0.0181   
-18.7500  0.0192   
-18.5000  0.0203   
-18.2500  0.0215   
-18.0000  0.0228   
-17.7500  0.0241   
-17.5000  0.0255   
-17.2500  0.0270   
-17.0000  0.0286   
-16.7500  0.0303   
-16.5000  0.0321   
-16.2500  0.0340   
-16.0000  0.0360   
-15.7500  0.0381   
-15.5000  0.0404   
-15.2500  0.0428   
-15.0000  0.0453   
-14.7500  0.0479   
-14.5000  0.0507   
-14.2500  0.0537   
-14.0000  0.0569   
-13.7500  0.0602   
-13.5000  0.0637   
-13.2500  0.0675   
-13.0000  0.0714   
-12.7500  0.0756   
-12.5000  0.0800   
-12.2500  0.0847   
-12.0000  0.0896   
-11.7500  0.0948   
-11.5000  0.1004   
-11.2500  0.1062   
-11.0000  0.1124   
-10.7500  0.1189   
-10.5000  0.1258   
-10.2500  0.1331   
-10.0000  0.1408   
-9.7500  0.1489   
-9.5000  0.1575   
-9.2500  0.1666   
-9.0000  0.1761   
-8.7500  0.1862   
-8.5000  0.1969   
-8.2500  0.2082   
-8.0000  0.2200   
-7.7500  0.2326   
-7.5000  0.2458   
-7.2500  0.2597   
-7.0000  0.2744   
-6.7500  0.2899   
-6.5000  0.3061   
-6.2500  0.3233   
-6.0000  0.3414   
-5.7500  0.3604   
-5.5000  0.3804   
-5.2500  0.4014   
-5.0000  0.4236   
-4.7500  0.4468   
-4.5000  0.4712   
-4.2500  0.4969   
-4.0000  0.5238   
-3.7500  0.5520   
-3.5000  0.5817   
-3.2500  0.6127   
-3.0000  0.6452   
-2.7500  0.6793   
-2.5000  0.7149   
-2.2500  0.7522   
-2.0000  0.7912   
-1.7500  0.8319   
-1.5000  0.8744   
-1.2500  0.9188   
-1.0000  0.9650   
-0.7500  1.0132   
-0.5000  1.0634   
-0.2500  1.1156   
0.0000  1.1699   
0.2500  1.2264   
0.5000  1.2850   
0.7500  1.3458   
1.0000  1.4088   
1.2500  1.4741   
1.5000  1.5417   
1.7500  1.6116   
2.0000  1.6839   
2.2500  1.7585   
2.5000  1.8355   
2.7500  1.9148   
3.0000  1.9966   
3.2500  2.0807   
3.5000  2.1673   
3.7500  2.2562   
4.0000  2.3475   
4.2500  2.4411   
4.5000  2.5371   
4.7500  2.6354   
5.0000  2.7360   
5.2500  2.8389   
5.5000  2.9440   
5.7500  3.0513   
6.0000  3.1608   
6.2500  3.2724   
6.5000  3.3861   
6.7500  3.5019   
7.0000  3.6196   
7.2500  3.7393   
7.5000  3.8609   
7.7500  3.9843   
8.0000  4.1095   
8.2500  4.2365   
8.5000  4.3652   
8.7500  4.4955   
9.0000  4.6274   
9.2500  4.7609   
9.5000  4.8958   
9.7500  5.0322   
10.0000  5.1699   
10.2500  5.3090   
10.5000  5.4493   
10.7500  5.5909   
11.0000  5.7337   
11.2500  5.8776   
11.5000  6.0225   
11.7500  6.1685   
12.0000  6.3155   
12.2500  6.4635   
12.5000  6.6123   
12.7500  6.7621   
13.0000  6.9126   
13.2500  7.0640   
13.5000  7.2161   
13.7500  7.3689   
14.0000  7.5224   
14.2500  7.6766   
14.5000  7.8314   
14.7500  7.9868   
15.0000  8.1427   
15.2500  8.2992   
15.5000  8.4562   
15.7500  8.6137   
16.0000  8.7716   
16.2500  8.9300   
16.5000  9.0887   
16.7500  9.2479   
17.0000  9.4075   
17.2500  9.5674   
17.5000  9.7276   
17.7500  9.8881   
18.0000  10.0490   
18.2500  10.2101   
18.5000  10.3715   
18.7500  10.5332   
19.0000  10.6951   
19.2500  10.8572   
19.5000  11.0196   
19.7500  11.1821   
20.0000  11.3449   
20.2500  11.5078   
20.5000  11.6709   
20.7500  11.8342   
21.0000  11.9976   
21.2500  12.1611   
21.5000  12.3249   
21.7500  12.4887   
22.0000  12.6527   
22.2500  12.8168   
22.5000  12.9809   
22.7500  13.1452   
23.0000  13.3096   
23.2500  13.4741   
23.5000  13.6387   
23.7500  13.8034   
24.0000  13.9681   
24.2500  14.1330   
24.5000  14.2979   
24.7500  14.4628   
25.0000  14.6278   
25.2500  14.7929   
25.5000  14.9581   
25.7500  15.1232   
26.0000  15.2885   
26.2500  15.4538   
26.5000  15.6191   
26.7500  15.7845   
27.0000  15.9499   
27.2500  16.1154   
27.5000  16.2808   
27.7500  16.4464   
28.0000  16.6119   
28.2500  16.7775   
28.5000  16.9431   
28.7500  17.1088   
29.0000  17.2744   
29.2500  17.4401   
29.5000  17.6058   
29.7500  17.7716   
30.0000  17.9373   
30.2500  18.1031   
30.5000  18.2689   
30.7500  18.4347   
31.0000  18.6005   
31.2500  18.7664   
31.5000  18.9322   
31.7500  19.0981   
32.0000  19.2640   
32.2500  19.4299   
32.5000  19.5958   
32.7500  19.7617   
33.0000  19.9276   
33.2500  20.0936   
33.5000  20.2595   
33.7500  20.4254   
34.0000  20.5914   
34.2500  20.7574   
34.5000  20.9234   
34.7500  21.0893   
35.0000  21.2553   
35.2500  21.4213   
35.5000  21.5873   
35.7500  21.7533   
36.0000  21.9193   
36.2500  22.0853   
36.5000  22.2514   
36.7500  22.4174   
37.0000  22.5834   
37.2500  22.7495   
37.5000  22.9155   
37.7500  23.0815   
38.0000  23.2476   
38.2500  23.4136   
38.5000  23.5797   
38.7500  23.7457   
39.0000  23.9118   
39.2500  24.0778   
39.5000  24.2439   
39.7500  24.4099   
40.0000  24.5760   
40.2500  24.7421   
40.5000  24.9081   
40.7500  25.0742   
41.0000  25.2403   
41.2500  25.4063   
41.5000  25.5724   
41.7500  25.7385   
42.0000  25.9046   
42.2500  26.0706   
42.5000  26.2367   
42.7500  26.4028   
43.0000  26.5689   
43.2500  26.7350   
43.5000  26.9010   
43.7500  27.0671   
44.0000  27.2332   
44.2500  27.3993   
44.5000  27.5654   
44.7500  27.7314   
45.0000  27.8975   
45.2500  28.0636   
45.5000  28.2297   
45.7500  28.3958   
46.0000  28.5619   
46.2500  28.7280   
46.5000  28.8941   
46.7500  29.0601   
47.0000  29.2262   
47.2500  29.3923   
47.5000  29.5584   
47.7500  29.7245   
48.0000  29.8906   
48.2500  30.0567   
48.5000  30.2228   
48.7500  30.3889   
49.0000  30.5550   
49.2500  30.7211   
49.5000  30.8872   
49.7500  31.0532   
50.0000  31.2193   


==> Dat/Capacity_EsN0.txt <==
-10.00000000  0.27500705   
-9.00000000  0.34213828   
-8.00000000  0.42448949   
-7.00000000  0.52492941   
-6.00000000  0.64659865   
-5.00000000  0.79281832   
-4.00000000  0.96694991   
-3.00000000  1.17220785   
-2.00000000  1.41143810   
-1.00000000  1.68688765   
0.00000000  2.00000000   
1.00000000  2.35127327   
2.00000000  2.74020934   
3.00000000  3.16536471   
4.00000000  3.62449238   
5.00000000  4.11474642   
6.00000000  4.63291236   
7.00000000  5.17562875   
8.00000000  5.73957444   
9.00000000  6.32160885   
10.00000000  6.91886324   
11.00000000  7.52878873   
12.00000000  8.14917047   
13.00000000  8.77811793   
14.00000000  9.41404053   
15.00000000  10.05561535   
16.00000000  10.70175231   
17.00000000  11.35155980   
18.00000000  12.00431289   
19.00000000  12.65942492   
20.00000000  13.31642297   
21.00000000  13.97492692   
22.00000000  14.63463200   
23.00000000  15.29529432   
24.00000000  15.95671900   
25.00000000  16.61875048   
26.00000000  17.28126478   
27.00000000  17.94416309   
28.00000000  18.60736675   
29.00000000  19.27081316   
30.00000000  19.93445252   
31.00000000  20.59824523   
32.00000000  21.26215979   
33.00000000  21.92617118   
34.00000000  22.59025951   
35.00000000  23.25440896   
36.00000000  23.91860697   
37.00000000  24.58284356   
38.00000000  25.24711079   
39.00000000  25.91140237   
40.00000000  26.57571328   
41.00000000  27.24003956   
42.00000000  27.90437805   
43.00000000  28.56872622   
44.00000000  29.23308210   
45.00000000  29.89744410   
46.00000000  30.56181095   
47.00000000  31.22618166   
48.00000000  31.89055544   
49.00000000  32.55493165   
50.00000000  33.21930980   


==> Dat/MI_Es_QAM4_4096.txt <==
-20.0000  0.0144   
-19.0000  0.0181   
-18.0000  0.0228   
-17.0000  0.0287   
-16.0000  0.0360   
-15.0000  0.0453   
-14.0000  0.0569   
-13.0000  0.0714   
-12.0000  0.0896   
-11.0000  0.1124   
-10.0000  0.1408   
-9.0000  0.1763   
-8.0000  0.2199   
-7.0000  0.2744   
-6.0000  0.3413   
-5.0000  0.4232   
-4.0000  0.5234   
-3.0000  0.6448   
-2.0000  0.7905   
-1.0000  0.9634   
0.0000  1.1674   
1.0000  1.4038   
2.0000  1.6750   
3.0000  1.9800   
4.0000  2.3209   
5.0000  2.6932   
6.0000  3.0954   
7.0000  3.5259   
8.0000  3.9804   
9.0000  4.4571   
10.0000  4.9522   
11.0000  5.4643   
12.0000  5.9919   
13.0000  6.5313   
14.0000  7.0824   
15.0000  7.6436   
16.0000  8.2116   
17.0000  8.7844   
18.0000  9.3573   
19.0000  9.9169   
20.0000  10.4449   
21.0000  10.9154   
22.0000  11.3061   
23.0000  11.6005   
24.0000  11.7985   
25.0000  11.9137   
26.0000  11.9699   
27.0000  11.9919   
28.0000  11.9984   
29.0000  11.9998   
30.0000  12.0000   


==> Dat/MI_Es_SO-PM-QPSK4_16.txt <==
-20.0000  0.0154   
-19.0000  0.0175   
-18.0000  0.0229   
-17.0000  0.0285   
-16.0000  0.0352   
-15.0000  0.0448   
-14.0000  0.0570   
-13.0000  0.0718   
-12.0000  0.0900   
-11.0000  0.1132   
-10.0000  0.1362   
-9.0000  0.1758   
-8.0000  0.2196   
-7.0000  0.2714   
-6.0000  0.3448   
-5.0000  0.4222   
-4.0000  0.5224   
-3.0000  0.6461   
-2.0000  0.7846   
-1.0000  0.9555   
0.0000  1.1520   
1.0000  1.3804   
2.0000  1.6382   
3.0000  1.9139   
4.0000  2.2065   
5.0000  2.5163   
6.0000  2.8214   
7.0000  3.1224   
8.0000  3.3911   
9.0000  3.6139   
10.0000  3.7833   
11.0000  3.8987   
12.0000  3.9599   
13.0000  3.9872   
14.0000  3.9973   
15.0000  3.9997   
16.0000  3.9999   
17.0000  4.0000   
18.0000  4.0000   
19.0000  4.0000   
20.0000  4.0000   
21.0000  4.0000   
22.0000  4.0000   
23.0000  4.0000   
24.0000  4.0000   
25.0000  4.0000   
26.0000  4.0000   
27.0000  4.0000   
28.0000  4.0000   
29.0000  4.0000   
30.0000  4.0000   


==> Dat/MI_Es_a4_256.txt <==
-20.0000  0.0142   
-19.0000  0.0182   
-18.0000  0.0228   
-17.0000  0.0285   
-16.0000  0.0359   
-15.0000  0.0450   
-14.0000  0.0568   
-13.0000  0.0717   
-12.0000  0.0894   
-11.0000  0.1128   
-10.0000  0.1412   
-9.0000  0.1756   
-8.0000  0.2211   
-7.0000  0.2737   
-6.0000  0.3409   
-5.0000  0.4236   
-4.0000  0.5234   
-3.0000  0.6467   
-2.0000  0.7894   
-1.0000  0.9637   
0.0000  1.1661   
1.0000  1.4044   
2.0000  1.6767   
3.0000  1.9847   
4.0000  2.3268   
5.0000  2.7036   
6.0000  3.1125   
7.0000  3.5484   
8.0000  4.0079   
9.0000  4.4906   
10.0000  4.9871   
11.0000  5.4979   
12.0000  6.0075   
13.0000  6.5039   
14.0000  6.9608   
15.0000  7.3485   
16.0000  7.6413   
17.0000  7.8336   
18.0000  7.9373   
19.0000  7.9820   
20.0000  7.9964   
21.0000  7.9995   
22.0000  8.0000   
23.0000  8.0000   
24.0000  8.0000   
25.0000  8.0000   
26.0000  8.0000   
27.0000  8.0000   
28.0000  8.0000   
29.0000  8.0000   
30.0000  8.0000   


==> Dat/MI_Es_a4_4096.txt <==
-20.0000  0.0144   
-19.0000  0.0181   
-18.0000  0.0227   
-17.0000  0.0286   
-16.0000  0.0360   
-15.0000  0.0453   
-14.0000  0.0569   
-13.0000  0.0713   
-12.0000  0.0898   
-11.0000  0.1125   
-10.0000  0.1408   
-9.0000  0.1761   
-8.0000  0.2199   
-7.0000  0.2743   
-6.0000  0.3414   
-5.0000  0.4236   
-4.0000  0.5236   
-3.0000  0.6450   
-2.0000  0.7908   
-1.0000  0.9641   
0.0000  1.1684   
1.0000  1.4050   
2.0000  1.6781   
3.0000  1.9854   
4.0000  2.3284   
5.0000  2.7068   
6.0000  3.1169   
7.0000  3.5576   
8.0000  4.0244   
9.0000  4.5165   
10.0000  5.0289   
11.0000  5.5600   
12.0000  6.1065   
13.0000  6.6685   
14.0000  7.2410   
15.0000  7.8229   
16.0000  8.4129   
17.0000  9.0071   
18.0000  9.6000   
19.0000  10.1782   
20.0000  10.7188   
21.0000  11.1857   
22.0000  11.5457   
23.0000  11.7860   
24.0000  11.9181   
25.0000  11.9760   
26.0000  11.9950   
27.0000  11.9993   
28.0000  11.9999   
29.0000  12.0000   
30.0000  12.0000   


==> Dat/MI_Es_a4_512.txt <==
-20.0000  0.0144   
-19.0000  0.0181   
-18.0000  0.0226   
-17.0000  0.0287   
-16.0000  0.0360   
-15.0000  0.0454   
-14.0000  0.0570   
-13.0000  0.0717   
-12.0000  0.0897   
-11.0000  0.1118   
-10.0000  0.1410   
-9.0000  0.1762   
-8.0000  0.2200   
-7.0000  0.2748   
-6.0000  0.3413   
-5.0000  0.4235   
-4.0000  0.5233   
-3.0000  0.6448   
-2.0000  0.7903   
-1.0000  0.9635   
0.0000  1.1676   
1.0000  1.4042   
2.0000  1.6769   
3.0000  1.9838   
4.0000  2.3279   
5.0000  2.7044   
6.0000  3.1133   
7.0000  3.5525   
8.0000  4.0176   
9.0000  4.5072   
10.0000  5.0137   
11.0000  5.5363   
12.0000  6.0709   
13.0000  6.6091   
14.0000  7.1460   
15.0000  7.6526   
16.0000  8.1036   
17.0000  8.4683   
18.0000  8.7297   
19.0000  8.8859   
20.0000  8.9620   
21.0000  8.9905   
22.0000  8.9983   
23.0000  8.9998   
24.0000  9.0000   
25.0000  9.0000   
26.0000  9.0000   
27.0000  9.0000   
28.0000  9.0000   
29.0000  9.0000   
30.0000  9.0000   


==> Dat/MI_Es_ab4_256.txt <==
-20.0000  0.0146   
-19.0000  0.0181   
-18.0000  0.0228   
-17.0000  0.0283   
-16.0000  0.0359   
-15.0000  0.0454   
-14.0000  0.0571   
-13.0000  0.0714   
-12.0000  0.0892   
-11.0000  0.1120   
-10.0000  0.1409   
-9.0000  0.1765   
-8.0000  0.2203   
-7.0000  0.2745   
-6.0000  0.3416   
-5.0000  0.4235   
-4.0000  0.5234   
-3.0000  0.6436   
-2.0000  0.7903   
-1.0000  0.9631   
0.0000  1.1659   
1.0000  1.4062   
2.0000  1.6773   
3.0000  1.9860   
4.0000  2.3262   
5.0000  2.7041   
6.0000  3.1109   
7.0000  3.5464   
8.0000  4.0087   
9.0000  4.4913   
10.0000  4.9892   
11.0000  5.4998   
12.0000  6.0072   
13.0000  6.5041   
14.0000  6.9600   
15.0000  7.3497   
16.0000  7.6431   
17.0000  7.8346   
18.0000  7.9378   
19.0000  7.9822   
20.0000  7.9964   
21.0000  7.9995   
22.0000  7.9999   
23.0000  8.0000   
24.0000  8.0000   
25.0000  8.0000   
26.0000  8.0000   
27.0000  8.0000   
28.0000  8.0000   
29.0000  8.0000   
30.0000  8.0000   


==> Dat/MI_Es_c4_16.txt <==
-20.0000  0.0143   
-19.0000  0.0179   
-18.0000  0.0218   
-17.0000  0.0293   
-16.0000  0.0364   
-15.0000  0.0455   
-14.0000  0.0552   
-13.0000  0.0724   
-12.0000  0.0905   
-11.0000  0.1130   
-10.0000  0.1401   
-9.0000  0.1769   
-8.0000  0.2173   
-7.0000  0.2712   
-6.0000  0.3386   
-5.0000  0.4239   
-4.0000  0.5203   
-3.0000  0.6401   
-2.0000  0.7933   
-1.0000  0.9632   
0.0000  1.1638   
1.0000  1.3919   
2.0000  1.6488   
3.0000  1.9539   
4.0000  2.2635   
5.0000  2.5865   
6.0000  2.9163   
7.0000  3.2296   
8.0000  3.4979   
9.0000  3.7061   
10.0000  3.8519   
11.0000  3.9373   
12.0000  3.9792   
13.0000  3.9947   
14.0000  3.9992   
15.0000  3.9998   
16.0000  4.0000   
17.0000  4.0000   
18.0000  4.0000   
19.0000  4.0000   
20.0000  4.0000   
21.0000  4.0000   
22.0000  4.0000   
23.0000  4.0000   
24.0000  4.0000   
25.0000  4.0000   
26.0000  4.0000   
27.0000  4.0000   
28.0000  4.0000   
29.0000  4.0000   
30.0000  4.0000   


==> Dat/MI_Es_cube4_16.txt <==
-20.0000  0.0147   
-19.0000  0.0181   
-18.0000  0.0230   
-17.0000  0.0284   
-16.0000  0.0353   
-15.0000  0.0445   
-14.0000  0.0574   
-13.0000  0.0717   
-12.0000  0.0887   
-11.0000  0.1114   
-10.0000  0.1401   
-9.0000  0.1745   
-8.0000  0.2194   
-7.0000  0.2739   
-6.0000  0.3443   
-5.0000  0.4246   
-4.0000  0.5211   
-3.0000  0.6486   
-2.0000  0.7880   
-1.0000  0.9614   
0.0000  1.1611   
1.0000  1.3900   
2.0000  1.6647   
3.0000  1.9443   
4.0000  2.2513   
5.0000  2.5673   
6.0000  2.8859   
7.0000  3.1769   
8.0000  3.4358   
9.0000  3.6425   
10.0000  3.7983   
11.0000  3.9027   
12.0000  3.9596   
13.0000  3.9881   
14.0000  3.9966   
15.0000  3.9993   
16.0000  3.9999   
17.0000  4.0000   
18.0000  4.0000   
19.0000  4.0000   
20.0000  4.0000   
21.0000  4.0000   
22.0000  4.0000   
23.0000  4.0000   
24.0000  4.0000   
25.0000  4.0000   
26.0000  4.0000   
27.0000  4.0000   
28.0000  4.0000   
29.0000  4.0000   
30.0000  4.0000   


==> Dat/MI_Es_dicyclic4_16.txt <==
-20.0000  0.0140   
-19.0000  0.0183   
-18.0000  0.0236   
-17.0000  0.0280   
-16.0000  0.0366   
-15.0000  0.0447   
-14.0000  0.0580   
-13.0000  0.0696   
-12.0000  0.0889   
-11.0000  0.1126   
-10.0000  0.1400   
-9.0000  0.1772   
-8.0000  0.2212   
-7.0000  0.2755   
-6.0000  0.3425   
-5.0000  0.4298   
-4.0000  0.5243   
-3.0000  0.6483   
-2.0000  0.7870   
-1.0000  0.9611   
0.0000  1.1573   
1.0000  1.3849   
2.0000  1.6411   
3.0000  1.9200   
4.0000  2.2217   
5.0000  2.5107   
6.0000  2.7990   
7.0000  3.0686   
8.0000  3.3072   
9.0000  3.5027   
10.0000  3.6636   
11.0000  3.7897   
12.0000  3.8773   
13.0000  3.9388   
14.0000  3.9731   
15.0000  3.9896   
16.0000  3.9974   
17.0000  3.9996   
18.0000  4.0000   
19.0000  4.0000   
20.0000  4.0000   
21.0000  4.0000   
22.0000  4.0000   
23.0000  4.0000   
24.0000  4.0000   
25.0000  4.0000   
26.0000  4.0000   
27.0000  4.0000   
28.0000  4.0000   
29.0000  4.0000   
30.0000  4.0000   


==> Dat/MI_Es_l4_16.txt <==
-20.0000  0.0138   
-19.0000  0.0177   
-18.0000  0.0219   
-17.0000  0.0290   
-16.0000  0.0347   
-15.0000  0.0456   
-14.0000  0.0568   
-13.0000  0.0715   
-12.0000  0.0865   
-11.0000  0.1141   
-10.0000  0.1420   
-9.0000  0.1773   
-8.0000  0.2183   
-7.0000  0.2764   
-6.0000  0.3388   
-5.0000  0.4201   
-4.0000  0.5173   
-3.0000  0.6417   
-2.0000  0.7798   
-1.0000  0.9505   
0.0000  1.1495   
1.0000  1.3740   
2.0000  1.6255   
3.0000  1.9056   
4.0000  2.2061   
5.0000  2.5294   
6.0000  2.8486   
7.0000  3.1590   
8.0000  3.4311   
9.0000  3.6562   
10.0000  3.8176   
11.0000  3.9226   
12.0000  3.9712   
13.0000  3.9921   
14.0000  3.9986   
15.0000  3.9998   
16.0000  4.0000   
17.0000  4.0000   
18.0000  4.0000   
19.0000  4.0000   
20.0000  4.0000   
21.0000  4.0000   
22.0000  4.0000   
23.0000  4.0000   
24.0000  4.0000   
25.0000  4.0000   
26.0000  4.0000   
27.0000  4.0000   
28.0000  4.0000   
29.0000  4.0000   
30.0000  4.0000   


==> Dat/MI_Es_voronoi4_256.txt <==
-20.0000  0.0143   
-19.0000  0.0180   
-18.0000  0.0227   
-17.0000  0.0286   
-16.0000  0.0361   
-15.0000  0.0454   
-14.0000  0.0570   
-13.0000  0.0711   
-12.0000  0.0897   
-11.0000  0.1121   
-10.0000  0.1402   
-9.0000  0.1757   
-8.0000  0.2213   
-7.0000  0.2746   
-6.0000  0.3417   
-5.0000  0.4239   
-4.0000  0.5255   
-3.0000  0.6442   
-2.0000  0.7909   
-1.0000  0.9625   
0.0000  1.1679   
1.0000  1.4019   
2.0000  1.6746   
3.0000  1.9833   
4.0000  2.3230   
5.0000  2.6991   
6.0000  3.1079   
7.0000  3.5446   
8.0000  4.0018   
9.0000  4.4872   
10.0000  4.9855   
11.0000  5.4953   
12.0000  6.0032   
13.0000  6.4957   
14.0000  6.9521   
15.0000  7.3390   
16.0000  7.6336   
17.0000  7.8271   
18.0000  7.9344   
19.0000  7.9806   
20.0000  7.9959   
21.0000  7.9994   
22.0000  7.9999   
23.0000  8.0000   
24.0000  8.0000   
25.0000  8.0000   
26.0000  8.0000   
27.0000  8.0000   
28.0000  8.0000   
29.0000  8.0000   
30.0000  8.0000   


==> Dat/MI_PM16QAM.txt <==
-16.98970004  0.05713827   
-16.48970004  0.06403336   
-15.98970004  0.07175020   
-15.48970004  0.08038412   
-14.98970004  0.09004087   
-14.48970004  0.10083755   
-13.98970004  0.11290367   
-13.48970004  0.12638221   
-12.98970004  0.14143069   
-12.48970004  0.15822226   
-11.98970004  0.17694684   
-11.48970004  0.19781208   
-10.98970004  0.22104439   
-10.48970004  0.24688972   
-9.98970004  0.27561422   
-9.48970004  0.30750461   
-8.98970004  0.34286824   
-8.48970004  0.38203270   
-7.98970004  0.42534495   
-7.48970004  0.47316973   
-6.98970004  0.52588734   
-6.48970004  0.58389044   
-5.98970004  0.64758002   
-5.48970004  0.71736027   
-4.98970004  0.79363232   
-4.48970004  0.87678704   
-3.98970004  0.96719669   
-3.48970004  1.06520580   
-2.98970004  1.17112149   
-2.48970004  1.28520356   
-1.98970004  1.40765489   
-1.48970004  1.53861292   
-0.98970004  1.67814271   
-0.48970004  1.82623239   
0.01029996  1.98279154   
0.51029996  2.14765299   
1.01029996  2.32057835   
1.51029996  2.50126730   
2.01029996  2.68937024   
2.51029996  2.88450268   
3.01029996  3.08625870   
3.51029996  3.29422098   
4.01029996  3.50796645   
4.51029996  3.72706904   
5.01029996  3.95110074   
5.51029996  4.17962930   
6.01029996  4.41220527   
6.51029996  4.64832989   
7.01029996  4.88740511   
7.51029996  5.12868766   
8.01029996  5.37127357   
8.51029996  5.61410644   
9.01029996  5.85597016   
9.51029996  6.09543824   
10.01029996  6.33076264   
10.51029996  6.55965772   
11.01029996  6.77898826   
11.51029996  6.98460352   
12.01029996  7.17176949   
12.51029996  7.33648382   
13.01029996  7.47723948   
13.51029996  7.59597539   
14.01029996  7.69701086   
14.51029996  7.78405484   
15.01029996  7.85711182   
15.51029996  7.91257060   
16.01029996  7.94835461   
16.51029996  7.96839925   
17.01029996  7.97983980   
17.51029996  7.98795607   
18.01029996  7.99440869   
18.51029996  7.99823276   
19.01029996  7.99949346   
19.51029996  7.99977222   
20.01029996  7.99986899   
20.51029996  7.99994793   
21.01029996  7.99999345   
21.51029996  7.99999973   
22.01029996  7.99999999   
22.51029996  8.00000000   
23.01029996  8.00000000   
23.51029996  8.00000000   
24.01029996  8.00000000   
24.51029996  8.00000000   
25.01029996  8.00000000   
25.51029996  8.00000000   
26.01029996  8.00000000   
26.51029996  8.00000000   
27.01029996  8.00000000   
27.51029996  8.00000000   
28.01029996  8.00000000   
28.51029996  8.00000000   
29.01029996  8.00000000   
29.51029996  8.00000000   
30.01029996  8.00000000   
30.51029996  8.00000000   
31.01029996  8.00000000   
31.51029996  8.00000000   
32.01029996  8.00000000   
32.51029996  8.00000000   
33.01029996  8.00000000   
33.51029996  8.00000000   
34.01029996  8.00000000   
34.51029996  8.00000000   
35.01029996  8.00000000   
35.51029996  8.00000000   
36.01029996  8.00000000   
36.51029996  8.00000000   
37.01029996  8.00000000   
37.51029996  8.00000000   
38.01029996  8.00000000   
38.51029996  8.00000000   
39.01029996  8.00000000   
39.51029996  8.00000000   
40.01029996  8.00000000   
40.51029996  8.00000000   
41.01029996  8.00000000   
41.51029996  8.00000000   
42.01029996  8.00000000   
42.51029996  8.00000000   
43.01029996  8.00000000   
43.51029996  8.00000000   
44.01029996  8.00000000   
44.51029996  8.00000000   
45.01029996  8.00000000   
45.51029996  8.00000000   
46.01029996  8.00000000   
46.51029996  8.00000000   
47.01029996  8.00000000   
47.51029996  8.00000000   
48.01029996  8.00000000   
48.51029996  8.00000000   
49.01029996  8.00000000   
49.51029996  8.00000000   
50.01029996  8.00000000   
50.51029996  8.00000000   
51.01029996  8.00000000   
51.51029996  8.00000000   
52.01029996  8.00000000   
52.51029996  8.00000000   
53.01029996  8.00000000   
53.51029996  8.00000000   
54.01029996  8.00000000   
54.51029996  8.00000000   
55.01029996  8.00000000   
55.51029996  8.00000000   
56.01029996  8.00000000   
56.51029996  8.00000000   
57.01029996  8.00000000   
57.51029996  8.00000000   
58.01029996  8.00000000   
58.51029996  8.00000000   
59.01029996  8.00000000   
59.51029996  8.00000000   
60.01029996  8.00000000   
60.51029996  8.00000000   
61.01029996  8.00000000   
61.51029996  8.00000000   
62.01029996  8.00000000   
62.51029996  8.00000000   
63.01029996  8.00000000   
63.51029996  8.00000000   
64.01029996  8.00000000   
64.51029996  8.00000000   
65.01029996  8.00000000   
65.51029996  8.00000000   
66.01029996  8.00000000   
66.51029996  8.00000000   
67.01029996  8.00000000   
67.51029996  8.00000000   
68.01029996  8.00000000   
68.51029996  8.00000000   
69.01029996  8.00000000   
69.51029996  8.00000000   
70.01029996  8.00000000   
70.51029996  8.00000000   
71.01029996  8.00000000   
71.51029996  8.00000000   
72.01029996  8.00000000   
72.51029996  8.00000000   
73.01029996  8.00000000   


==> Dat/MI_PM4QAM.txt <==
-16.98970004  0.05713823   
-16.48970004  0.06403330   
-15.98970004  0.07175010   
-15.48970004  0.08038398   
-14.98970004  0.09004064   
-14.48970004  0.10083719   
-13.98970004  0.11290311   
-13.48970004  0.12638133   
-12.98970004  0.14142932   
-12.48970004  0.15822014   
-11.98970004  0.17694354   
-11.48970004  0.19780699   
-10.98970004  0.22103655   
-10.48970004  0.24687766   
-9.98970004  0.27559573   
-9.48970004  0.30747635   
-8.98970004  0.34282520   
-8.48970004  0.38196739   
-7.98970004  0.42524619   
-7.48970004  0.47302101   
-6.98970004  0.52566434   
-6.48970004  0.58355761   
-5.98970004  0.64708567   
-5.48970004  0.71662978   
-4.98970004  0.79255876   
-4.48970004  0.87521828   
-3.98970004  0.96491793   
-3.48970004  1.06191604   
-2.98970004  1.16640188   
-2.48970004  1.27847520   
-1.98970004  1.39812287   
-1.48970004  1.52519267   
-0.98970004  1.65936547   
-0.48970004  1.80012806   
0.01029996  1.94675214   
0.51029996  2.09828734   
1.01029996  2.25357726   
1.51029996  2.41130263   
2.01029996  2.57004084   
2.51029996  2.72830793   
3.01029996  2.88452903   
3.51029996  3.03689447   
4.01029996  3.18313362   
4.51029996  3.32038030   
5.01029996  3.44542549   
5.51029996  3.55555656   
6.01029996  3.64971640   
6.51029996  3.72914954   
7.01029996  3.79671915   
7.51029996  3.85492989   
8.01029996  3.90384649   
8.51029996  3.94108597   
9.01029996  3.96519954   
9.51029996  3.97873129   
10.01029996  3.98643317   
10.51029996  3.99187020   
11.01029996  3.99619850   
11.51029996  3.99878992   
12.01029996  3.99965469   
12.51029996  3.99984632   
13.01029996  3.99991153   
13.51029996  3.99996430   
14.01029996  3.99999538   
14.51029996  3.99999981   
15.01029996  4.00000000   
15.51029996  4.00000000   
16.01029996  4.00000000   
16.51029996  4.00000000   
17.01029996  4.00000000   
17.51029996  4.00000000   
18.01029996  4.00000000   
18.51029996  4.00000000   
19.01029996  4.00000000   
19.51029996  4.00000000   
20.01029996  4.00000000   
20.51029996  4.00000000   
21.01029996  4.00000000   
21.51029996  4.00000000   
22.01029996  4.00000000   
22.51029996  4.00000000   
23.01029996  4.00000000   
23.51029996  4.00000000   
24.01029996  4.00000000   
24.51029996  4.00000000   
25.01029996  4.00000000   
25.51029996  4.00000000   
26.01029996  4.00000000   
26.51029996  4.00000000   
27.01029996  4.00000000   
27.51029996  4.00000000   
28.01029996  4.00000000   
28.51029996  4.00000000   
29.01029996  4.00000000   
29.51029996  4.00000000   
30.01029996  4.00000000   
30.51029996  4.00000000   
31.01029996  4.00000000   
31.51029996  4.00000000   
32.01029996  4.00000000   
32.51029996  4.00000000   
33.01029996  4.00000000   
33.51029996  4.00000000   
34.01029996  4.00000000   
34.51029996  4.00000000   
35.01029996  4.00000000   
35.51029996  4.00000000   
36.01029996  4.00000000   
36.51029996  4.00000000   
37.01029996  4.00000000   
37.51029996  4.00000000   
38.01029996  4.00000000   
38.51029996  4.00000000   
39.01029996  4.00000000   
39.51029996  4.00000000   
40.01029996  4.00000000   
40.51029996  4.00000000   
41.01029996  4.00000000   
41.51029996  4.00000000   
42.01029996  4.00000000   
42.51029996  4.00000000   
43.01029996  4.00000000   
43.51029996  4.00000000   
44.01029996  4.00000000   
44.51029996  4.00000000   
45.01029996  4.00000000   
45.51029996  4.00000000   
46.01029996  4.00000000   
46.51029996  4.00000000   
47.01029996  4.00000000   
47.51029996  4.00000000   
48.01029996  4.00000000   
48.51029996  4.00000000   
49.01029996  4.00000000   
49.51029996  4.00000000   
50.01029996  4.00000000   
50.51029996  4.00000000   
51.01029996  4.00000000   
51.51029996  4.00000000   
52.01029996  4.00000000   
52.51029996  4.00000000   
53.01029996  4.00000000   
53.51029996  4.00000000   
54.01029996  4.00000000   
54.51029996  4.00000000   
55.01029996  4.00000000   
55.51029996  4.00000000   
56.01029996  4.00000000   
56.51029996  4.00000000   
57.01029996  4.00000000   
57.51029996  4.00000000   
58.01029996  4.00000000   
58.51029996  4.00000000   
59.01029996  4.00000000   
59.51029996  4.00000000   
60.01029996  4.00000000   
60.51029996  4.00000000   
61.01029996  4.00000000   
61.51029996  4.00000000   
62.01029996  4.00000000   
62.51029996  4.00000000   
63.01029996  4.00000000   
63.51029996  4.00000000   
64.01029996  4.00000000   
64.51029996  4.00000000   
65.01029996  4.00000000   
65.51029996  4.00000000   
66.01029996  4.00000000   
66.51029996  4.00000000   
67.01029996  4.00000000   
67.51029996  4.00000000   
68.01029996  4.00000000   
68.51029996  4.00000000   
69.01029996  4.00000000   
69.51029996  4.00000000   
70.01029996  4.00000000   
70.51029996  4.00000000   
71.01029996  4.00000000   
71.51029996  4.00000000   
72.01029996  4.00000000   
72.51029996  4.00000000   
73.01029996  4.00000000   


==> Dat/MI_PM64QAM.txt <==
-16.98970004  0.05713828   
-16.48970004  0.06403337   
-15.98970004  0.07175021   
-15.48970004  0.08038415   
-14.98970004  0.09004090   
-14.48970004  0.10083760   
-13.98970004  0.11290376   
-13.48970004  0.12638234   
-12.98970004  0.14143089   
-12.48970004  0.15822257   
-11.98970004  0.17694732   
-11.48970004  0.19781282   
-10.98970004  0.22104554   
-10.48970004  0.24689148   
-9.98970004  0.27561691   
-9.48970004  0.30750871   
-8.98970004  0.34287448   
-8.48970004  0.38204214   
-7.98970004  0.42535917   
-7.48970004  0.47319105   
-6.98970004  0.52591914   
-6.48970004  0.58393762   
-5.98970004  0.64764964   
-5.48970004  0.71746234   
-4.98970004  0.79378103   
-4.48970004  0.87700219   
-3.98970004  0.96750569   
-3.48970004  1.06564622   
-2.98970004  1.17174415   
-2.48970004  1.28607634   
-1.98970004  1.40886730   
-1.48970004  1.54028117   
-0.98970004  1.68041536   
-0.48970004  1.82929616   
0.01029996  1.98687717   
0.51029996  2.15304068   
1.01029996  2.32760234   
1.51029996  2.51031890   
2.01029996  2.70089853   
2.51029996  2.89901283   
3.01029996  3.10430924   
3.51029996  3.31642285   
4.01029996  3.53498649   
4.51029996  3.75963863   
5.01029996  3.99002875   
5.51029996  4.22582043   
6.01029996  4.46669264   
6.51029996  4.71233982   
7.01029996  4.96247124   
7.51029996  5.21681012   
8.01029996  5.47509272   
8.51029996  5.73706800   
9.01029996  6.00249733   
9.51029996  6.27115279   
10.01029996  6.54281320   
10.51029996  6.81725907   
11.01029996  7.09426969   
11.51029996  7.37362246   
12.01029996  7.65508815   
12.51029996  7.93840925   
13.01029996  8.22325234   
13.51029996  8.50914774   
14.01029996  8.79545203   
14.51029996  9.08134709   
15.01029996  9.36583310   
15.51029996  9.64766696   
16.01029996  9.92524393   
16.51029996  10.19640410   
17.01029996  10.45811418   
17.51029996  10.70614823   
18.01029996  10.93521039   
18.51029996  11.14000177   
19.01029996  11.31718009   
19.51029996  11.46713168   
20.01029996  11.59392925   
20.51029996  11.70274562   
21.01029996  11.79591089   
21.51029996  11.87075964   
22.01029996  11.92306296   
22.51029996  11.95401569   
23.01029996  11.97103592   
23.51029996  11.98180609   
24.01029996  11.99025655   
24.51029996  11.99631969   
25.01029996  11.99897390   
25.51029996  11.99963875   
26.01029996  11.99980084   
26.51029996  11.99989776   
27.01029996  11.99997602   
27.51029996  11.99999847   
28.01029996  11.99999996   
28.51029996  12.00000000   
29.01029996  12.00000000   
29.51029996  12.00000000   
30.01029996  12.00000000   
30.51029996  12.00000000   
31.01029996  12.00000000   
31.51029996  12.00000000   
32.01029996  12.00000000   
32.51029996  12.00000000   
33.01029996  12.00000000   
33.51029996  12.00000000   
34.01029996  12.00000000   
34.51029996  12.00000000   
35.01029996  12.00000000   
35.51029996  12.00000000   
36.01029996  12.00000000   
36.51029996  12.00000000   
37.01029996  12.00000000   
37.51029996  12.00000000   
38.01029996  12.00000000   
38.51029996  12.00000000   
39.01029996  12.00000000   
39.51029996  12.00000000   
40.01029996  12.00000000   
40.51029996  12.00000000   
41.01029996  12.00000000   
41.51029996  12.00000000   
42.01029996  12.00000000   
42.51029996  12.00000000   
43.01029996  12.00000000   
43.51029996  12.00000000   
44.01029996  12.00000000   
44.51029996  12.00000000   
45.01029996  12.00000000   
45.51029996  12.00000000   
46.01029996  12.00000000   
46.51029996  12.00000000   
47.01029996  12.00000000   
47.51029996  12.00000000   
48.01029996  12.00000000   
48.51029996  12.00000000   
49.01029996  12.00000000   
49.51029996  12.00000000   
50.01029996  12.00000000   
50.51029996  12.00000000   
51.01029996  12.00000000   
51.51029996  12.00000000   
52.01029996  12.00000000   
52.51029996  12.00000000   
53.01029996  12.00000000   
53.51029996  12.00000000   
54.01029996  12.00000000   
54.51029996  12.00000000   
55.01029996  12.00000000   
55.51029996  12.00000000   
56.01029996  12.00000000   
56.51029996  12.00000000   
57.01029996  12.00000000   
57.51029996  12.00000000   
58.01029996  12.00000000   
58.51029996  12.00000000   
59.01029996  12.00000000   
59.51029996  12.00000000   
60.01029996  12.00000000   
60.51029996  12.00000000   
61.01029996  12.00000000   
61.51029996  12.00000000   
62.01029996  12.00000000   
62.51029996  12.00000000   
63.01029996  12.00000000   
63.51029996  12.00000000   
64.01029996  12.00000000   
64.51029996  12.00000000   
65.01029996  12.00000000   
65.51029996  12.00000000   
66.01029996  12.00000000   
66.51029996  12.00000000   
67.01029996  12.00000000   
67.51029996  12.00000000   
68.01029996  12.00000000   
68.51029996  12.00000000   
69.01029996  12.00000000   
69.51029996  12.00000000   
70.01029996  12.00000000   
70.51029996  12.00000000   
71.01029996  12.00000000   
71.51029996  12.00000000   
72.01029996  12.00000000   
72.51029996  12.00000000   
73.01029996  12.00000000   


==> Dat/NLI16QAMSSFM.dat <==
   1.0000000e+00   3.2816200e+01
   2.0000000e+00   3.3427388e+01
   3.0000000e+00   3.3663488e+01
   4.0000000e+00   3.3778759e+01
   5.0000000e+00   3.3827313e+01
   6.0000000e+00   3.3827313e+01
   7.0000000e+00   3.3778759e+01
   8.0000000e+00   3.3663488e+01
   9.0000000e+00   3.3427388e+01
   1.0000000e+01   3.2816200e+01


==> Dat/NLI16QAMSSFMR.dat <==
   1.0000000e+00   3.2857366e+01
   2.0000000e+00   3.3493936e+01
   3.0000000e+00   3.3656701e+01
   4.0000000e+00   3.3822791e+01
   5.0000000e+00   3.3801453e+01
   6.0000000e+00   3.3836136e+01
   7.0000000e+00   3.3781227e+01
   8.0000000e+00   3.3641318e+01
   9.0000000e+00   3.3476039e+01
   1.0000000e+01   3.2962183e+01


==> Dat/NLIHETRO_25DBM_101CH_10GHZ_1THZ.dat <==
   1.0000000e+00   3.4812500e+01
   2.0000000e+00   3.5773100e+01
   3.0000000e+00   3.6244100e+01
   4.0000000e+00   3.6519700e+01
   5.0000000e+00   3.6692700e+01
   6.0000000e+00   3.6815100e+01
   7.0000000e+00   3.6908000e+01
   8.0000000e+00   3.6983700e+01
   9.0000000e+00   3.7047300e+01
   1.0000000e+01   3.7102600e+01
   1.1000000e+01   3.7151300e+01
   1.2000000e+01   3.7195400e+01
   1.3000000e+01   3.7236100e+01
   1.4000000e+01   3.7273700e+01
   1.5000000e+01   3.7309100e+01
   1.6000000e+01   3.7342400e+01
   1.7000000e+01   3.7374000e+01
   1.8000000e+01   3.7404400e+01
   1.9000000e+01   3.7433900e+01
   2.0000000e+01   3.7462700e+01
   2.1000000e+01   3.7491200e+01
   2.2000000e+01   3.7519800e+01
   2.3000000e+01   3.7548300e+01
   2.4000000e+01   3.7577500e+01
   2.5000000e+01   3.7607600e+01
   2.6000000e+01   3.7638600e+01
   2.7000000e+01   3.7671100e+01
   2.8000000e+01   3.7705400e+01
   2.9000000e+01   3.7742400e+01
   3.0000000e+01   3.7783200e+01
   3.1000000e+01   3.7829600e+01
   3.2000000e+01   3.7883900e+01
   3.3000000e+01   3.7950200e+01
   3.4000000e+01   3.8027100e+01
   3.5000000e+01   3.8054000e+01
   3.6000000e+01   3.8128100e+01
   3.7000000e+01   3.8188900e+01
   3.8000000e+01   3.8236600e+01
   3.9000000e+01   3.8275800e+01
   4.0000000e+01   3.8308600e+01
   4.1000000e+01   3.8336700e+01
   4.2000000e+01   3.8361000e+01
   4.3000000e+01   3.8382300e+01
   4.4000000e+01   3.8401300e+01
   4.5000000e+01   3.8418300e+01
   4.6000000e+01   3.8433600e+01
   4.7000000e+01   3.8447400e+01
   4.8000000e+01   3.8459900e+01
   4.9000000e+01   3.8471000e+01
   5.0000000e+01   3.8481700e+01
   5.1000000e+01   3.8491400e+01
   5.2000000e+01   3.8499900e+01
   5.3000000e+01   3.8507700e+01
   5.4000000e+01   3.8515300e+01
   5.5000000e+01   3.8522200e+01
   5.6000000e+01   3.8528400e+01
   5.7000000e+01   3.8534100e+01
   5.8000000e+01   3.8539200e+01
   5.9000000e+01   3.8543900e+01
   6.0000000e+01   3.8548300e+01
   6.1000000e+01   3.8552400e+01
   6.2000000e+01   3.8556100e+01
   6.3000000e+01   3.8559500e+01
   6.4000000e+01   3.8563000e+01
   6.5000000e+01   3.8567000e+01
   6.6000000e+01   3.8572000e+01
   6.7000000e+01   3.8578500e+01
   6.8000000e+01   3.8586200e+01
   6.9000000e+01   3.8588500e+01
   7.0000000e+01   3.8594500e+01
   7.1000000e+01   3.8597600e+01
   7.2000000e+01   3.8598200e+01
   7.3000000e+01   3.8596700e+01
   7.4000000e+01   3.8593400e+01
   7.5000000e+01   3.8588300e+01
   7.6000000e+01   3.8581600e+01
   7.7000000e+01   3.8573500e+01
   7.8000000e+01   3.8563800e+01
   7.9000000e+01   3.8552900e+01
   8.0000000e+01   3.8540600e+01
   8.1000000e+01   3.8526600e+01
   8.2000000e+01   3.8511200e+01
   8.3000000e+01   3.8493900e+01
   8.4000000e+01   3.8474700e+01
   8.5000000e+01   3.8453400e+01
   8.6000000e+01   3.8429500e+01
   8.7000000e+01   3.8402800e+01
   8.8000000e+01   3.8372900e+01
   8.9000000e+01   3.8339400e+01
   9.0000000e+01   3.8301700e+01
   9.1000000e+01   3.8259300e+01
   9.2000000e+01   3.8210700e+01
   9.3000000e+01   3.8154100e+01
   9.4000000e+01   3.8087800e+01
   9.5000000e+01   3.8007800e+01
   9.6000000e+01   3.7909400e+01
   9.7000000e+01   3.7781200e+01
   9.8000000e+01   3.7603900e+01
   9.9000000e+01   3.7333000e+01
   1.0000000e+02   3.6881800e+01
   1.0100000e+02   3.5960600e+01


==> Dat/NLIN_16QAM_19dBm_100ch_2mil.dat <==
   1.0000000e+00   3.5793555e+01
   2.0000000e+00   3.6838805e+01
   3.0000000e+00   3.7332211e+01
   4.0000000e+00   3.7622320e+01
   5.0000000e+00   3.7804494e+01
   6.0000000e+00   3.7931846e+01
   7.0000000e+00   3.8028342e+01
   8.0000000e+00   3.8103200e+01
   9.0000000e+00   3.8157675e+01
   1.0000000e+01   3.8205355e+01
   1.1000000e+01   3.8243702e+01
   1.2000000e+01   3.8269413e+01
   1.3000000e+01   3.8294742e+01
   1.4000000e+01   3.8315628e+01
   1.5000000e+01   3.8333861e+01
   1.6000000e+01   3.8341157e+01
   1.7000000e+01   3.8355708e+01
   1.8000000e+01   3.8370386e+01
   1.9000000e+01   3.8381970e+01
   2.0000000e+01   3.8392809e+01
   2.1000000e+01   3.8403657e+01
   2.2000000e+01   3.8411583e+01
   2.3000000e+01   3.8418524e+01
   2.4000000e+01   3.8421382e+01
   2.5000000e+01   3.8417780e+01
   2.6000000e+01   3.8416571e+01
   2.7000000e+01   3.8411596e+01
   2.8000000e+01   3.8416865e+01
   2.9000000e+01   3.8415144e+01
   3.0000000e+01   3.8408383e+01
   3.1000000e+01   3.8403181e+01
   3.2000000e+01   3.8391990e+01
   3.3000000e+01   3.8383291e+01
   3.4000000e+01   3.8377099e+01
   3.5000000e+01   3.8362800e+01
   3.6000000e+01   3.8354550e+01
   3.7000000e+01   3.8345314e+01
   3.8000000e+01   3.8341094e+01
   3.9000000e+01   3.8325090e+01
   4.0000000e+01   3.8316408e+01
   4.1000000e+01   3.8311643e+01
   4.2000000e+01   3.8312238e+01
   4.3000000e+01   3.8305405e+01
   4.4000000e+01   3.8301247e+01
   4.5000000e+01   3.8289085e+01
   4.6000000e+01   3.8274522e+01
   4.7000000e+01   3.8264458e+01
   4.8000000e+01   3.8253567e+01
   4.9000000e+01   3.8235267e+01
   5.0000000e+01   3.8218422e+01
   5.1000000e+01   3.8210105e+01
   5.2000000e+01   3.8203215e+01
   5.3000000e+01   3.8191929e+01
   5.4000000e+01   3.8182891e+01
   5.5000000e+01   3.8165221e+01
   5.6000000e+01   3.8157662e+01
   5.7000000e+01   3.8150845e+01
   5.8000000e+01   3.8132407e+01
   5.9000000e+01   3.8114745e+01
   6.0000000e+01   3.8092816e+01
   6.1000000e+01   3.8077256e+01
   6.2000000e+01   3.8057567e+01
   6.3000000e+01   3.8046719e+01
   6.4000000e+01   3.8023019e+01
   6.5000000e+01   3.8004483e+01
   6.6000000e+01   3.7982954e+01
   6.7000000e+01   3.7970573e+01
   6.8000000e+01   3.7955099e+01
   6.9000000e+01   3.7932185e+01
   7.0000000e+01   3.7912604e+01
   7.1000000e+01   3.7891395e+01
   7.2000000e+01   3.7871717e+01
   7.3000000e+01   3.7865872e+01
   7.4000000e+01   3.7841746e+01
   7.5000000e+01   3.7821475e+01
   7.6000000e+01   3.7800362e+01
   7.7000000e+01   3.7770566e+01
   7.8000000e+01   3.7743162e+01
   7.9000000e+01   3.7722709e+01
   8.0000000e+01   3.7699234e+01
   8.1000000e+01   3.7665748e+01
   8.2000000e+01   3.7642197e+01
   8.3000000e+01   3.7608146e+01
   8.4000000e+01   3.7573689e+01
   8.5000000e+01   3.7542985e+01
   8.6000000e+01   3.7507823e+01
   8.7000000e+01   3.7467863e+01
   8.8000000e+01   3.7428963e+01
   8.9000000e+01   3.7386572e+01
   9.0000000e+01   3.7334161e+01
   9.1000000e+01   3.7277199e+01
   9.2000000e+01   3.7193487e+01
   9.3000000e+01   3.7113469e+01
   9.4000000e+01   3.7016612e+01
   9.5000000e+01   3.6896607e+01
   9.6000000e+01   3.6739327e+01
   9.7000000e+01   3.6539614e+01
   9.8000000e+01   3.6235292e+01
   9.9000000e+01   3.5756359e+01
   1.0000000e+02   3.4751988e+01


==> Dat/NLIN_16QAM_2.dat <==
   1.0000000e+00   3.4261687e+01
   2.0000000e+00   3.5565875e+01
   3.0000000e+00   3.6125428e+01
   4.0000000e+00   3.6396157e+01
   5.0000000e+00   3.6532245e+01
   6.0000000e+00   3.6607785e+01
   7.0000000e+00   3.6629992e+01
   8.0000000e+00   3.6623537e+01
   9.0000000e+00   3.6593560e+01
   1.0000000e+01   3.6548572e+01
   1.1000000e+01   3.6486718e+01
   1.2000000e+01   3.6409182e+01
   1.3000000e+01   3.6301911e+01
   1.4000000e+01   3.6168427e+01
   1.5000000e+01   3.6009777e+01
   1.6000000e+01   3.5822541e+01
   1.7000000e+01   3.5564935e+01
   1.8000000e+01   3.5194726e+01
   1.9000000e+01   3.4588788e+01
   2.0000000e+01   3.3367052e+01


==> Dat/NLIN_16QAM_225.dat <==
   1.0000000e+00   3.4592712e+01
   2.0000000e+00   3.5931690e+01
   3.0000000e+00   3.6469954e+01
   4.0000000e+00   3.6695357e+01
   5.0000000e+00   3.6774759e+01
   6.0000000e+00   3.6790427e+01
   7.0000000e+00   3.6763278e+01
   8.0000000e+00   3.6708194e+01
   9.0000000e+00   3.6637613e+01
   1.0000000e+01   3.6546316e+01
   1.1000000e+01   3.6430962e+01
   1.2000000e+01   3.6297652e+01
   1.3000000e+01   3.6153250e+01
   1.4000000e+01   3.5973779e+01
   1.5000000e+01   3.5784844e+01
   1.6000000e+01   3.5555682e+01
   1.7000000e+01   3.5278114e+01
   1.8000000e+01   3.4872817e+01
   1.9000000e+01   3.4269722e+01
   2.0000000e+01   3.3079360e+01


==> Dat/NLIN_16QAM_23dBm_100ch_2mil.dat <==
   1.0000000e+00   3.6668861e+01
   2.0000000e+00   3.7728024e+01
   3.0000000e+00   3.8220284e+01
   4.0000000e+00   3.8485220e+01
   5.0000000e+00   3.8644713e+01
   6.0000000e+00   3.8746290e+01
   7.0000000e+00   3.8819564e+01
   8.0000000e+00   3.8871377e+01
   9.0000000e+00   3.8903820e+01
   1.0000000e+01   3.8923085e+01
   1.1000000e+01   3.8943430e+01
   1.2000000e+01   3.8958025e+01
   1.3000000e+01   3.8967746e+01
   1.4000000e+01   3.8978579e+01
   1.5000000e+01   3.8976175e+01
   1.6000000e+01   3.8983337e+01
   1.7000000e+01   3.8980701e+01
   1.8000000e+01   3.8963419e+01
   1.9000000e+01   3.8951089e+01
   2.0000000e+01   3.8934705e+01
   2.1000000e+01   3.8916475e+01
   2.2000000e+01   3.8898259e+01
   2.3000000e+01   3.8880816e+01
   2.4000000e+01   3.8872637e+01
   2.5000000e+01   3.8859163e+01
   2.6000000e+01   3.8845292e+01
   2.7000000e+01   3.8826944e+01
   2.8000000e+01   3.8814193e+01
   2.9000000e+01   3.8790217e+01
   3.0000000e+01   3.8774675e+01
   3.1000000e+01   3.8751925e+01
   3.2000000e+01   3.8734216e+01
   3.3000000e+01   3.8708091e+01
   3.4000000e+01   3.8683586e+01
   3.5000000e+01   3.8662502e+01
   3.6000000e+01   3.8633358e+01
   3.7000000e+01   3.8605756e+01
   3.8000000e+01   3.8581303e+01
   3.9000000e+01   3.8559241e+01
   4.0000000e+01   3.8529926e+01
   4.1000000e+01   3.8509754e+01
   4.2000000e+01   3.8483731e+01
   4.3000000e+01   3.8456175e+01
   4.4000000e+01   3.8424452e+01
   4.5000000e+01   3.8395151e+01
   4.6000000e+01   3.8373190e+01
   4.7000000e+01   3.8360627e+01
   4.8000000e+01   3.8323061e+01
   4.9000000e+01   3.8291691e+01
   5.0000000e+01   3.8269317e+01
   5.1000000e+01   3.8244771e+01
   5.2000000e+01   3.8207067e+01
   5.3000000e+01   3.8174761e+01
   5.4000000e+01   3.8141032e+01
   5.5000000e+01   3.8116175e+01
   5.6000000e+01   3.8083557e+01
   5.7000000e+01   3.8062428e+01
   5.8000000e+01   3.8035918e+01
   5.9000000e+01   3.8001685e+01
   6.0000000e+01   3.7976401e+01
   6.1000000e+01   3.7938322e+01
   6.2000000e+01   3.7899848e+01
   6.3000000e+01   3.7867763e+01
   6.4000000e+01   3.7829112e+01
   6.5000000e+01   3.7795434e+01
   6.6000000e+01   3.7757976e+01
   6.7000000e+01   3.7733695e+01
   6.8000000e+01   3.7690336e+01
   6.9000000e+01   3.7651996e+01
   7.0000000e+01   3.7603503e+01
   7.1000000e+01   3.7563113e+01
   7.2000000e+01   3.7532109e+01
   7.3000000e+01   3.7504245e+01
   7.4000000e+01   3.7453191e+01
   7.5000000e+01   3.7401448e+01
   7.6000000e+01   3.7372635e+01
   7.7000000e+01   3.7339928e+01
   7.8000000e+01   3.7307068e+01
   7.9000000e+01   3.7274095e+01
   8.0000000e+01   3.7225103e+01
   8.1000000e+01   3.7182249e+01
   8.2000000e+01   3.7142097e+01
   8.3000000e+01   3.7090713e+01
   8.4000000e+01   3.7035733e+01
   8.5000000e+01   3.6990822e+01
   8.6000000e+01   3.6957004e+01
   8.7000000e+01   3.6904691e+01
   8.8000000e+01   3.6838036e+01
   8.9000000e+01   3.6784358e+01
   9.0000000e+01   3.6725658e+01
   9.1000000e+01   3.6651501e+01
   9.2000000e+01   3.6564783e+01
   9.3000000e+01   3.6478192e+01
   9.4000000e+01   3.6389720e+01
   9.5000000e+01   3.6268350e+01
   9.6000000e+01   3.6104642e+01
   9.7000000e+01   3.5901239e+01
   9.8000000e+01   3.5607968e+01
   9.9000000e+01   3.5160691e+01
   1.0000000e+02   3.4262045e+01


==> Dat/NLIN_16QAM_25.dat <==
   1.0000000e+00   3.5305369e+01
   2.0000000e+00   3.6669128e+01
   3.0000000e+00   3.7153836e+01
   4.0000000e+00   3.7286976e+01
   5.0000000e+00   3.7270115e+01
   6.0000000e+00   3.7184295e+01
   7.0000000e+00   3.7062717e+01
   8.0000000e+00   3.6904214e+01
   9.0000000e+00   3.6732994e+01
   1.0000000e+01   3.6551378e+01
   1.1000000e+01   3.6359860e+01
   1.2000000e+01   3.6149126e+01
   1.3000000e+01   3.5927632e+01
   1.4000000e+01   3.5678295e+01
   1.5000000e+01   3.5413147e+01
   1.6000000e+01   3.5118741e+01
   1.7000000e+01   3.4775955e+01
   1.8000000e+01   3.4322550e+01
   1.9000000e+01   3.3702078e+01
   2.0000000e+01   3.2550910e+01


==> Dat/NLIN_16QAM_25dBm_100ch_2mil.dat <==
   1.0000000e+00   3.7441691e+01
   2.0000000e+00   3.8565985e+01
   3.0000000e+00   3.9060858e+01
   4.0000000e+00   3.9317230e+01
   5.0000000e+00   3.9455744e+01
   6.0000000e+00   3.9542609e+01
   7.0000000e+00   3.9589591e+01
   8.0000000e+00   3.9611734e+01
   9.0000000e+00   3.9621752e+01
   1.0000000e+01   3.9628634e+01
   1.1000000e+01   3.9619637e+01
   1.2000000e+01   3.9611585e+01
   1.3000000e+01   3.9595102e+01
   1.4000000e+01   3.9577123e+01
   1.5000000e+01   3.9549610e+01
   1.6000000e+01   3.9525123e+01
   1.7000000e+01   3.9491809e+01
   1.8000000e+01   3.9462773e+01
   1.9000000e+01   3.9432853e+01
   2.0000000e+01   3.9402189e+01
   2.1000000e+01   3.9373573e+01
   2.2000000e+01   3.9336386e+01
   2.3000000e+01   3.9299774e+01
   2.4000000e+01   3.9264800e+01
   2.5000000e+01   3.9228951e+01
   2.6000000e+01   3.9185849e+01
   2.7000000e+01   3.9154955e+01
   2.8000000e+01   3.9122886e+01
   2.9000000e+01   3.9083467e+01
   3.0000000e+01   3.9037251e+01
   3.1000000e+01   3.9000879e+01
   3.2000000e+01   3.8955637e+01
   3.3000000e+01   3.8913789e+01
   3.4000000e+01   3.8869761e+01
   3.5000000e+01   3.8824168e+01
   3.6000000e+01   3.8787671e+01
   3.7000000e+01   3.8748624e+01
   3.8000000e+01   3.8711395e+01
   3.9000000e+01   3.8660070e+01
   4.0000000e+01   3.8620776e+01
   4.1000000e+01   3.8571100e+01
   4.2000000e+01   3.8531499e+01
   4.3000000e+01   3.8500683e+01
   4.4000000e+01   3.8461566e+01
   4.5000000e+01   3.8407663e+01
   4.6000000e+01   3.8359271e+01
   4.7000000e+01   3.8308091e+01
   4.8000000e+01   3.8269443e+01
   4.9000000e+01   3.8222142e+01
   5.0000000e+01   3.8170168e+01
   5.1000000e+01   3.8131998e+01
   5.2000000e+01   3.8092432e+01
   5.3000000e+01   3.8057108e+01
   5.4000000e+01   3.8017834e+01
   5.5000000e+01   3.7978400e+01
   5.6000000e+01   3.7947180e+01
   5.7000000e+01   3.7905166e+01
   5.8000000e+01   3.7867719e+01
   5.9000000e+01   3.7814657e+01
   6.0000000e+01   3.7767961e+01
   6.1000000e+01   3.7733077e+01
   6.2000000e+01   3.7683021e+01
   6.3000000e+01   3.7641313e+01
   6.4000000e+01   3.7600865e+01
   6.5000000e+01   3.7540023e+01
   6.6000000e+01   3.7488089e+01
   6.7000000e+01   3.7437802e+01
   6.8000000e+01   3.7383817e+01
   6.9000000e+01   3.7318992e+01
   7.0000000e+01   3.7276205e+01
   7.1000000e+01   3.7238436e+01
   7.2000000e+01   3.7177175e+01
   7.3000000e+01   3.7127721e+01
   7.4000000e+01   3.7065147e+01
   7.5000000e+01   3.7005390e+01
   7.6000000e+01   3.6956988e+01
   7.7000000e+01   3.6915395e+01
   7.8000000e+01   3.6877755e+01
   7.9000000e+01   3.6823467e+01
   8.0000000e+01   3.6785464e+01
   8.1000000e+01   3.6708468e+01
   8.2000000e+01   3.6652475e+01
   8.3000000e+01   3.6600916e+01
   8.4000000e+01   3.6534148e+01
   8.5000000e+01   3.6476915e+01
   8.6000000e+01   3.6412603e+01
   8.7000000e+01   3.6371138e+01
   8.8000000e+01   3.6312864e+01
   8.9000000e+01   3.6253314e+01
   9.0000000e+01   3.6189909e+01
   9.1000000e+01   3.6097600e+01
   9.2000000e+01   3.6002207e+01
   9.3000000e+01   3.5908545e+01
   9.4000000e+01   3.5823091e+01
   9.5000000e+01   3.5689351e+01
   9.6000000e+01   3.5520033e+01
   9.7000000e+01   3.5283604e+01
   9.8000000e+01   3.4981120e+01
   9.9000000e+01   3.4563942e+01
   1.0000000e+02   3.3723670e+01


==> Dat/NLIN_16QAM_25dBm_101ch_5mil.dat <==
   1.0000000e+00   3.7475731e+01
   2.0000000e+00   3.8588803e+01
   3.0000000e+00   3.9087860e+01
   4.0000000e+00   3.9337619e+01
   5.0000000e+00   3.9477011e+01
   6.0000000e+00   3.9554609e+01
   7.0000000e+00   3.9602892e+01
   8.0000000e+00   3.9634398e+01
   9.0000000e+00   3.9648575e+01
   1.0000000e+01   3.9649378e+01
   1.1000000e+01   3.9644012e+01
   1.2000000e+01   3.9630620e+01
   1.3000000e+01   3.9614764e+01
   1.4000000e+01   3.9590465e+01
   1.5000000e+01   3.9558400e+01
   1.6000000e+01   3.9528658e+01
   1.7000000e+01   3.9498041e+01
   1.8000000e+01   3.9465832e+01
   1.9000000e+01   3.9434248e+01
   2.0000000e+01   3.9398020e+01
   2.1000000e+01   3.9368162e+01
   2.2000000e+01   3.9334445e+01
   2.3000000e+01   3.9294157e+01
   2.4000000e+01   3.9258827e+01
   2.5000000e+01   3.9217497e+01
   2.6000000e+01   3.9182544e+01
   2.7000000e+01   3.9139416e+01
   2.8000000e+01   3.9100996e+01
   2.9000000e+01   3.9060335e+01
   3.0000000e+01   3.9016052e+01
   3.1000000e+01   3.8975608e+01
   3.2000000e+01   3.8929442e+01
   3.3000000e+01   3.8885910e+01
   3.4000000e+01   3.8848905e+01
   3.5000000e+01   3.8806668e+01
   3.6000000e+01   3.8764041e+01
   3.7000000e+01   3.8725819e+01
   3.8000000e+01   3.8683091e+01
   3.9000000e+01   3.8639545e+01
   4.0000000e+01   3.8592608e+01
   4.1000000e+01   3.8540980e+01
   4.2000000e+01   3.8501017e+01
   4.3000000e+01   3.8455965e+01
   4.4000000e+01   3.8406130e+01
   4.5000000e+01   3.8365107e+01
   4.6000000e+01   3.8319382e+01
   4.7000000e+01   3.8273206e+01
   4.8000000e+01   3.8231973e+01
   4.9000000e+01   3.8193828e+01
   5.0000000e+01   3.8154216e+01
   5.1000000e+01   3.8105493e+01
   5.2000000e+01   3.8062235e+01
   5.3000000e+01   3.8022503e+01
   5.4000000e+01   3.7977442e+01
   5.5000000e+01   3.7930741e+01
   5.6000000e+01   3.7888194e+01
   5.7000000e+01   3.7831837e+01
   5.8000000e+01   3.7785852e+01
   5.9000000e+01   3.7756000e+01
   6.0000000e+01   3.7711560e+01
   6.1000000e+01   3.7678100e+01
   6.2000000e+01   3.7632595e+01
   6.3000000e+01   3.7586854e+01
   6.4000000e+01   3.7523590e+01
   6.5000000e+01   3.7483199e+01
   6.6000000e+01   3.7440499e+01
   6.7000000e+01   3.7398175e+01
   6.8000000e+01   3.7345524e+01
   6.9000000e+01   3.7298150e+01
   7.0000000e+01   3.7250938e+01
   7.1000000e+01   3.7202986e+01
   7.2000000e+01   3.7162950e+01
   7.3000000e+01   3.7119197e+01
   7.4000000e+01   3.7066460e+01
   7.5000000e+01   3.7014635e+01
   7.6000000e+01   3.6958042e+01
   7.7000000e+01   3.6911998e+01
   7.8000000e+01   3.6837887e+01
   7.9000000e+01   3.6788874e+01
   8.0000000e+01   3.6737377e+01
   8.1000000e+01   3.6678119e+01
   8.2000000e+01   3.6623807e+01
   8.3000000e+01   3.6586958e+01
   8.4000000e+01   3.6521599e+01
   8.5000000e+01   3.6458925e+01
   8.6000000e+01   3.6401293e+01
   8.7000000e+01   3.6344628e+01
   8.8000000e+01   3.6284444e+01
   8.9000000e+01   3.6215858e+01
   9.0000000e+01   3.6146140e+01
   9.1000000e+01   3.6081902e+01
   9.2000000e+01   3.6008881e+01
   9.3000000e+01   3.5922745e+01
   9.4000000e+01   3.5821530e+01
   9.5000000e+01   3.5711695e+01
   9.6000000e+01   3.5574828e+01
   9.7000000e+01   3.5403394e+01
   9.8000000e+01   3.5181448e+01
   9.9000000e+01   3.4898106e+01
   1.0000000e+02   3.4428223e+01
   1.0100000e+02   3.3614875e+01


==> Dat/NLIN_16QAM_25dBm_101ch_5mil_Dan.dat <==
   1.0000000e+00   3.6785683e+01
   2.0000000e+00   3.7663957e+01
   3.0000000e+00   3.7948792e+01
   4.0000000e+00   3.8111603e+01
   5.0000000e+00   3.8212776e+01
   6.0000000e+00   3.8277942e+01
   7.0000000e+00   3.8318839e+01
   8.0000000e+00   3.8342638e+01
   9.0000000e+00   3.8354006e+01
   1.0000000e+01   3.8355717e+01
   1.1000000e+01   3.8349603e+01
   1.2000000e+01   3.8337510e+01
   1.3000000e+01   3.8320717e+01
   1.4000000e+01   3.8300419e+01
   1.5000000e+01   3.8276528e+01
   1.6000000e+01   3.8249806e+01
   1.7000000e+01   3.8220432e+01
   1.8000000e+01   3.8189366e+01
   1.9000000e+01   3.8156133e+01
   2.0000000e+01   3.8121161e+01
   2.1000000e+01   3.8084888e+01
   2.2000000e+01   3.8047376e+01
   2.3000000e+01   3.8008860e+01
   2.4000000e+01   3.7969560e+01
   2.5000000e+01   3.7928799e+01
   2.6000000e+01   3.7886899e+01
   2.7000000e+01   3.7844788e+01
   2.8000000e+01   3.7802138e+01
   2.9000000e+01   3.7759251e+01
   3.0000000e+01   3.7715733e+01
   3.1000000e+01   3.7671565e+01
   3.2000000e+01   3.7627166e+01
   3.3000000e+01   3.7582453e+01
   3.4000000e+01   3.7537872e+01
   3.5000000e+01   3.7493144e+01
   3.6000000e+01   3.7447671e+01
   3.7000000e+01   3.7401679e+01
   3.8000000e+01   3.7355572e+01
   3.9000000e+01   3.7308620e+01
   4.0000000e+01   3.7261187e+01
   4.1000000e+01   3.7214436e+01
   4.2000000e+01   3.7167213e+01
   4.3000000e+01   3.7119799e+01
   4.4000000e+01   3.7072641e+01
   4.5000000e+01   3.7025882e+01
   4.6000000e+01   3.6978903e+01
   4.7000000e+01   3.6931291e+01
   4.8000000e+01   3.6883551e+01
   4.9000000e+01   3.6836148e+01
   5.0000000e+01   3.6789530e+01
   5.1000000e+01   3.6742044e+01
   5.2000000e+01   3.6694219e+01
   5.3000000e+01   3.6645634e+01
   5.4000000e+01   3.6596202e+01
   5.5000000e+01   3.6547649e+01
   5.6000000e+01   3.6498958e+01
   5.7000000e+01   3.6449560e+01
   5.8000000e+01   3.6400112e+01
   5.9000000e+01   3.6350692e+01
   6.0000000e+01   3.6300995e+01
   6.1000000e+01   3.6251772e+01
   6.2000000e+01   3.6201651e+01
   6.3000000e+01   3.6151137e+01
   6.4000000e+01   3.6100820e+01
   6.5000000e+01   3.6049222e+01
   6.6000000e+01   3.5997822e+01
   6.7000000e+01   3.5946212e+01
   6.8000000e+01   3.5895358e+01
   6.9000000e+01   3.5844416e+01
   7.0000000e+01   3.5792300e+01
   7.1000000e+01   3.5738997e+01
   7.2000000e+01   3.5685608e+01
   7.3000000e+01   3.5632778e+01
   7.4000000e+01   3.5579354e+01
   7.5000000e+01   3.5524272e+01
   7.6000000e+01   3.5468847e+01
   7.7000000e+01   3.5413092e+01
   7.8000000e+01   3.5355873e+01
   7.9000000e+01   3.5298106e+01
   8.0000000e+01   3.5239731e+01
   8.1000000e+01   3.5181200e+01
   8.2000000e+01   3.5120510e+01
   8.3000000e+01   3.5059261e+01
   8.4000000e+01   3.4996867e+01
   8.5000000e+01   3.4932419e+01
   8.6000000e+01   3.4865266e+01
   8.7000000e+01   3.4796178e+01
   8.8000000e+01   3.4727048e+01
   8.9000000e+01   3.4657148e+01
   9.0000000e+01   3.4583570e+01
   9.1000000e+01   3.4505865e+01
   9.2000000e+01   3.4424008e+01
   9.3000000e+01   3.4337061e+01
   9.4000000e+01   3.4242580e+01
   9.5000000e+01   3.4139956e+01
   9.6000000e+01   3.4026019e+01
   9.7000000e+01   3.3896336e+01
   9.8000000e+01   3.3745655e+01
   9.9000000e+01   3.3562821e+01
   1.0000000e+02   3.3324304e+01
   1.0100000e+02   3.2761726e+01


==> Dat/NLIN_16QAM_275.dat <==
   1.0000000e+00   3.6310241e+01
   2.0000000e+00   3.7725346e+01
   3.0000000e+00   3.8111627e+01
   4.0000000e+00   3.8070546e+01
   5.0000000e+00   3.7877446e+01
   6.0000000e+00   3.7609330e+01
   7.0000000e+00   3.7306359e+01
   8.0000000e+00   3.6991779e+01
   9.0000000e+00   3.6677024e+01
   1.0000000e+01   3.6353248e+01
   1.1000000e+01   3.6022604e+01
   1.2000000e+01   3.5688749e+01
   1.3000000e+01   3.5351873e+01
   1.4000000e+01   3.5014161e+01
   1.5000000e+01   3.4669632e+01
   1.6000000e+01   3.4264777e+01
   1.7000000e+01   3.3894157e+01
   1.8000000e+01   3.3387784e+01
   1.9000000e+01   3.2805769e+01
   2.0000000e+01   3.1748787e+01


==> Dat/NLIN_16QAM_SRO.dat <==
   1.0000000e+00   1.0603514e+01
   2.0000000e+00   1.9205368e+01
   3.0000000e+00   2.3660190e+01
   4.0000000e+00   2.6545131e+01
   5.0000000e+00   2.8891731e+01
   6.0000000e+00   3.0716345e+01
   7.0000000e+00   3.2457785e+01
   8.0000000e+00   3.3710572e+01
   9.0000000e+00   3.5084573e+01
   1.0000000e+01   3.6072067e+01
   1.1000000e+01   3.7030057e+01
   1.2000000e+01   3.7920123e+01
   1.3000000e+01   3.8736269e+01
   1.4000000e+01   3.9483320e+01
   1.5000000e+01   4.0128613e+01
   1.6000000e+01   4.0822036e+01
   1.7000000e+01   4.1373315e+01
   1.8000000e+01   4.2000882e+01
   1.9000000e+01   4.2534758e+01
   2.0000000e+01   4.2912988e+01
   2.1000000e+01   4.3524247e+01
   2.2000000e+01   4.3863513e+01
   2.3000000e+01   4.4367957e+01
   2.4000000e+01   4.4754661e+01
   2.5000000e+01   4.5219049e+01
   2.6000000e+01   4.5534985e+01
   2.7000000e+01   4.5901488e+01
   2.8000000e+01   4.6273823e+01
   2.9000000e+01   4.6640251e+01
   3.0000000e+01   4.6851910e+01
   3.1000000e+01   4.7229787e+01
   3.2000000e+01   4.7560092e+01
   3.3000000e+01   4.7833709e+01
   3.4000000e+01   4.8144684e+01
   3.5000000e+01   4.8448620e+01
   3.6000000e+01   4.8660694e+01
   3.7000000e+01   4.8860078e+01
   3.8000000e+01   4.9199472e+01
   3.9000000e+01   4.9365873e+01
   4.0000000e+01   4.9612026e+01
   4.1000000e+01   4.9878546e+01
   4.2000000e+01   5.0110669e+01
   4.3000000e+01   5.0237128e+01
   4.4000000e+01   5.0485437e+01
   4.5000000e+01   5.0698109e+01
   4.6000000e+01   5.0962999e+01
   4.7000000e+01   5.1204268e+01
   4.8000000e+01   5.1317833e+01
   4.9000000e+01   5.1583489e+01
   5.0000000e+01   5.1729009e+01
   5.1000000e+01   5.1967962e+01


==> Dat/NLIN_16QAM_SRO_Dan.dat <==
   1.0000000e+00   1.2106962e+01
   2.0000000e+00   2.0643212e+01
   3.0000000e+00   2.4578019e+01
   4.0000000e+00   2.7003177e+01
   5.0000000e+00   2.8883912e+01
   6.0000000e+00   3.0381259e+01
   7.0000000e+00   3.1633431e+01
   8.0000000e+00   3.2690419e+01
   9.0000000e+00   3.3629144e+01
   1.0000000e+01   3.4372071e+01
   1.1000000e+01   3.5117761e+01
   1.2000000e+01   3.5769931e+01
   1.3000000e+01   3.6392542e+01
   1.4000000e+01   3.6899934e+01
   1.5000000e+01   3.7389180e+01
   1.6000000e+01   3.7883904e+01
   1.7000000e+01   3.8302079e+01
   1.8000000e+01   3.8693129e+01
   1.9000000e+01   3.9074235e+01
   2.0000000e+01   3.9430785e+01
   2.1000000e+01   3.9785101e+01
   2.2000000e+01   4.0078825e+01
   2.3000000e+01   4.0408189e+01
   2.4000000e+01   4.0699376e+01
   2.5000000e+01   4.0959319e+01
   2.6000000e+01   4.1239083e+01
   2.7000000e+01   4.1498915e+01
   2.8000000e+01   4.1736973e+01
   2.9000000e+01   4.1939027e+01
   3.0000000e+01   4.2189794e+01
   3.1000000e+01   4.2382253e+01
   3.2000000e+01   4.2600440e+01
   3.3000000e+01   4.2800898e+01
   3.4000000e+01   4.3003606e+01
   3.5000000e+01   4.3212602e+01
   3.6000000e+01   4.3378520e+01
   3.7000000e+01   4.3489987e+01
   3.8000000e+01   4.3691014e+01
   3.9000000e+01   4.3848861e+01
   4.0000000e+01   4.4015365e+01
   4.1000000e+01   4.4188454e+01
   4.2000000e+01   4.4327202e+01
   4.3000000e+01   4.4445790e+01
   4.4000000e+01   4.4606145e+01
   4.5000000e+01   4.4731343e+01
   4.6000000e+01   4.4881767e+01
   4.7000000e+01   4.5031793e+01
   4.8000000e+01   4.5157210e+01
   4.9000000e+01   4.5270147e+01
   5.0000000e+01   4.5404345e+01
   5.1000000e+01   4.5523347e+01


==> Dat/NLIN_16QAM_noSRS.dat <==
   1.0000000e+00   3.3901972e+01
   2.0000000e+00   3.5162165e+01
   3.0000000e+00   3.5746157e+01
   4.0000000e+00   3.6083799e+01
   5.0000000e+00   3.6282158e+01
   6.0000000e+00   3.6406217e+01
   7.0000000e+00   3.6495262e+01
   8.0000000e+00   3.6556966e+01
   9.0000000e+00   3.6599554e+01
   1.0000000e+01   3.6618525e+01
   1.1000000e+01   3.6621433e+01
   1.2000000e+01   3.6603722e+01
   1.3000000e+01   3.6561320e+01
   1.4000000e+01   3.6503728e+01
   1.5000000e+01   3.6406562e+01
   1.6000000e+01   3.6269711e+01
   1.7000000e+01   3.6066148e+01
   1.8000000e+01   3.5733318e+01
   1.9000000e+01   3.5144307e+01
   2.0000000e+01   3.3869425e+01


==> Dat/NLIN_16QAM_noSRS_100ch.dat <==
   1.0000000e+00   3.5523689e+01
   2.0000000e+00   3.6501080e+01
   3.0000000e+00   3.6973427e+01
   4.0000000e+00   3.7288414e+01
   5.0000000e+00   3.7508870e+01
   6.0000000e+00   3.7662837e+01
   7.0000000e+00   3.7777618e+01
   8.0000000e+00   3.7867711e+01
   9.0000000e+00   3.7941066e+01
   1.0000000e+01   3.8002440e+01
   1.1000000e+01   3.8054827e+01
   1.2000000e+01   3.8100263e+01
   1.3000000e+01   3.8140158e+01
   1.4000000e+01   3.8175551e+01
   1.5000000e+01   3.8207208e+01
   1.6000000e+01   3.8235725e+01
   1.7000000e+01   3.8261561e+01
   1.8000000e+01   3.8285085e+01
   1.9000000e+01   3.8306594e+01
   2.0000000e+01   3.8326329e+01
   2.1000000e+01   3.8344492e+01
   2.2000000e+01   3.8361251e+01
   2.3000000e+01   3.8376745e+01
   2.4000000e+01   3.8391096e+01
   2.5000000e+01   3.8404406e+01
   2.6000000e+01   3.8416764e+01
   2.7000000e+01   3.8428246e+01
   2.8000000e+01   3.8438920e+01
   2.9000000e+01   3.8448842e+01
   3.0000000e+01   3.8458065e+01
   3.1000000e+01   3.8466634e+01
   3.2000000e+01   3.8474589e+01
   3.3000000e+01   3.8481965e+01
   3.4000000e+01   3.8488793e+01
   3.5000000e+01   3.8495102e+01
   3.6000000e+01   3.8500916e+01
   3.7000000e+01   3.8506257e+01
   3.8000000e+01   3.8511144e+01
   3.9000000e+01   3.8515596e+01
   4.0000000e+01   3.8519628e+01
   4.1000000e+01   3.8523252e+01
   4.2000000e+01   3.8526482e+01
   4.3000000e+01   3.8529327e+01
   4.4000000e+01   3.8531797e+01
   4.5000000e+01   3.8533899e+01
   4.6000000e+01   3.8535639e+01
   4.7000000e+01   3.8537024e+01
   4.8000000e+01   3.8538057e+01
   4.9000000e+01   3.8538742e+01
   5.0000000e+01   3.8539079e+01
   5.1000000e+01   3.8539071e+01
   5.2000000e+01   3.8538718e+01
   5.3000000e+01   3.8538018e+01
   5.4000000e+01   3.8536969e+01
   5.5000000e+01   3.8535568e+01
   5.6000000e+01   3.8533812e+01
   5.7000000e+01   3.8531694e+01
   5.8000000e+01   3.8529208e+01
   5.9000000e+01   3.8526347e+01
   6.0000000e+01   3.8523102e+01
   6.1000000e+01   3.8519461e+01
   6.2000000e+01   3.8515414e+01
   6.3000000e+01   3.8510947e+01
   6.4000000e+01   3.8506043e+01
   6.5000000e+01   3.8500686e+01
   6.6000000e+01   3.8494857e+01
   6.7000000e+01   3.8488533e+01
   6.8000000e+01   3.8481689e+01
   6.9000000e+01   3.8474298e+01
   7.0000000e+01   3.8466327e+01
   7.1000000e+01   3.8457743e+01
   7.2000000e+01   3.8448506e+01
   7.3000000e+01   3.8438570e+01
   7.4000000e+01   3.8427883e+01
   7.5000000e+01   3.8416388e+01
   7.6000000e+01   3.8404018e+01
   7.7000000e+01   3.8390697e+01
   7.8000000e+01   3.8376335e+01
   7.9000000e+01   3.8360831e+01
   8.0000000e+01   3.8344064e+01
   8.1000000e+01   3.8325894e+01
   8.2000000e+01   3.8306153e+01
   8.3000000e+01   3.8284641e+01
   8.4000000e+01   3.8261115e+01
   8.5000000e+01   3.8235280e+01
   8.6000000e+01   3.8206767e+01
   8.7000000e+01   3.8175117e+01
   8.8000000e+01   3.8139735e+01
   8.9000000e+01   3.8099857e+01
   9.0000000e+01   3.8054443e+01
   9.1000000e+01   3.8002086e+01
   9.2000000e+01   3.7940751e+01
   9.3000000e+01   3.7867450e+01
   9.4000000e+01   3.7777428e+01
   9.5000000e+01   3.7662749e+01
   9.6000000e+01   3.7508934e+01
   9.7000000e+01   3.7288713e+01
   9.8000000e+01   3.6973924e+01
   9.9000000e+01   3.6501877e+01
   1.0000000e+02   3.5526293e+01


==> Dat/NLIN_16QAM_noSRS_101ch_6mil.dat <==
   1.0000000e+00   3.5459155e+01
   2.0000000e+00   3.6437490e+01
   3.0000000e+00   3.6912712e+01
   4.0000000e+00   3.7203081e+01
   5.0000000e+00   3.7391435e+01
   6.0000000e+00   3.7531061e+01
   7.0000000e+00   3.7641176e+01
   8.0000000e+00   3.7726620e+01
   9.0000000e+00   3.7798196e+01
   1.0000000e+01   3.7859294e+01
   1.1000000e+01   3.7906751e+01
   1.2000000e+01   3.7946207e+01
   1.3000000e+01   3.7991396e+01
   1.4000000e+01   3.8025801e+01
   1.5000000e+01   3.8052689e+01
   1.6000000e+01   3.8075869e+01
   1.7000000e+01   3.8099825e+01
   1.8000000e+01   3.8117299e+01
   1.9000000e+01   3.8140661e+01
   2.0000000e+01   3.8153544e+01
   2.1000000e+01   3.8166445e+01
   2.2000000e+01   3.8187656e+01
   2.3000000e+01   3.8208412e+01
   2.4000000e+01   3.8227308e+01
   2.5000000e+01   3.8238281e+01
   2.6000000e+01   3.8247286e+01
   2.7000000e+01   3.8255355e+01
   2.8000000e+01   3.8264547e+01
   2.9000000e+01   3.8278976e+01
   3.0000000e+01   3.8289323e+01
   3.1000000e+01   3.8297327e+01
   3.2000000e+01   3.8307429e+01
   3.3000000e+01   3.8309766e+01
   3.4000000e+01   3.8316244e+01
   3.5000000e+01   3.8327395e+01
   3.6000000e+01   3.8330336e+01
   3.7000000e+01   3.8342369e+01
   3.8000000e+01   3.8351333e+01
   3.9000000e+01   3.8359024e+01
   4.0000000e+01   3.8358921e+01
   4.1000000e+01   3.8363494e+01
   4.2000000e+01   3.8364439e+01
   4.3000000e+01   3.8370571e+01
   4.4000000e+01   3.8378168e+01
   4.5000000e+01   3.8377475e+01
   4.6000000e+01   3.8370506e+01
   4.7000000e+01   3.8378628e+01
   4.8000000e+01   3.8381564e+01
   4.9000000e+01   3.8379544e+01
   5.0000000e+01   3.8386247e+01
   5.1000000e+01   3.8388140e+01
   5.2000000e+01   3.8389512e+01
   5.3000000e+01   3.8384171e+01
   5.4000000e+01   3.8382600e+01
   5.5000000e+01   3.8378678e+01
   5.6000000e+01   3.8371342e+01
   5.7000000e+01   3.8367569e+01
   5.8000000e+01   3.8363518e+01
   5.9000000e+01   3.8363459e+01
   6.0000000e+01   3.8365725e+01
   6.1000000e+01   3.8365264e+01
   6.2000000e+01   3.8360483e+01
   6.3000000e+01   3.8349347e+01
   6.4000000e+01   3.8345575e+01
   6.5000000e+01   3.8337873e+01
   6.6000000e+01   3.8332282e+01
   6.7000000e+01   3.8320313e+01
   6.8000000e+01   3.8320713e+01
   6.9000000e+01   3.8320170e+01
   7.0000000e+01   3.8312648e+01
   7.1000000e+01   3.8299899e+01
   7.2000000e+01   3.8296639e+01
   7.3000000e+01   3.8291680e+01
   7.4000000e+01   3.8281112e+01
   7.5000000e+01   3.8270794e+01
   7.6000000e+01   3.8268108e+01
   7.7000000e+01   3.8255558e+01
   7.8000000e+01   3.8244924e+01
   7.9000000e+01   3.8237224e+01
   8.0000000e+01   3.8221220e+01
   8.1000000e+01   3.8200362e+01
   8.2000000e+01   3.8178739e+01
   8.3000000e+01   3.8157587e+01
   8.4000000e+01   3.8132675e+01
   8.5000000e+01   3.8115557e+01
   8.6000000e+01   3.8092698e+01
   8.7000000e+01   3.8067207e+01
   8.8000000e+01   3.8037812e+01
   8.9000000e+01   3.7998456e+01
   9.0000000e+01   3.7957160e+01
   9.1000000e+01   3.7913464e+01
   9.2000000e+01   3.7863920e+01
   9.3000000e+01   3.7804899e+01
   9.4000000e+01   3.7737554e+01
   9.5000000e+01   3.7648075e+01
   9.6000000e+01   3.7540425e+01
   9.7000000e+01   3.7406698e+01
   9.8000000e+01   3.7215154e+01
   9.9000000e+01   3.6921513e+01
   1.0000000e+02   3.6438306e+01
   1.0100000e+02   3.5464111e+01


==> Dat/NLIN_16QAM_noSRS_101ch_6mil_Dan.dat <==
   1.0000000e+00   3.4558532e+01
   2.0000000e+00   3.5303339e+01
   3.0000000e+00   3.5580547e+01
   4.0000000e+00   3.5769845e+01
   5.0000000e+00   3.5911226e+01
   6.0000000e+00   3.6022900e+01
   7.0000000e+00   3.6114580e+01
   8.0000000e+00   3.6191322e+01
   9.0000000e+00   3.6256832e+01
   1.0000000e+01   3.6313725e+01
   1.1000000e+01   3.6363949e+01
   1.2000000e+01   3.6408515e+01
   1.3000000e+01   3.6448459e+01
   1.4000000e+01   3.6484739e+01
   1.5000000e+01   3.6517783e+01
   1.6000000e+01   3.6547884e+01
   1.7000000e+01   3.6575170e+01
   1.8000000e+01   3.6599846e+01
   1.9000000e+01   3.6622295e+01
   2.0000000e+01   3.6643262e+01
   2.1000000e+01   3.6663154e+01
   2.2000000e+01   3.6681592e+01
   2.3000000e+01   3.6698988e+01
   2.4000000e+01   3.6715051e+01
   2.5000000e+01   3.6729740e+01
   2.6000000e+01   3.6743558e+01
   2.7000000e+01   3.6756699e+01
   2.8000000e+01   3.6768668e+01
   2.9000000e+01   3.6780100e+01
   3.0000000e+01   3.6791111e+01
   3.1000000e+01   3.6801564e+01
   3.2000000e+01   3.6811604e+01
   3.3000000e+01   3.6821177e+01
   3.4000000e+01   3.6829880e+01
   3.5000000e+01   3.6837611e+01
   3.6000000e+01   3.6844784e+01
   3.7000000e+01   3.6851571e+01
   3.8000000e+01   3.6857409e+01
   3.9000000e+01   3.6862873e+01
   4.0000000e+01   3.6867119e+01
   4.1000000e+01   3.6871060e+01
   4.2000000e+01   3.6874804e+01
   4.3000000e+01   3.6878003e+01
   4.4000000e+01   3.6880610e+01
   4.5000000e+01   3.6882746e+01
   4.6000000e+01   3.6884484e+01
   4.7000000e+01   3.6886018e+01
   4.8000000e+01   3.6887306e+01
   4.9000000e+01   3.6888499e+01
   5.0000000e+01   3.6889063e+01
   5.1000000e+01   3.6889070e+01
   5.2000000e+01   3.6888750e+01
   5.3000000e+01   3.6887814e+01
   5.4000000e+01   3.6886929e+01
   5.5000000e+01   3.6885900e+01
   5.6000000e+01   3.6884715e+01
   5.7000000e+01   3.6883070e+01
   5.8000000e+01   3.6881062e+01
   5.9000000e+01   3.6878674e+01
   6.0000000e+01   3.6875541e+01
   6.1000000e+01   3.6871952e+01
   6.2000000e+01   3.6867744e+01
   6.3000000e+01   3.6863186e+01
   6.4000000e+01   3.6857865e+01
   6.5000000e+01   3.6851965e+01
   6.6000000e+01   3.6845796e+01
   6.7000000e+01   3.6838942e+01
   6.8000000e+01   3.6831074e+01
   6.9000000e+01   3.6822361e+01
   7.0000000e+01   3.6813259e+01
   7.1000000e+01   3.6803200e+01
   7.2000000e+01   3.6792571e+01
   7.3000000e+01   3.6781336e+01
   7.4000000e+01   3.6769395e+01
   7.5000000e+01   3.6757285e+01
   7.6000000e+01   3.6744629e+01
   7.7000000e+01   3.6730965e+01
   7.8000000e+01   3.6716101e+01
   7.9000000e+01   3.6700045e+01
   8.0000000e+01   3.6682792e+01
   8.1000000e+01   3.6664100e+01
   8.2000000e+01   3.6644202e+01
   8.3000000e+01   3.6623104e+01
   8.4000000e+01   3.6600479e+01
   8.5000000e+01   3.6575341e+01
   8.6000000e+01   3.6548084e+01
   8.7000000e+01   3.6518112e+01
   8.8000000e+01   3.6485111e+01
   8.9000000e+01   3.6449200e+01
   9.0000000e+01   3.6409300e+01
   9.1000000e+01   3.6364772e+01
   9.2000000e+01   3.6314784e+01
   9.3000000e+01   3.6257664e+01
   9.4000000e+01   3.6191994e+01
   9.5000000e+01   3.6115595e+01
   9.6000000e+01   3.6024452e+01
   9.7000000e+01   3.5912968e+01
   9.8000000e+01   3.5771446e+01
   9.9000000e+01   3.5582297e+01
   1.0000000e+02   3.5304868e+01
   1.0100000e+02   3.4571991e+01


==> Dat/NLIN_275_16QAM_Sem_2019.dat <==
   1.0000000e+00   3.4973639e+01
   2.0000000e+00   3.5436007e+01
   3.0000000e+00   3.5472321e+01
   4.0000000e+00   3.5323732e+01
   5.0000000e+00   3.5087917e+01
   6.0000000e+00   3.4806628e+01
   7.0000000e+00   3.4502137e+01
   8.0000000e+00   3.4187960e+01
   9.0000000e+00   3.3868328e+01
   1.0000000e+01   3.3545650e+01
   1.1000000e+01   3.3223159e+01
   1.2000000e+01   3.2904647e+01
   1.3000000e+01   3.2589838e+01
   1.4000000e+01   3.2276693e+01
   1.5000000e+01   3.1963195e+01
   1.6000000e+01   3.1645627e+01
   1.7000000e+01   3.1323989e+01
   1.8000000e+01   3.0983535e+01
   1.9000000e+01   3.0623083e+01
   2.0000000e+01   3.0235742e+01


==> Dat/NLIN_275_64QAM_Sem_2019.dat <==
   1.0000000e+00   3.5221593e+01
   2.0000000e+00   3.5700152e+01
   3.0000000e+00   3.5751193e+01
   4.0000000e+00   3.5615057e+01
   5.0000000e+00   3.5389605e+01
   6.0000000e+00   3.5117111e+01
   7.0000000e+00   3.4820135e+01
   8.0000000e+00   3.4512382e+01
   9.0000000e+00   3.4198476e+01
   1.0000000e+01   3.3881124e+01
   1.1000000e+01   3.3563547e+01
   1.2000000e+01   3.3249434e+01
   1.3000000e+01   3.2938498e+01
   1.4000000e+01   3.2628892e+01
   1.5000000e+01   3.2318980e+01
   1.6000000e+01   3.2005072e+01
   1.7000000e+01   3.1686989e+01
   1.8000000e+01   3.1351204e+01
   1.9000000e+01   3.0996430e+01
   2.0000000e+01   3.0615982e+01


==> Dat/NLIN_275_QPSK_Sem_2019.dat <==
   1.0000000e+00   3.3373304e+01
   2.0000000e+00   3.3703447e+01
   3.0000000e+00   3.3615444e+01
   4.0000000e+00   3.3358535e+01
   5.0000000e+00   3.3030230e+01
   6.0000000e+00   3.2668684e+01
   7.0000000e+00   3.2294301e+01
   8.0000000e+00   3.1919373e+01
   9.0000000e+00   3.1544792e+01
   1.0000000e+01   3.1170291e+01
   1.1000000e+01   3.0799388e+01
   1.2000000e+01   3.0437023e+01
   1.3000000e+01   3.0083198e+01
   1.4000000e+01   2.9734054e+01
   1.5000000e+01   2.9383760e+01
   1.6000000e+01   2.9028260e+01
   1.7000000e+01   2.8669433e+01
   1.8000000e+01   2.8279608e+01
   1.9000000e+01   2.7858271e+01
   2.0000000e+01   2.7395751e+01


==> Dat/NLIN_64QAM_19dBm_100ch_2mil.dat <==
   1.0000000e+00   3.6101250e+01
   2.0000000e+00   3.7114071e+01
   3.0000000e+00   3.7594004e+01
   4.0000000e+00   3.7877923e+01
   5.0000000e+00   3.8057738e+01
   6.0000000e+00   3.8184207e+01
   7.0000000e+00   3.8280407e+01
   8.0000000e+00   3.8355317e+01
   9.0000000e+00   3.8410344e+01
   1.0000000e+01   3.8458443e+01
   1.1000000e+01   3.8497300e+01
   1.2000000e+01   3.8523913e+01
   1.3000000e+01   3.8549876e+01
   1.4000000e+01   3.8571357e+01
   1.5000000e+01   3.8590109e+01
   1.6000000e+01   3.8598373e+01
   1.7000000e+01   3.8613331e+01
   1.8000000e+01   3.8628240e+01
   1.9000000e+01   3.8640105e+01
   2.0000000e+01   3.8651158e+01
   2.1000000e+01   3.8662131e+01
   2.2000000e+01   3.8670243e+01
   2.3000000e+01   3.8677331e+01
   2.4000000e+01   3.8680485e+01
   2.5000000e+01   3.8677464e+01
   2.6000000e+01   3.8676623e+01
   2.7000000e+01   3.8672176e+01
   2.8000000e+01   3.8677311e+01
   2.9000000e+01   3.8675805e+01
   3.0000000e+01   3.8669518e+01
   3.1000000e+01   3.8664654e+01
   3.2000000e+01   3.8654090e+01
   3.3000000e+01   3.8645818e+01
   3.4000000e+01   3.8639862e+01
   3.5000000e+01   3.8626225e+01
   3.6000000e+01   3.8618264e+01
   3.7000000e+01   3.8609329e+01
   3.8000000e+01   3.8605071e+01
   3.9000000e+01   3.8589685e+01
   4.0000000e+01   3.8581155e+01
   4.1000000e+01   3.8576271e+01
   4.2000000e+01   3.8576409e+01
   4.3000000e+01   3.8569491e+01
   4.4000000e+01   3.8565075e+01
   4.5000000e+01   3.8553107e+01
   4.6000000e+01   3.8538828e+01
   4.7000000e+01   3.8528743e+01
   4.8000000e+01   3.8517864e+01
   4.9000000e+01   3.8500006e+01
   5.0000000e+01   3.8483469e+01
   5.1000000e+01   3.8474937e+01
   5.2000000e+01   3.8467712e+01
   5.3000000e+01   3.8456323e+01
   5.4000000e+01   3.8447016e+01
   5.5000000e+01   3.8429560e+01
   5.6000000e+01   3.8421590e+01
   5.7000000e+01   3.8414285e+01
   5.8000000e+01   3.8396017e+01
   5.9000000e+01   3.8378441e+01
   6.0000000e+01   3.8356810e+01
   6.1000000e+01   3.8341120e+01
   6.2000000e+01   3.8321506e+01
   6.3000000e+01   3.8310182e+01
   6.4000000e+01   3.8286732e+01
   6.5000000e+01   3.8268108e+01
   6.6000000e+01   3.8246648e+01
   6.7000000e+01   3.8233771e+01
   6.8000000e+01   3.8217949e+01
   6.9000000e+01   3.8195077e+01
   7.0000000e+01   3.8175280e+01
   7.1000000e+01   3.8153909e+01
   7.2000000e+01   3.8133937e+01
   7.3000000e+01   3.8126953e+01
   7.4000000e+01   3.8102703e+01
   7.5000000e+01   3.8082016e+01
   7.6000000e+01   3.8060475e+01
   7.7000000e+01   3.8030677e+01
   7.8000000e+01   3.8003055e+01
   7.9000000e+01   3.7981893e+01
   8.0000000e+01   3.7957806e+01
   8.1000000e+01   3.7924222e+01
   8.2000000e+01   3.7899912e+01
   8.3000000e+01   3.7865612e+01
   8.4000000e+01   3.7830820e+01
   8.5000000e+01   3.7799421e+01
   8.6000000e+01   3.7763662e+01
   8.7000000e+01   3.7723215e+01
   8.8000000e+01   3.7683598e+01
   8.9000000e+01   3.7640465e+01
   9.0000000e+01   3.7587628e+01
   9.1000000e+01   3.7530197e+01
   9.2000000e+01   3.7447151e+01
   9.3000000e+01   3.7367138e+01
   9.4000000e+01   3.7270715e+01
   9.5000000e+01   3.7151731e+01
   9.6000000e+01   3.6996662e+01
   9.7000000e+01   3.6800251e+01
   9.8000000e+01   3.6503563e+01
   9.9000000e+01   3.6039219e+01
   1.0000000e+02   3.5069874e+01


==> Dat/NLIN_64QAM_2.dat <==
   1.0000000e+00   3.4512281e+01
   2.0000000e+00   3.5789784e+01
   3.0000000e+00   3.6338180e+01
   4.0000000e+00   3.6604716e+01
   5.0000000e+00   3.6739563e+01
   6.0000000e+00   3.6814381e+01
   7.0000000e+00   3.6836676e+01
   8.0000000e+00   3.6830396e+01
   9.0000000e+00   3.6800679e+01
   1.0000000e+01   3.6755744e+01
   1.1000000e+01   3.6693888e+01
   1.2000000e+01   3.6616254e+01
   1.3000000e+01   3.6509463e+01
   1.4000000e+01   3.6376761e+01
   1.5000000e+01   3.6219002e+01
   1.6000000e+01   3.6032661e+01
   1.7000000e+01   3.5777510e+01
   1.8000000e+01   3.5412731e+01
   1.9000000e+01   3.4819045e+01
   2.0000000e+01   3.3624524e+01


==> Dat/NLIN_64QAM_225.dat <==
   1.0000000e+00   3.4844235e+01
   2.0000000e+00   3.6155297e+01
   3.0000000e+00   3.6682490e+01
   4.0000000e+00   3.6904117e+01
   5.0000000e+00   3.6982842e+01
   6.0000000e+00   3.6998297e+01
   7.0000000e+00   3.6971288e+01
   8.0000000e+00   3.6916397e+01
   9.0000000e+00   3.6845696e+01
   1.0000000e+01   3.6754335e+01
   1.1000000e+01   3.6639310e+01
   1.2000000e+01   3.6506397e+01
   1.3000000e+01   3.6362158e+01
   1.4000000e+01   3.6183742e+01
   1.5000000e+01   3.5995432e+01
   1.6000000e+01   3.5767734e+01
   1.7000000e+01   3.5492401e+01
   1.8000000e+01   3.5093566e+01
   1.9000000e+01   3.4502895e+01
   2.0000000e+01   3.3341452e+01


==> Dat/NLIN_64QAM_23dBm_100ch_2mil.dat <==
   1.0000000e+00   3.6966402e+01
   2.0000000e+00   3.7996604e+01
   3.0000000e+00   3.8476693e+01
   4.0000000e+00   3.8737063e+01
   5.0000000e+00   3.8895201e+01
   6.0000000e+00   3.8996806e+01
   7.0000000e+00   3.9070417e+01
   8.0000000e+00   3.9122809e+01
   9.0000000e+00   3.9156174e+01
   1.0000000e+01   3.9176543e+01
   1.1000000e+01   3.9197495e+01
   1.2000000e+01   3.9212646e+01
   1.3000000e+01   3.9222868e+01
   1.4000000e+01   3.9233856e+01
   1.5000000e+01   3.9232157e+01
   1.6000000e+01   3.9239273e+01
   1.7000000e+01   3.9236978e+01
   1.8000000e+01   3.9220721e+01
   1.9000000e+01   3.9208997e+01
   2.0000000e+01   3.9193327e+01
   2.1000000e+01   3.9175803e+01
   2.2000000e+01   3.9158210e+01
   2.3000000e+01   3.9141233e+01
   2.4000000e+01   3.9132907e+01
   2.5000000e+01   3.9119510e+01
   2.6000000e+01   3.9105642e+01
   2.7000000e+01   3.9087492e+01
   2.8000000e+01   3.9074548e+01
   2.9000000e+01   3.9050959e+01
   3.0000000e+01   3.9035235e+01
   3.1000000e+01   3.9012675e+01
   3.2000000e+01   3.8994816e+01
   3.3000000e+01   3.8969014e+01
   3.4000000e+01   3.8944711e+01
   3.5000000e+01   3.8923597e+01
   3.6000000e+01   3.8894840e+01
   3.7000000e+01   3.8867500e+01
   3.8000000e+01   3.8843121e+01
   3.9000000e+01   3.8820976e+01
   4.0000000e+01   3.8791932e+01
   4.1000000e+01   3.8771423e+01
   4.2000000e+01   3.8745371e+01
   4.3000000e+01   3.8717873e+01
   4.4000000e+01   3.8686449e+01
   4.5000000e+01   3.8657278e+01
   4.6000000e+01   3.8634998e+01
   4.7000000e+01   3.8621516e+01
   4.8000000e+01   3.8584465e+01
   4.9000000e+01   3.8553212e+01
   5.0000000e+01   3.8530430e+01
   5.1000000e+01   3.8505587e+01
   5.2000000e+01   3.8468312e+01
   5.3000000e+01   3.8436098e+01
   5.4000000e+01   3.8402493e+01
   5.5000000e+01   3.8377214e+01
   5.6000000e+01   3.8344625e+01
   5.7000000e+01   3.8322833e+01
   5.8000000e+01   3.8295950e+01
   5.9000000e+01   3.8261792e+01
   6.0000000e+01   3.8236045e+01
   6.1000000e+01   3.8198233e+01
   6.2000000e+01   3.8160003e+01
   6.3000000e+01   3.8127735e+01
   6.4000000e+01   3.8089251e+01
   6.5000000e+01   3.8055429e+01
   6.6000000e+01   3.8018000e+01
   6.7000000e+01   3.7992951e+01
   6.8000000e+01   3.7949937e+01
   6.9000000e+01   3.7911634e+01
   7.0000000e+01   3.7863713e+01
   7.1000000e+01   3.7823375e+01
   7.2000000e+01   3.7791850e+01
   7.3000000e+01   3.7763253e+01
   7.4000000e+01   3.7712772e+01
   7.5000000e+01   3.7661543e+01
   7.6000000e+01   3.7631823e+01
   7.7000000e+01   3.7598361e+01
   7.8000000e+01   3.7564693e+01
   7.9000000e+01   3.7530843e+01
   8.0000000e+01   3.7481835e+01
   8.1000000e+01   3.7438551e+01
   8.2000000e+01   3.7397740e+01
   8.3000000e+01   3.7346231e+01
   8.4000000e+01   3.7291222e+01
   8.5000000e+01   3.7245567e+01
   8.6000000e+01   3.7210257e+01
   8.7000000e+01   3.7157415e+01
   8.8000000e+01   3.7090914e+01
   8.9000000e+01   3.7036463e+01
   9.0000000e+01   3.6977032e+01
   9.1000000e+01   3.6902740e+01
   9.2000000e+01   3.6816282e+01
   9.3000000e+01   3.6729567e+01
   9.4000000e+01   3.6640642e+01
   9.5000000e+01   3.6520059e+01
   9.6000000e+01   3.6358791e+01
   9.7000000e+01   3.6158905e+01
   9.8000000e+01   3.5872864e+01
   9.9000000e+01   3.5439097e+01
   1.0000000e+02   3.4571160e+01


==> Dat/NLIN_64QAM_25.dat <==
   1.0000000e+00   3.5547289e+01
   2.0000000e+00   3.6885529e+01
   3.0000000e+00   3.7360323e+01
   4.0000000e+00   3.7490817e+01
   5.0000000e+00   3.7474004e+01
   6.0000000e+00   3.7388747e+01
   7.0000000e+00   3.7267746e+01
   8.0000000e+00   3.7110273e+01
   9.0000000e+00   3.6939773e+01
   1.0000000e+01   3.6758618e+01
   1.1000000e+01   3.6567475e+01
   1.2000000e+01   3.6357460e+01
   1.3000000e+01   3.6136577e+01
   1.4000000e+01   3.5888629e+01
   1.5000000e+01   3.5625010e+01
   1.6000000e+01   3.5332876e+01
   1.7000000e+01   3.4993642e+01
   1.8000000e+01   3.4547893e+01
   1.9000000e+01   3.3941023e+01
   2.0000000e+01   3.2820922e+01


==> Dat/NLIN_64QAM_25dBm_100ch_2mil.dat <==
   1.0000000e+00   3.7740212e+01
   2.0000000e+00   3.8833957e+01
   3.0000000e+00   3.9316964e+01
   4.0000000e+00   3.9568985e+01
   5.0000000e+00   3.9706706e+01
   6.0000000e+00   3.9793624e+01
   7.0000000e+00   3.9841504e+01
   8.0000000e+00   3.9864941e+01
   9.0000000e+00   3.9876188e+01
   1.0000000e+01   3.9883853e+01
   1.1000000e+01   3.9876041e+01
   1.2000000e+01   3.9868732e+01
   1.3000000e+01   3.9853151e+01
   1.4000000e+01   3.9835858e+01
   1.5000000e+01   3.9809316e+01
   1.6000000e+01   3.9785426e+01
   1.7000000e+01   3.9753052e+01
   1.8000000e+01   3.9724520e+01
   1.9000000e+01   3.9695023e+01
   2.0000000e+01   3.9664680e+01
   2.1000000e+01   3.9636161e+01
   2.2000000e+01   3.9599492e+01
   2.3000000e+01   3.9563290e+01
   2.4000000e+01   3.9528565e+01
   2.5000000e+01   3.9492911e+01
   2.6000000e+01   3.9450356e+01
   2.7000000e+01   3.9419253e+01
   2.8000000e+01   3.9386999e+01
   2.9000000e+01   3.9347781e+01
   3.0000000e+01   3.9302098e+01
   3.1000000e+01   3.9265613e+01
   3.2000000e+01   3.9220734e+01
   3.3000000e+01   3.9179011e+01
   3.4000000e+01   3.9135194e+01
   3.5000000e+01   3.9089890e+01
   3.6000000e+01   3.9053133e+01
   3.7000000e+01   3.9013965e+01
   3.8000000e+01   3.8976483e+01
   3.9000000e+01   3.8925724e+01
   4.0000000e+01   3.8886262e+01
   4.1000000e+01   3.8836991e+01
   4.2000000e+01   3.8797210e+01
   4.3000000e+01   3.8765662e+01
   4.4000000e+01   3.8726297e+01
   4.5000000e+01   3.8673041e+01
   4.6000000e+01   3.8624933e+01
   4.7000000e+01   3.8574200e+01
   4.8000000e+01   3.8535242e+01
   4.9000000e+01   3.8488119e+01
   5.0000000e+01   3.8436599e+01
   5.1000000e+01   3.8398035e+01
   5.2000000e+01   3.8358110e+01
   5.3000000e+01   3.8322152e+01
   5.4000000e+01   3.8282498e+01
   5.5000000e+01   3.8242679e+01
   5.6000000e+01   3.8210587e+01
   5.7000000e+01   3.8168324e+01
   5.8000000e+01   3.8130337e+01
   5.9000000e+01   3.8077653e+01
   6.0000000e+01   3.8030899e+01
   6.1000000e+01   3.7995259e+01
   6.2000000e+01   3.7945285e+01
   6.3000000e+01   3.7903158e+01
   6.4000000e+01   3.7862206e+01
   6.5000000e+01   3.7802053e+01
   6.6000000e+01   3.7750278e+01
   6.7000000e+01   3.7700019e+01
   6.8000000e+01   3.7646215e+01
   6.9000000e+01   3.7582193e+01
   7.0000000e+01   3.7538908e+01
   7.1000000e+01   3.7500327e+01
   7.2000000e+01   3.7439637e+01
   7.3000000e+01   3.7390018e+01
   7.4000000e+01   3.7328028e+01
   7.5000000e+01   3.7268662e+01
   7.6000000e+01   3.7219943e+01
   7.7000000e+01   3.7177541e+01
   7.8000000e+01   3.7138800e+01
   7.9000000e+01   3.7084331e+01
   8.0000000e+01   3.7045152e+01
   8.1000000e+01   3.6969228e+01
   8.2000000e+01   3.6912982e+01
   8.3000000e+01   3.6860832e+01
   8.4000000e+01   3.6794219e+01
   8.5000000e+01   3.6736494e+01
   8.6000000e+01   3.6672060e+01
   8.7000000e+01   3.6629092e+01
   8.8000000e+01   3.6570136e+01
   8.9000000e+01   3.6509775e+01
   9.0000000e+01   3.6445503e+01
   9.1000000e+01   3.6353716e+01
   9.2000000e+01   3.6258727e+01
   9.3000000e+01   3.6165105e+01
   9.4000000e+01   3.6078848e+01
   9.5000000e+01   3.5946564e+01
   9.6000000e+01   3.5780163e+01
   9.7000000e+01   3.5549652e+01
   9.8000000e+01   3.5255987e+01
   9.9000000e+01   3.4852543e+01
   1.0000000e+02   3.4042765e+01


==> Dat/NLIN_64QAM_25dBm_101ch_5mil.dat <==
   1.0000000e+00   3.7772317e+01
   2.0000000e+00   3.8855915e+01
   3.0000000e+00   3.9343000e+01
   4.0000000e+00   3.9588838e+01
   5.0000000e+00   3.9727422e+01
   6.0000000e+00   3.9805622e+01
   7.0000000e+00   3.9854730e+01
   8.0000000e+00   3.9886974e+01
   9.0000000e+00   3.9902087e+01
   1.0000000e+01   3.9903975e+01
   1.1000000e+01   3.9899534e+01
   1.2000000e+01   3.9887127e+01
   1.3000000e+01   3.9872086e+01
   1.4000000e+01   3.9848809e+01
   1.5000000e+01   3.9817972e+01
   1.6000000e+01   3.9789121e+01
   1.7000000e+01   3.9759276e+01
   1.8000000e+01   3.9727766e+01
   1.9000000e+01   3.9696699e+01
   2.0000000e+01   3.9661139e+01
   2.1000000e+01   3.9631465e+01
   2.2000000e+01   3.9598052e+01
   2.3000000e+01   3.9558349e+01
   2.4000000e+01   3.9523241e+01
   2.5000000e+01   3.9482431e+01
   2.6000000e+01   3.9447540e+01
   2.7000000e+01   3.9404886e+01
   2.8000000e+01   3.9366609e+01
   2.9000000e+01   3.9326175e+01
   3.0000000e+01   3.9282299e+01
   3.1000000e+01   3.9241992e+01
   3.2000000e+01   3.9196258e+01
   3.3000000e+01   3.9152956e+01
   3.4000000e+01   3.9115774e+01
   3.5000000e+01   3.9073625e+01
   3.6000000e+01   3.9031094e+01
   3.7000000e+01   3.8992677e+01
   3.8000000e+01   3.8950007e+01
   3.9000000e+01   3.8906532e+01
   4.0000000e+01   3.8859830e+01
   4.1000000e+01   3.8808717e+01
   4.2000000e+01   3.8768565e+01
   4.3000000e+01   3.8723612e+01
   4.4000000e+01   3.8674154e+01
   4.5000000e+01   3.8632980e+01
   4.6000000e+01   3.8587352e+01
   4.7000000e+01   3.8541268e+01
   4.8000000e+01   3.8499833e+01
   4.9000000e+01   3.8461313e+01
   5.0000000e+01   3.8421401e+01
   5.1000000e+01   3.8372907e+01
   5.2000000e+01   3.8329532e+01
   5.3000000e+01   3.8289450e+01
   5.4000000e+01   3.8244338e+01
   5.5000000e+01   3.8197667e+01
   5.6000000e+01   3.8154885e+01
   5.7000000e+01   3.8099080e+01
   5.8000000e+01   3.8053018e+01
   5.9000000e+01   3.8022131e+01
   6.0000000e+01   3.7977531e+01
   6.1000000e+01   3.7943271e+01
   6.2000000e+01   3.7897662e+01
   6.3000000e+01   3.7851803e+01
   6.4000000e+01   3.7789423e+01
   6.5000000e+01   3.7748549e+01
   6.6000000e+01   3.7705484e+01
   6.7000000e+01   3.7662752e+01
   6.8000000e+01   3.7610314e+01
   6.9000000e+01   3.7562820e+01
   7.0000000e+01   3.7515428e+01
   7.1000000e+01   3.7467287e+01
   7.2000000e+01   3.7426549e+01
   7.3000000e+01   3.7382318e+01
   7.4000000e+01   3.7329600e+01
   7.5000000e+01   3.7277682e+01
   7.6000000e+01   3.7221249e+01
   7.7000000e+01   3.7174706e+01
   7.8000000e+01   3.7101683e+01
   7.9000000e+01   3.7052224e+01
   8.0000000e+01   3.7000356e+01
   8.1000000e+01   3.6941111e+01
   8.2000000e+01   3.6886462e+01
   8.3000000e+01   3.6848178e+01
   8.4000000e+01   3.6782980e+01
   8.5000000e+01   3.6720210e+01
   8.6000000e+01   3.6662100e+01
   8.7000000e+01   3.6604801e+01
   8.8000000e+01   3.6544077e+01
   8.9000000e+01   3.6475293e+01
   9.0000000e+01   3.6405279e+01
   9.1000000e+01   3.6340232e+01
   9.2000000e+01   3.6266680e+01
   9.3000000e+01   3.6180511e+01
   9.4000000e+01   3.6079822e+01
   9.5000000e+01   3.5970627e+01
   9.6000000e+01   3.5835445e+01
   9.7000000e+01   3.5667051e+01
   9.8000000e+01   3.5450221e+01
   9.9000000e+01   3.5174611e+01
   1.0000000e+02   3.4721855e+01
   1.0100000e+02   3.3939334e+01


==> Dat/NLIN_64QAM_25dBm_101ch_5mil_Dan.dat <==
   1.0000000e+00   3.7110015e+01
   2.0000000e+00   3.7971338e+01
   3.0000000e+00   3.8257151e+01
   4.0000000e+00   3.8422348e+01
   5.0000000e+00   3.8526041e+01
   6.0000000e+00   3.8593547e+01
   7.0000000e+00   3.8636600e+01
   8.0000000e+00   3.8662382e+01
   9.0000000e+00   3.8675577e+01
   1.0000000e+01   3.8678989e+01
   1.1000000e+01   3.8674454e+01
   1.2000000e+01   3.8663834e+01
   1.3000000e+01   3.8648426e+01
   1.4000000e+01   3.8629401e+01
   1.5000000e+01   3.8606714e+01
   1.6000000e+01   3.8581137e+01
   1.7000000e+01   3.8552866e+01
   1.8000000e+01   3.8522810e+01
   1.9000000e+01   3.8490544e+01
   2.0000000e+01   3.8456513e+01
   2.1000000e+01   3.8421124e+01
   2.2000000e+01   3.8384446e+01
   2.3000000e+01   3.8346702e+01
   2.4000000e+01   3.8308136e+01
   2.5000000e+01   3.8268127e+01
   2.6000000e+01   3.8226964e+01
   2.7000000e+01   3.8185508e+01
   2.8000000e+01   3.8143486e+01
   2.9000000e+01   3.8101182e+01
   3.0000000e+01   3.8058253e+01
   3.1000000e+01   3.8014665e+01
   3.2000000e+01   3.7970799e+01
   3.3000000e+01   3.7926587e+01
   3.4000000e+01   3.7882467e+01
   3.5000000e+01   3.7838161e+01
   3.6000000e+01   3.7793133e+01
   3.7000000e+01   3.7747605e+01
   3.8000000e+01   3.7701928e+01
   3.9000000e+01   3.7655420e+01
   4.0000000e+01   3.7608423e+01
   4.1000000e+01   3.7562048e+01
   4.2000000e+01   3.7515227e+01
   4.3000000e+01   3.7468205e+01
   4.4000000e+01   3.7421409e+01
   4.5000000e+01   3.7374979e+01
   4.6000000e+01   3.7328308e+01
   4.7000000e+01   3.7281003e+01
   4.8000000e+01   3.7233588e+01
   4.9000000e+01   3.7186491e+01
   5.0000000e+01   3.7140102e+01
   5.1000000e+01   3.7092895e+01
   5.2000000e+01   3.7045346e+01
   5.3000000e+01   3.6997069e+01
   5.4000000e+01   3.6947977e+01
   5.5000000e+01   3.6899667e+01
   5.6000000e+01   3.6851213e+01
   5.7000000e+01   3.6802070e+01
   5.8000000e+01   3.6752851e+01
   5.9000000e+01   3.6703661e+01
   6.0000000e+01   3.6654221e+01
   6.1000000e+01   3.6605230e+01
   6.2000000e+01   3.6555387e+01
   6.3000000e+01   3.6505134e+01
   6.4000000e+01   3.6455030e+01
   6.5000000e+01   3.6403724e+01
   6.6000000e+01   3.6352568e+01
   6.7000000e+01   3.6301192e+01
   6.8000000e+01   3.6250523e+01
   6.9000000e+01   3.6199761e+01
   7.0000000e+01   3.6147834e+01
   7.1000000e+01   3.6094732e+01
   7.2000000e+01   3.6041499e+01
   7.3000000e+01   3.5988770e+01
   7.4000000e+01   3.5935452e+01
   7.5000000e+01   3.5880540e+01
   7.6000000e+01   3.5825266e+01
   7.7000000e+01   3.5769624e+01
   7.8000000e+01   3.5712548e+01
   7.9000000e+01   3.5654889e+01
   8.0000000e+01   3.5596576e+01
   8.1000000e+01   3.5538028e+01
   8.2000000e+01   3.5477399e+01
   8.3000000e+01   3.5416143e+01
   8.4000000e+01   3.5353728e+01
   8.5000000e+01   3.5289288e+01
   8.6000000e+01   3.5222229e+01
   8.7000000e+01   3.5153236e+01
   8.8000000e+01   3.5084059e+01
   8.9000000e+01   3.5013976e+01
   9.0000000e+01   3.4940276e+01
   9.1000000e+01   3.4862503e+01
   9.2000000e+01   3.4780573e+01
   9.3000000e+01   3.4693584e+01
   9.4000000e+01   3.4599220e+01
   9.5000000e+01   3.4496824e+01
   9.6000000e+01   3.4383276e+01
   9.7000000e+01   3.4254263e+01
   9.8000000e+01   3.4104689e+01
   9.9000000e+01   3.3923831e+01
   1.0000000e+02   3.3689163e+01
   1.0100000e+02   3.3144047e+01


==> Dat/NLIN_64QAM_275.dat <==
   1.0000000e+00   3.6548509e+01
   2.0000000e+00   3.7939551e+01
   3.0000000e+00   3.8316858e+01
   4.0000000e+00   3.8274991e+01
   5.0000000e+00   3.8083298e+01
   6.0000000e+00   3.7817304e+01
   7.0000000e+00   3.7516515e+01
   8.0000000e+00   3.7203797e+01
   9.0000000e+00   3.6890464e+01
   1.0000000e+01   3.6568321e+01
   1.1000000e+01   3.6239515e+01
   1.2000000e+01   3.5907734e+01
   1.3000000e+01   3.5573138e+01
   1.4000000e+01   3.5237713e+01
   1.5000000e+01   3.4895856e+01
   1.6000000e+01   3.4496605e+01
   1.7000000e+01   3.4129339e+01
   1.8000000e+01   3.3633437e+01
   1.9000000e+01   3.3065240e+01
   2.0000000e+01   3.2041108e+01


==> Dat/NLIN_64QAM_noSRS.dat <==
   1.0000000e+00   3.4153961e+01
   2.0000000e+00   3.5387299e+01
   3.0000000e+00   3.5959680e+01
   4.0000000e+00   3.6291864e+01
   5.0000000e+00   3.6488480e+01
   6.0000000e+00   3.6612151e+01
   7.0000000e+00   3.6700992e+01
   8.0000000e+00   3.6762568e+01
   9.0000000e+00   3.6804912e+01
   1.0000000e+01   3.6823827e+01
   1.1000000e+01   3.6826613e+01
   1.2000000e+01   3.6808916e+01
   1.3000000e+01   3.6766789e+01
   1.4000000e+01   3.6709156e+01
   1.5000000e+01   3.6612585e+01
   1.6000000e+01   3.6476702e+01
   1.7000000e+01   3.6275171e+01
   1.8000000e+01   3.5947555e+01
   1.9000000e+01   3.5370361e+01
   2.0000000e+01   3.4123424e+01


==> Dat/NLIN_64QAM_noSRS_100ch.dat <==
   1.0000000e+00   3.5805436e+01
   2.0000000e+00   3.6747028e+01
   3.0000000e+00   3.7206787e+01
   4.0000000e+00   3.7514720e+01
   5.0000000e+00   3.7731009e+01
   6.0000000e+00   3.7883003e+01
   7.0000000e+00   3.7996901e+01
   8.0000000e+00   3.8086685e+01
   9.0000000e+00   3.8160051e+01
   1.0000000e+01   3.8221617e+01
   1.1000000e+01   3.8274301e+01
   1.2000000e+01   3.8320096e+01
   1.3000000e+01   3.8360383e+01
   1.4000000e+01   3.8396184e+01
   1.5000000e+01   3.8428254e+01
   1.6000000e+01   3.8457181e+01
   1.7000000e+01   3.8483420e+01
   1.8000000e+01   3.8507338e+01
   1.9000000e+01   3.8529226e+01
   2.0000000e+01   3.8549329e+01
   2.1000000e+01   3.8567845e+01
   2.2000000e+01   3.8584941e+01
   2.3000000e+01   3.8600759e+01
   2.4000000e+01   3.8615419e+01
   2.5000000e+01   3.8629023e+01
   2.6000000e+01   3.8641660e+01
   2.7000000e+01   3.8653408e+01
   2.8000000e+01   3.8664333e+01
   2.9000000e+01   3.8674494e+01
   3.0000000e+01   3.8683943e+01
   3.1000000e+01   3.8692724e+01
   3.2000000e+01   3.8700879e+01
   3.3000000e+01   3.8708442e+01
   3.4000000e+01   3.8715446e+01
   3.5000000e+01   3.8721919e+01
   3.6000000e+01   3.8727885e+01
   3.7000000e+01   3.8733368e+01
   3.8000000e+01   3.8738386e+01
   3.9000000e+01   3.8742958e+01
   4.0000000e+01   3.8747098e+01
   4.1000000e+01   3.8750821e+01
   4.2000000e+01   3.8754139e+01
   4.3000000e+01   3.8757063e+01
   4.4000000e+01   3.8759601e+01
   4.5000000e+01   3.8761761e+01
   4.6000000e+01   3.8763550e+01
   4.7000000e+01   3.8764974e+01
   4.8000000e+01   3.8766036e+01
   4.9000000e+01   3.8766740e+01
   5.0000000e+01   3.8767088e+01
   5.1000000e+01   3.8767080e+01
   5.2000000e+01   3.8766718e+01
   5.3000000e+01   3.8765999e+01
   5.4000000e+01   3.8764922e+01
   5.5000000e+01   3.8763483e+01
   5.6000000e+01   3.8761678e+01
   5.7000000e+01   3.8759503e+01
   5.8000000e+01   3.8756950e+01
   5.9000000e+01   3.8754011e+01
   6.0000000e+01   3.8750678e+01
   6.1000000e+01   3.8746940e+01
   6.2000000e+01   3.8742784e+01
   6.3000000e+01   3.8738198e+01
   6.4000000e+01   3.8733164e+01
   6.5000000e+01   3.8727667e+01
   6.6000000e+01   3.8721686e+01
   6.7000000e+01   3.8715198e+01
   6.8000000e+01   3.8708179e+01
   6.9000000e+01   3.8700601e+01
   7.0000000e+01   3.8692432e+01
   7.1000000e+01   3.8683636e+01
   7.2000000e+01   3.8674174e+01
   7.3000000e+01   3.8664000e+01
   7.4000000e+01   3.8653062e+01
   7.5000000e+01   3.8641302e+01
   7.6000000e+01   3.8628653e+01
   7.7000000e+01   3.8615038e+01
   7.8000000e+01   3.8600368e+01
   7.9000000e+01   3.8584541e+01
   8.0000000e+01   3.8567437e+01
   8.1000000e+01   3.8548914e+01
   8.2000000e+01   3.8528806e+01
   8.3000000e+01   3.8506914e+01
   8.4000000e+01   3.8482995e+01
   8.5000000e+01   3.8456757e+01
   8.6000000e+01   3.8427833e+01
   8.7000000e+01   3.8395770e+01
   8.8000000e+01   3.8359980e+01
   8.9000000e+01   3.8319708e+01
   9.0000000e+01   3.8273935e+01
   9.1000000e+01   3.8221279e+01
   9.2000000e+01   3.8159750e+01
   9.3000000e+01   3.8086435e+01
   9.4000000e+01   3.7996719e+01
   9.5000000e+01   3.7882918e+01
   9.6000000e+01   3.7731068e+01
   9.7000000e+01   3.7515003e+01
   9.8000000e+01   3.7207258e+01
   9.9000000e+01   3.6747781e+01
   1.0000000e+02   3.5807874e+01


==> Dat/NLIN_64QAM_noSRS_101ch_6mil.dat <==
   1.0000000e+00   3.5759842e+01
   2.0000000e+00   3.6708697e+01
   3.0000000e+00   3.7170954e+01
   4.0000000e+00   3.7455039e+01
   5.0000000e+00   3.7640812e+01
   6.0000000e+00   3.7779106e+01
   7.0000000e+00   3.7888534e+01
   8.0000000e+00   3.7973898e+01
   9.0000000e+00   3.8045563e+01
   1.0000000e+01   3.8106853e+01
   1.1000000e+01   3.8154881e+01
   1.2000000e+01   3.8195020e+01
   1.3000000e+01   3.8240305e+01
   1.4000000e+01   3.8275189e+01
   1.5000000e+01   3.8302771e+01
   1.6000000e+01   3.8326653e+01
   1.7000000e+01   3.8351119e+01
   1.8000000e+01   3.8369325e+01
   1.9000000e+01   3.8392945e+01
   2.0000000e+01   3.8406562e+01
   2.1000000e+01   3.8420093e+01
   2.2000000e+01   3.8441388e+01
   2.3000000e+01   3.8462162e+01
   2.4000000e+01   3.8481108e+01
   2.5000000e+01   3.8492503e+01
   2.6000000e+01   3.8501977e+01
   2.7000000e+01   3.8510509e+01
   2.8000000e+01   3.8520048e+01
   2.9000000e+01   3.8534474e+01
   3.0000000e+01   3.8544987e+01
   3.1000000e+01   3.8553249e+01
   3.2000000e+01   3.8563446e+01
   3.3000000e+01   3.8566272e+01
   3.4000000e+01   3.8572950e+01
   3.5000000e+01   3.8583992e+01
   3.6000000e+01   3.8587259e+01
   3.7000000e+01   3.8599051e+01
   3.8000000e+01   3.8607916e+01
   3.9000000e+01   3.8615534e+01
   4.0000000e+01   3.8615762e+01
   4.1000000e+01   3.8620373e+01
   4.2000000e+01   3.8621528e+01
   4.3000000e+01   3.8627533e+01
   4.4000000e+01   3.8634883e+01
   4.5000000e+01   3.8634390e+01
   4.6000000e+01   3.8627945e+01
   4.7000000e+01   3.8635696e+01
   4.8000000e+01   3.8638543e+01
   4.9000000e+01   3.8636710e+01
   5.0000000e+01   3.8643075e+01
   5.1000000e+01   3.8644873e+01
   5.2000000e+01   3.8646153e+01
   5.3000000e+01   3.8641075e+01
   5.4000000e+01   3.8639534e+01
   5.5000000e+01   3.8635759e+01
   5.6000000e+01   3.8628748e+01
   5.7000000e+01   3.8625065e+01
   5.8000000e+01   3.8621083e+01
   5.9000000e+01   3.8620826e+01
   6.0000000e+01   3.8622730e+01
   6.1000000e+01   3.8622026e+01
   6.2000000e+01   3.8617213e+01
   6.3000000e+01   3.8606385e+01
   6.4000000e+01   3.8602464e+01
   6.5000000e+01   3.8594795e+01
   6.6000000e+01   3.8589068e+01
   6.7000000e+01   3.8577289e+01
   6.8000000e+01   3.8577135e+01
   6.9000000e+01   3.8576061e+01
   7.0000000e+01   3.8568357e+01
   7.1000000e+01   3.8555675e+01
   7.2000000e+01   3.8551886e+01
   7.3000000e+01   3.8546447e+01
   7.4000000e+01   3.8535668e+01
   7.5000000e+01   3.8525078e+01
   7.6000000e+01   3.8521628e+01
   7.7000000e+01   3.8508799e+01
   7.8000000e+01   3.8497709e+01
   7.9000000e+01   3.8489322e+01
   8.0000000e+01   3.8473023e+01
   8.1000000e+01   3.8452067e+01
   8.2000000e+01   3.8430309e+01
   8.3000000e+01   3.8408892e+01
   8.4000000e+01   3.8383803e+01
   8.5000000e+01   3.8365930e+01
   8.6000000e+01   3.8342498e+01
   8.7000000e+01   3.8316433e+01
   8.8000000e+01   3.8286498e+01
   8.9000000e+01   3.8246958e+01
   9.0000000e+01   3.8205351e+01
   9.1000000e+01   3.8161201e+01
   9.2000000e+01   3.8111190e+01
   9.3000000e+01   3.8051836e+01
   9.4000000e+01   3.7984162e+01
   9.5000000e+01   3.7894984e+01
   9.6000000e+01   3.7787879e+01
   9.7000000e+01   3.7655150e+01
   9.8000000e+01   3.7466361e+01
   9.9000000e+01   3.7179175e+01
   1.0000000e+02   3.6709371e+01
   1.0100000e+02   3.5764720e+01


==> Dat/NLIN_64QAM_noSRS_101ch_6mil_Dan.dat <==
   1.0000000e+00   3.4910383e+01
   2.0000000e+00   3.5636733e+01
   3.0000000e+00   3.5911987e+01
   4.0000000e+00   3.6101164e+01
   5.0000000e+00   3.6243017e+01
   6.0000000e+00   3.6355370e+01
   7.0000000e+00   3.6447806e+01
   8.0000000e+00   3.6525354e+01
   9.0000000e+00   3.6591665e+01
   1.0000000e+01   3.6649329e+01
   1.1000000e+01   3.6700293e+01
   1.2000000e+01   3.6745556e+01
   1.3000000e+01   3.6786169e+01
   1.4000000e+01   3.6823072e+01
   1.5000000e+01   3.6856699e+01
   1.6000000e+01   3.6887338e+01
   1.7000000e+01   3.6915153e+01
   1.8000000e+01   3.6940358e+01
   1.9000000e+01   3.6963304e+01
   2.0000000e+01   3.6984710e+01
   2.1000000e+01   3.7004988e+01
   2.2000000e+01   3.7023803e+01
   2.3000000e+01   3.7041539e+01
   2.4000000e+01   3.7057942e+01
   2.5000000e+01   3.7072967e+01
   2.6000000e+01   3.7087093e+01
   2.7000000e+01   3.7100508e+01
   2.8000000e+01   3.7112768e+01
   2.9000000e+01   3.7124461e+01
   3.0000000e+01   3.7135684e+01
   3.1000000e+01   3.7146327e+01
   3.2000000e+01   3.7156524e+01
   3.3000000e+01   3.7166223e+01
   3.4000000e+01   3.7175049e+01
   3.5000000e+01   3.7182921e+01
   3.6000000e+01   3.7190224e+01
   3.7000000e+01   3.7197117e+01
   3.8000000e+01   3.7203077e+01
   3.9000000e+01   3.7208631e+01
   4.0000000e+01   3.7213006e+01
   4.1000000e+01   3.7217060e+01
   4.2000000e+01   3.7220881e+01
   4.3000000e+01   3.7224147e+01
   4.4000000e+01   3.7226820e+01
   4.5000000e+01   3.7229018e+01
   4.6000000e+01   3.7230789e+01
   4.7000000e+01   3.7232333e+01
   4.8000000e+01   3.7233628e+01
   4.9000000e+01   3.7234824e+01
   5.0000000e+01   3.7235407e+01
   5.1000000e+01   3.7235433e+01
   5.2000000e+01   3.7235119e+01
   5.3000000e+01   3.7234196e+01
   5.4000000e+01   3.7233291e+01
   5.5000000e+01   3.7232232e+01
   5.6000000e+01   3.7231007e+01
   5.7000000e+01   3.7229313e+01
   5.8000000e+01   3.7227230e+01
   5.9000000e+01   3.7224753e+01
   6.0000000e+01   3.7221542e+01
   6.1000000e+01   3.7217859e+01
   6.2000000e+01   3.7213546e+01
   6.3000000e+01   3.7208877e+01
   6.4000000e+01   3.7203457e+01
   6.5000000e+01   3.7197441e+01
   6.6000000e+01   3.7191116e+01
   6.7000000e+01   3.7184100e+01
   6.8000000e+01   3.7176100e+01
   6.9000000e+01   3.7167266e+01
   7.0000000e+01   3.7158007e+01
   7.1000000e+01   3.7147795e+01
   7.2000000e+01   3.7136990e+01
   7.3000000e+01   3.7125558e+01
   7.4000000e+01   3.7113400e+01
   7.5000000e+01   3.7101022e+01
   7.6000000e+01   3.7088058e+01
   7.7000000e+01   3.7074065e+01
   7.8000000e+01   3.7058860e+01
   7.9000000e+01   3.7042458e+01
   8.0000000e+01   3.7024845e+01
   8.1000000e+01   3.7005793e+01
   8.2000000e+01   3.6985510e+01
   8.3000000e+01   3.6963981e+01
   8.4000000e+01   3.6940866e+01
   8.5000000e+01   3.6915234e+01
   8.6000000e+01   3.6887439e+01
   8.7000000e+01   3.6856916e+01
   8.8000000e+01   3.6823340e+01
   8.9000000e+01   3.6786795e+01
   9.0000000e+01   3.6746227e+01
   9.1000000e+01   3.6700993e+01
   9.2000000e+01   3.6650233e+01
   9.3000000e+01   3.6592331e+01
   9.4000000e+01   3.6525859e+01
   9.5000000e+01   3.6448625e+01
   9.6000000e+01   3.6356684e+01
   9.7000000e+01   3.6244512e+01
   9.8000000e+01   3.6102530e+01
   9.9000000e+01   3.5913486e+01
   1.0000000e+02   3.5638007e+01
   1.0100000e+02   3.4923094e+01


==> Dat/NLIN_CL_16QAM.dat <==
   1.0000000e+00   2.6121557e+01
   2.0000000e+00   2.6601488e+01
   3.0000000e+00   2.6803562e+01
   4.0000000e+00   2.6887469e+01
   5.0000000e+00   2.6948908e+01
   6.0000000e+00   2.6972234e+01
   7.0000000e+00   2.6981810e+01
   8.0000000e+00   2.7003401e+01
   9.0000000e+00   2.7000766e+01
   1.0000000e+01   2.6957822e+01
   1.1000000e+01   2.6962235e+01
   1.2000000e+01   2.6954408e+01
   1.3000000e+01   2.6941082e+01
   1.4000000e+01   2.6910488e+01
   1.5000000e+01   2.6905699e+01
   1.6000000e+01   2.6860389e+01
   1.7000000e+01   2.6856114e+01
   1.8000000e+01   2.6821475e+01
   1.9000000e+01   2.6800466e+01
   2.0000000e+01   2.6804453e+01
   2.1000000e+01   2.6765268e+01
   2.2000000e+01   2.6727972e+01
   2.3000000e+01   2.6711640e+01
   2.4000000e+01   2.6653231e+01
   2.5000000e+01   2.6641731e+01
   2.6000000e+01   2.6594880e+01
   2.7000000e+01   2.6576314e+01
   2.8000000e+01   2.6555928e+01
   2.9000000e+01   2.6516619e+01
   3.0000000e+01   2.6514174e+01
   3.1000000e+01   2.6464735e+01
   3.2000000e+01   2.6420699e+01
   3.3000000e+01   2.6412124e+01
   3.4000000e+01   2.6359005e+01
   3.5000000e+01   2.6300170e+01
   3.6000000e+01   2.6276595e+01
   3.7000000e+01   2.6218469e+01
   3.8000000e+01   2.6194211e+01
   3.9000000e+01   2.6165479e+01
   4.0000000e+01   2.6117535e+01
   4.1000000e+01   2.6084960e+01
   4.2000000e+01   2.6063796e+01
   4.3000000e+01   2.6048840e+01
   4.4000000e+01   2.6002547e+01
   4.5000000e+01   2.5943605e+01
   4.6000000e+01   2.5914833e+01
   4.7000000e+01   2.5875067e+01
   4.8000000e+01   2.5842146e+01
   4.9000000e+01   2.5812525e+01
   5.0000000e+01   2.5782603e+01
   5.1000000e+01   2.5744062e+01
   5.2000000e+01   2.5716140e+01
   5.3000000e+01   2.5676716e+01
   5.4000000e+01   2.5639476e+01
   5.5000000e+01   2.5588559e+01
   5.6000000e+01   2.5536213e+01
   5.7000000e+01   2.5536931e+01
   5.8000000e+01   2.5512051e+01
   5.9000000e+01   2.5463506e+01
   6.0000000e+01   2.5412755e+01
   6.1000000e+01   2.5375133e+01
   6.2000000e+01   2.5329712e+01
   6.3000000e+01   2.5325353e+01
   6.4000000e+01   2.5274792e+01
   6.5000000e+01   2.5235944e+01
   6.6000000e+01   2.5215494e+01
   6.7000000e+01   2.5174621e+01
   6.8000000e+01   2.5113897e+01
   6.9000000e+01   2.5090239e+01
   7.0000000e+01   2.5064686e+01
   7.1000000e+01   2.5028077e+01
   7.2000000e+01   2.4996391e+01
   7.3000000e+01   2.4939613e+01
   7.4000000e+01   2.4931847e+01
   7.5000000e+01   2.4893379e+01
   7.6000000e+01   2.4839555e+01
   7.7000000e+01   2.4817580e+01
   7.8000000e+01   2.4766924e+01
   7.9000000e+01   2.4722709e+01
   8.0000000e+01   2.4709816e+01
   8.1000000e+01   2.4667432e+01
   8.2000000e+01   2.4619834e+01
   8.3000000e+01   2.4587907e+01
   8.4000000e+01   2.4551623e+01
   8.5000000e+01   2.4536216e+01
   8.6000000e+01   2.4482981e+01
   8.7000000e+01   2.4439993e+01
   8.8000000e+01   2.4408570e+01
   8.9000000e+01   2.4380256e+01
   9.0000000e+01   2.4358846e+01
   9.1000000e+01   2.4326347e+01
   9.2000000e+01   2.4279891e+01
   9.3000000e+01   2.4255243e+01
   9.4000000e+01   2.4213782e+01
   9.5000000e+01   2.4177098e+01
   9.6000000e+01   2.4144728e+01
   9.7000000e+01   2.4109164e+01
   9.8000000e+01   2.4080321e+01
   9.9000000e+01   2.4033905e+01
   1.0000000e+02   2.3997722e+01
   1.0100000e+02   2.3976762e+01
   1.0200000e+02   2.3942294e+01
   1.0300000e+02   2.3896990e+01
   1.0400000e+02   2.3840760e+01
   1.0500000e+02   2.3807771e+01
   1.0600000e+02   2.3794158e+01
   1.0700000e+02   2.3764331e+01
   1.0800000e+02   2.3727915e+01
   1.0900000e+02   2.3690401e+01
   1.1000000e+02   2.3656123e+01
   1.1100000e+02   2.3624355e+01
   1.1200000e+02   2.3582313e+01
   1.1300000e+02   2.3562016e+01
   1.1400000e+02   2.3515872e+01
   1.1500000e+02   2.3456342e+01
   1.1600000e+02   2.3432786e+01
   1.1700000e+02   2.3398541e+01
   1.1800000e+02   2.3355365e+01
   1.1900000e+02   2.3330755e+01
   1.2000000e+02   2.3305140e+01
   1.2100000e+02   2.3250458e+01
   1.2200000e+02   2.3205050e+01
   1.2300000e+02   2.3162323e+01
   1.2400000e+02   2.3134604e+01
   1.2500000e+02   2.3092468e+01
   1.2600000e+02   2.3060526e+01
   1.2700000e+02   2.3041800e+01
   1.2800000e+02   2.3005448e+01
   1.2900000e+02   2.2986108e+01
   1.3000000e+02   2.2964614e+01
   1.3100000e+02   2.2929601e+01
   1.3200000e+02   2.2870455e+01
   1.3300000e+02   2.2850595e+01
   1.3400000e+02   2.2795889e+01
   1.3500000e+02   2.2753563e+01
   1.3600000e+02   2.2731724e+01
   1.3700000e+02   2.2710571e+01
   1.3800000e+02   2.2671593e+01
   1.3900000e+02   2.2646056e+01
   1.4000000e+02   2.2596674e+01
   1.4100000e+02   2.2559854e+01
   1.4200000e+02   2.2537508e+01
   1.4300000e+02   2.2507849e+01
   1.4400000e+02   2.2478668e+01
   1.4500000e+02   2.2442494e+01
   1.4600000e+02   2.2378736e+01
   1.4700000e+02   2.2327108e+01
   1.4800000e+02   2.2313251e+01
   1.4900000e+02   2.2274795e+01
   1.5000000e+02   2.2232856e+01
   1.5100000e+02   2.2181717e+01
   1.5200000e+02   2.2127236e+01
   1.5300000e+02   2.2109341e+01
   1.5400000e+02   2.2075929e+01
   1.5500000e+02   2.2050600e+01
   1.5600000e+02   2.2030264e+01
   1.5700000e+02   2.1999501e+01
   1.5800000e+02   2.1965547e+01
   1.5900000e+02   2.1933058e+01
   1.6000000e+02   2.1873540e+01
   1.6100000e+02   2.1858763e+01
   1.6200000e+02   2.1792340e+01
   1.6300000e+02   2.1772025e+01
   1.6400000e+02   2.1708312e+01
   1.6500000e+02   2.1669455e+01
   1.6600000e+02   2.1642707e+01
   1.6700000e+02   2.1613887e+01
   1.6800000e+02   2.1563201e+01
   1.6900000e+02   2.1532031e+01
   1.7000000e+02   2.1484148e+01
   1.7100000e+02   2.1424611e+01
   1.7200000e+02   2.1373807e+01
   1.7300000e+02   2.1366946e+01
   1.7400000e+02   2.1321143e+01
   1.7500000e+02   2.1275826e+01
   1.7600000e+02   2.1273896e+01
   1.7700000e+02   2.1234103e+01
   1.7800000e+02   2.1180407e+01
   1.7900000e+02   2.1162699e+01
   1.8000000e+02   2.1118238e+01
   1.8100000e+02   2.1081847e+01
   1.8200000e+02   2.1030651e+01
   1.8300000e+02   2.0980440e+01
   1.8400000e+02   2.0960983e+01
   1.8500000e+02   2.0863225e+01
   1.8600000e+02   2.0819209e+01
   1.8700000e+02   2.0767766e+01
   1.8800000e+02   2.0742213e+01
   1.8900000e+02   2.0689906e+01
   1.9000000e+02   2.0616756e+01
   1.9100000e+02   2.0562831e+01
   1.9200000e+02   2.0511247e+01
   1.9300000e+02   2.0430041e+01
   1.9400000e+02   2.0365459e+01
   1.9500000e+02   2.0285481e+01
   1.9600000e+02   2.0179048e+01
   1.9700000e+02   2.0066825e+01
   1.9800000e+02   1.9946743e+01
   1.9900000e+02   1.9769178e+01
   2.0000000e+02   1.9520069e+01
   2.0100000e+02   1.8919743e+01


==> Dat/NLIN_CL_64QAM.dat <==
   1.0000000e+00   2.6511934e+01
   2.0000000e+00   2.6996685e+01
   3.0000000e+00   2.7197571e+01
   4.0000000e+00   2.7282379e+01
   5.0000000e+00   2.7344763e+01
   6.0000000e+00   2.7371153e+01
   7.0000000e+00   2.7382833e+01
   8.0000000e+00   2.7403050e+01
   9.0000000e+00   2.7401759e+01
   1.0000000e+01   2.7364039e+01
   1.1000000e+01   2.7368090e+01
   1.2000000e+01   2.7358869e+01
   1.3000000e+01   2.7345985e+01
   1.4000000e+01   2.7317493e+01
   1.5000000e+01   2.7310768e+01
   1.6000000e+01   2.7268951e+01
   1.7000000e+01   2.7263140e+01
   1.8000000e+01   2.7230069e+01
   1.9000000e+01   2.7208552e+01
   2.0000000e+01   2.7209710e+01
   2.1000000e+01   2.7171598e+01
   2.2000000e+01   2.7135724e+01
   2.3000000e+01   2.7118958e+01
   2.4000000e+01   2.7062868e+01
   2.5000000e+01   2.7050323e+01
   2.6000000e+01   2.7004934e+01
   2.7000000e+01   2.6985589e+01
   2.8000000e+01   2.6964255e+01
   2.9000000e+01   2.6926200e+01
   3.0000000e+01   2.6919887e+01
   3.1000000e+01   2.6872952e+01
   3.2000000e+01   2.6830201e+01
   3.3000000e+01   2.6819672e+01
   3.4000000e+01   2.6767968e+01
   3.5000000e+01   2.6712088e+01
   3.6000000e+01   2.6687372e+01
   3.7000000e+01   2.6631870e+01
   3.8000000e+01   2.6607144e+01
   3.9000000e+01   2.6577774e+01
   4.0000000e+01   2.6530762e+01
   4.1000000e+01   2.6499079e+01
   4.2000000e+01   2.6476271e+01
   4.3000000e+01   2.6458793e+01
   4.4000000e+01   2.6413872e+01
   4.5000000e+01   2.6357484e+01
   4.6000000e+01   2.6328884e+01
   4.7000000e+01   2.6289833e+01
   4.8000000e+01   2.6255770e+01
   4.9000000e+01   2.6225664e+01
   5.0000000e+01   2.6195758e+01
   5.1000000e+01   2.6157181e+01
   5.2000000e+01   2.6129621e+01
   5.3000000e+01   2.6089899e+01
   5.4000000e+01   2.6052108e+01
   5.5000000e+01   2.6003258e+01
   5.6000000e+01   2.5952753e+01
   5.7000000e+01   2.5950059e+01
   5.8000000e+01   2.5925195e+01
   5.9000000e+01   2.5877726e+01
   6.0000000e+01   2.5828375e+01
   6.1000000e+01   2.5790957e+01
   6.2000000e+01   2.5746661e+01
   6.3000000e+01   2.5739138e+01
   6.4000000e+01   2.5689816e+01
   6.5000000e+01   2.5651131e+01
   6.6000000e+01   2.5629695e+01
   6.7000000e+01   2.5590195e+01
   6.8000000e+01   2.5531462e+01
   6.9000000e+01   2.5507301e+01
   7.0000000e+01   2.5481863e+01
   7.1000000e+01   2.5444658e+01
   7.2000000e+01   2.5412457e+01
   7.3000000e+01   2.5357144e+01
   7.4000000e+01   2.5347091e+01
   7.5000000e+01   2.5308070e+01
   7.6000000e+01   2.5255825e+01
   7.7000000e+01   2.5233467e+01
   7.8000000e+01   2.5184642e+01
   7.9000000e+01   2.5142282e+01
   8.0000000e+01   2.5127760e+01
   8.1000000e+01   2.5085447e+01
   8.2000000e+01   2.5038321e+01
   8.3000000e+01   2.5006500e+01
   8.4000000e+01   2.4970403e+01
   8.5000000e+01   2.4953741e+01
   8.6000000e+01   2.4902621e+01
   8.7000000e+01   2.4860863e+01
   8.8000000e+01   2.4828717e+01
   8.9000000e+01   2.4799307e+01
   9.0000000e+01   2.4775976e+01
   9.1000000e+01   2.4743081e+01
   9.2000000e+01   2.4698953e+01
   9.3000000e+01   2.4673591e+01
   9.4000000e+01   2.4631530e+01
   9.5000000e+01   2.4595273e+01
   9.6000000e+01   2.4563130e+01
   9.7000000e+01   2.4527930e+01
   9.8000000e+01   2.4498390e+01
   9.9000000e+01   2.4453844e+01
   1.0000000e+02   2.4417807e+01
   1.0100000e+02   2.4395064e+01
   1.0200000e+02   2.4360734e+01
   1.0300000e+02   2.4316005e+01
   1.0400000e+02   2.4262394e+01
   1.0500000e+02   2.4229332e+01
   1.0600000e+02   2.4213023e+01
   1.0700000e+02   2.4182564e+01
   1.0800000e+02   2.4146442e+01
   1.0900000e+02   2.4109393e+01
   1.1000000e+02   2.4075083e+01
   1.1100000e+02   2.4043061e+01
   1.1200000e+02   2.4001322e+01
   1.1300000e+02   2.3980484e+01
   1.1400000e+02   2.3934973e+01
   1.1500000e+02   2.3877229e+01
   1.1600000e+02   2.3853200e+01
   1.1700000e+02   2.3819055e+01
   1.1800000e+02   2.3777696e+01
   1.1900000e+02   2.3752505e+01
   1.2000000e+02   2.3725911e+01
   1.2100000e+02   2.3672745e+01
   1.2200000e+02   2.3628427e+01
   1.2300000e+02   2.3585953e+01
   1.2400000e+02   2.3558481e+01
   1.2500000e+02   2.3516622e+01
   1.2600000e+02   2.3483043e+01
   1.2700000e+02   2.3462737e+01
   1.2800000e+02   2.3426867e+01
   1.2900000e+02   2.3404969e+01
   1.3000000e+02   2.3382726e+01
   1.3100000e+02   2.3348896e+01
   1.3200000e+02   2.3291822e+01
   1.3300000e+02   2.3270283e+01
   1.3400000e+02   2.3218042e+01
   1.3500000e+02   2.3176420e+01
   1.3600000e+02   2.3153644e+01
   1.3700000e+02   2.3130495e+01
   1.3800000e+02   2.3091407e+01
   1.3900000e+02   2.3064726e+01
   1.4000000e+02   2.3018002e+01
   1.4100000e+02   2.2981498e+01
   1.4200000e+02   2.2958111e+01
   1.4300000e+02   2.2928274e+01
   1.4400000e+02   2.2898390e+01
   1.4500000e+02   2.2862700e+01
   1.4600000e+02   2.2801341e+01
   1.4700000e+02   2.2750588e+01
   1.4800000e+02   2.2734249e+01
   1.4900000e+02   2.2696187e+01
   1.5000000e+02   2.2654888e+01
   1.5100000e+02   2.2605736e+01
   1.5200000e+02   2.2552563e+01
   1.5300000e+02   2.2533147e+01
   1.5400000e+02   2.2500458e+01
   1.5500000e+02   2.2473648e+01
   1.5600000e+02   2.2451243e+01
   1.5700000e+02   2.2419231e+01
   1.5800000e+02   2.2385489e+01
   1.5900000e+02   2.2352900e+01
   1.6000000e+02   2.2295541e+01
   1.6100000e+02   2.2279211e+01
   1.6200000e+02   2.2215960e+01
   1.6300000e+02   2.2194095e+01
   1.6400000e+02   2.2132555e+01
   1.6500000e+02   2.2094397e+01
   1.6600000e+02   2.2065420e+01
   1.6700000e+02   2.2035167e+01
   1.6800000e+02   2.1986005e+01
   1.6900000e+02   2.1954217e+01
   1.7000000e+02   2.1907801e+01
   1.7100000e+02   2.1850373e+01
   1.7200000e+02   2.1800364e+01
   1.7300000e+02   2.1789534e+01
   1.7400000e+02   2.1744916e+01
   1.7500000e+02   2.1700912e+01
   1.7600000e+02   2.1693908e+01
   1.7700000e+02   2.1653859e+01
   1.7800000e+02   2.1602359e+01
   1.7900000e+02   2.1582255e+01
   1.8000000e+02   2.1537859e+01
   1.8100000e+02   2.1500137e+01
   1.8200000e+02   2.1449977e+01
   1.8300000e+02   2.1399505e+01
   1.8400000e+02   2.1377496e+01
   1.8500000e+02   2.1284962e+01
   1.8600000e+02   2.1239809e+01
   1.8700000e+02   2.1187510e+01
   1.8800000e+02   2.1159216e+01
   1.8900000e+02   2.1105948e+01
   1.9000000e+02   2.1033295e+01
   1.9100000e+02   2.0978921e+01
   1.9200000e+02   2.0926073e+01
   1.9300000e+02   2.0845087e+01
   1.9400000e+02   2.0779087e+01
   1.9500000e+02   2.0698889e+01
   1.9600000e+02   2.0593551e+01
   1.9700000e+02   2.0481892e+01
   1.9800000e+02   2.0358678e+01
   1.9900000e+02   2.0180432e+01
   2.0000000e+02   1.9931072e+01
   2.0100000e+02   1.9334473e+01


==> Dat/NLIN_CL_AllHyberidModulation_T.dat <==
   1.0000000e+00   2.4297586e+01
   2.0000000e+00   2.4659119e+01
   3.0000000e+00   2.4814042e+01
   4.0000000e+00   2.4843324e+01
   5.0000000e+00   2.4880628e+01
   6.0000000e+00   2.4895231e+01
   7.0000000e+00   2.4886316e+01
   8.0000000e+00   2.4894554e+01
   9.0000000e+00   2.4886491e+01
   1.0000000e+01   2.4829036e+01
   1.1000000e+01   2.4832463e+01
   1.2000000e+01   2.4818074e+01
   1.3000000e+01   2.4808973e+01
   1.4000000e+01   2.4776956e+01
   1.5000000e+01   2.4781307e+01
   1.6000000e+01   2.4717355e+01
   1.7000000e+01   2.4721608e+01
   1.8000000e+01   2.4692322e+01
   1.9000000e+01   2.4680302e+01
   2.0000000e+01   2.4703630e+01
   2.1000000e+01   2.4663979e+01
   2.2000000e+01   2.4618089e+01
   2.3000000e+01   2.4628048e+01
   2.4000000e+01   2.4547668e+01
   2.5000000e+01   2.4557085e+01
   2.6000000e+01   2.4506132e+01
   2.7000000e+01   2.4514926e+01
   2.8000000e+01   2.4508353e+01
   2.9000000e+01   2.4480731e+01
   3.0000000e+01   2.4497289e+01
   3.1000000e+01   2.4454730e+01
   3.2000000e+01   2.4419559e+01
   3.3000000e+01   2.4437377e+01
   3.4000000e+01   2.4381690e+01
   3.5000000e+01   2.4325444e+01
   3.6000000e+01   2.4336980e+01
   3.7000000e+01   2.4280560e+01
   3.8000000e+01   2.4281285e+01
   3.9000000e+01   2.4276661e+01
   4.0000000e+01   2.4244372e+01
   4.1000000e+01   2.4254537e+01
   4.2000000e+01   2.4267539e+01
   4.3000000e+01   2.4290628e+01
   4.4000000e+01   2.4282999e+01
   4.5000000e+01   2.4265127e+01
   4.6000000e+01   2.4297374e+01
   4.7000000e+01   2.4324801e+01
   4.8000000e+01   2.4376567e+01
   4.9000000e+01   2.4479544e+01
   5.0000000e+01   2.4718967e+01
   5.1000000e+01   2.4959585e+01
   5.2000000e+01   2.5168173e+01
   5.3000000e+01   2.5228397e+01
   5.4000000e+01   2.5252900e+01
   5.5000000e+01   2.5251521e+01
   5.6000000e+01   2.5246775e+01
   5.7000000e+01   2.5281089e+01
   5.8000000e+01   2.5287558e+01
   5.9000000e+01   2.5258696e+01
   6.0000000e+01   2.5226823e+01
   6.1000000e+01   2.5205213e+01
   6.2000000e+01   2.5184909e+01
   6.3000000e+01   2.5197150e+01
   6.4000000e+01   2.5162192e+01
   6.5000000e+01   2.5139529e+01
   6.6000000e+01   2.5126114e+01
   6.7000000e+01   2.5094593e+01
   6.8000000e+01   2.5044574e+01
   6.9000000e+01   2.5028533e+01
   7.0000000e+01   2.5013975e+01
   7.1000000e+01   2.4988391e+01
   7.2000000e+01   2.4966510e+01
   7.3000000e+01   2.4922291e+01
   7.4000000e+01   2.4924895e+01
   7.5000000e+01   2.4890287e+01
   7.6000000e+01   2.4850361e+01
   7.7000000e+01   2.4836610e+01
   7.8000000e+01   2.4792114e+01
   7.9000000e+01   2.4758617e+01
   8.0000000e+01   2.4752854e+01
   8.1000000e+01   2.4715317e+01
   8.2000000e+01   2.4666021e+01
   8.3000000e+01   2.4647984e+01
   8.4000000e+01   2.4625395e+01
   8.5000000e+01   2.4621759e+01
   8.6000000e+01   2.4575449e+01
   8.7000000e+01   2.4541186e+01
   8.8000000e+01   2.4520492e+01
   8.9000000e+01   2.4494295e+01
   9.0000000e+01   2.4480196e+01
   9.1000000e+01   2.4456872e+01
   9.2000000e+01   2.4431569e+01
   9.3000000e+01   2.4414863e+01
   9.4000000e+01   2.4377659e+01
   9.5000000e+01   2.4361288e+01
   9.6000000e+01   2.4341477e+01
   9.7000000e+01   2.4319040e+01
   9.8000000e+01   2.4306630e+01
   9.9000000e+01   2.4280769e+01
   1.0000000e+02   2.4284076e+01
   1.0100000e+02   2.4318031e+01
   1.0200000e+02   2.4323355e+01
   1.0300000e+02   2.4299022e+01
   1.0400000e+02   2.4265108e+01
   1.0500000e+02   2.4248348e+01
   1.0600000e+02   2.4242931e+01
   1.0700000e+02   2.4220109e+01
   1.0800000e+02   2.4191961e+01
   1.0900000e+02   2.4166923e+01
   1.1000000e+02   2.4141369e+01
   1.1100000e+02   2.4122686e+01
   1.1200000e+02   2.4090440e+01
   1.1300000e+02   2.4080611e+01
   1.1400000e+02   2.4042213e+01
   1.1500000e+02   2.3992856e+01
   1.1600000e+02   2.3976863e+01
   1.1700000e+02   2.3955593e+01
   1.1800000e+02   2.3922320e+01
   1.1900000e+02   2.3900101e+01
   1.2000000e+02   2.3888419e+01
   1.2100000e+02   2.3853356e+01
   1.2200000e+02   2.3821284e+01
   1.2300000e+02   2.3778455e+01
   1.2400000e+02   2.3757492e+01
   1.2500000e+02   2.3729628e+01
   1.2600000e+02   2.3705629e+01
   1.2700000e+02   2.3697484e+01
   1.2800000e+02   2.3675807e+01
   1.2900000e+02   2.3664325e+01
   1.3000000e+02   2.3655939e+01
   1.3100000e+02   2.3636665e+01
   1.3200000e+02   2.3601786e+01
   1.3300000e+02   2.3594444e+01
   1.3400000e+02   2.3559708e+01
   1.3500000e+02   2.3536476e+01
   1.3600000e+02   2.3527157e+01
   1.3700000e+02   2.3520897e+01
   1.3800000e+02   2.3503992e+01
   1.3900000e+02   2.3499555e+01
   1.4000000e+02   2.3479682e+01
   1.4100000e+02   2.3470989e+01
   1.4200000e+02   2.3479852e+01
   1.4300000e+02   2.3484100e+01
   1.4400000e+02   2.3496089e+01
   1.4500000e+02   2.3507359e+01
   1.4600000e+02   2.3503969e+01
   1.4700000e+02   2.3525157e+01
   1.4800000e+02   2.3595655e+01
   1.4900000e+02   2.3687481e+01
   1.5000000e+02   2.3908076e+01
   1.5100000e+02   2.4309436e+01
   1.5200000e+02   2.4488803e+01
   1.5300000e+02   2.4571419e+01
   1.5400000e+02   2.4604548e+01
   1.5500000e+02   2.4627224e+01
   1.5600000e+02   2.4640908e+01
   1.5700000e+02   2.4640447e+01
   1.5800000e+02   2.4630063e+01
   1.5900000e+02   2.4623254e+01
   1.6000000e+02   2.4595520e+01
   1.6100000e+02   2.4589640e+01
   1.6200000e+02   2.4555909e+01
   1.6300000e+02   2.4542509e+01
   1.6400000e+02   2.4505181e+01
   1.6500000e+02   2.4476775e+01
   1.6600000e+02   2.4458423e+01
   1.6700000e+02   2.4435738e+01
   1.6800000e+02   2.4400223e+01
   1.6900000e+02   2.4377588e+01
   1.7000000e+02   2.4343509e+01
   1.7100000e+02   2.4303159e+01
   1.7200000e+02   2.4268004e+01
   1.7300000e+02   2.4251447e+01
   1.7400000e+02   2.4215927e+01
   1.7500000e+02   2.4178431e+01
   1.7600000e+02   2.4167465e+01
   1.7700000e+02   2.4132639e+01
   1.7800000e+02   2.4088618e+01
   1.7900000e+02   2.4064804e+01
   1.8000000e+02   2.4024548e+01
   1.8100000e+02   2.3989901e+01
   1.8200000e+02   2.3944800e+01
   1.8300000e+02   2.3902489e+01
   1.8400000e+02   2.3872809e+01
   1.8500000e+02   2.3801104e+01
   1.8600000e+02   2.3756634e+01
   1.8700000e+02   2.3707384e+01
   1.8800000e+02   2.3668479e+01
   1.8900000e+02   2.3615603e+01
   1.9000000e+02   2.3551409e+01
   1.9100000e+02   2.3494368e+01
   1.9200000e+02   2.3435384e+01
   1.9300000e+02   2.3359210e+01
   1.9400000e+02   2.3288053e+01
   1.9500000e+02   2.3207196e+01
   1.9600000e+02   2.3103328e+01
   1.9700000e+02   2.2987503e+01
   1.9800000e+02   2.2855256e+01
   1.9900000e+02   2.2666604e+01
   2.0000000e+02   2.2391816e+01
   2.0100000e+02   2.1775235e+01


==> Dat/NLIN_CL_Gaussian.dat <==
   1.0000000e+00   2.9335885e+01
   2.0000000e+00   2.9832654e+01
   3.0000000e+00   3.0022957e+01
   4.0000000e+00   3.0109780e+01
   5.0000000e+00   3.0174924e+01
   6.0000000e+00   3.0214787e+01
   7.0000000e+00   3.0235817e+01
   8.0000000e+00   3.0248549e+01
   9.0000000e+00   3.0253059e+01
   1.0000000e+01   3.0239928e+01
   1.1000000e+01   3.0241572e+01
   1.2000000e+01   3.0225521e+01
   1.3000000e+01   3.0214374e+01
   1.4000000e+01   3.0195732e+01
   1.5000000e+01   3.0179094e+01
   1.6000000e+01   3.0154017e+01
   1.7000000e+01   3.0140162e+01
   1.8000000e+01   3.0114436e+01
   1.9000000e+01   3.0090257e+01
   2.0000000e+01   3.0077478e+01
   2.1000000e+01   3.0044504e+01
   2.2000000e+01   3.0015607e+01
   2.3000000e+01   2.9996090e+01
   2.4000000e+01   2.9951524e+01
   2.5000000e+01   2.9933480e+01
   2.6000000e+01   2.9895388e+01
   2.7000000e+01   2.9871745e+01
   2.8000000e+01   2.9845723e+01
   2.9000000e+01   2.9813655e+01
   3.0000000e+01   2.9788650e+01
   3.1000000e+01   2.9753858e+01
   3.2000000e+01   2.9717396e+01
   3.3000000e+01   2.9696954e+01
   3.4000000e+01   2.9652488e+01
   3.5000000e+01   2.9610887e+01
   3.6000000e+01   2.9580380e+01
   3.7000000e+01   2.9537597e+01
   3.8000000e+01   2.9510459e+01
   3.9000000e+01   2.9478257e+01
   4.0000000e+01   2.9435440e+01
   4.1000000e+01   2.9408152e+01
   4.2000000e+01   2.9377184e+01
   4.3000000e+01   2.9347509e+01
   4.4000000e+01   2.9309490e+01
   4.5000000e+01   2.9265482e+01
   4.6000000e+01   2.9237620e+01
   4.7000000e+01   2.9201755e+01
   4.8000000e+01   2.9162433e+01
   4.9000000e+01   2.9129656e+01
   5.0000000e+01   2.9099837e+01
   5.1000000e+01   2.9061195e+01
   5.2000000e+01   2.9035241e+01
   5.3000000e+01   2.8994375e+01
   5.4000000e+01   2.8954225e+01
   5.5000000e+01   2.8915375e+01
   5.6000000e+01   2.8873359e+01
   5.7000000e+01   2.8854178e+01
   5.8000000e+01   2.8829228e+01
   5.9000000e+01   2.8786941e+01
   6.0000000e+01   2.8744818e+01
   6.1000000e+01   2.8708134e+01
   6.2000000e+01   2.8669368e+01
   6.3000000e+01   2.8646297e+01
   6.4000000e+01   2.8603380e+01
   6.5000000e+01   2.8565476e+01
   6.6000000e+01   2.8539414e+01
   6.7000000e+01   2.8506462e+01
   6.8000000e+01   2.8457180e+01
   6.9000000e+01   2.8430458e+01
   7.0000000e+01   2.8405452e+01
   7.1000000e+01   2.8365773e+01
   7.2000000e+01   2.8330833e+01
   7.3000000e+01   2.8282731e+01
   7.4000000e+01   2.8262044e+01
   7.5000000e+01   2.8220372e+01
   7.6000000e+01   2.8175654e+01
   7.7000000e+01   2.8151791e+01
   7.8000000e+01   2.8111727e+01
   7.9000000e+01   2.8078055e+01
   8.0000000e+01   2.8055688e+01
   8.1000000e+01   2.8014037e+01
   8.2000000e+01   2.7969211e+01
   8.3000000e+01   2.7937904e+01
   8.4000000e+01   2.7902852e+01
   8.5000000e+01   2.7879561e+01
   8.6000000e+01   2.7839036e+01
   8.7000000e+01   2.7803173e+01
   8.8000000e+01   2.7767738e+01
   8.9000000e+01   2.7732743e+01
   9.0000000e+01   2.7700416e+01
   9.1000000e+01   2.7665616e+01
   9.2000000e+01   2.7632782e+01
   9.3000000e+01   2.7604225e+01
   9.4000000e+01   2.7559510e+01
   9.5000000e+01   2.7525094e+01
   9.6000000e+01   2.7494271e+01
   9.7000000e+01   2.7460890e+01
   9.8000000e+01   2.7428037e+01
   9.9000000e+01   2.7392558e+01
   1.0000000e+02   2.7356787e+01
   1.0100000e+02   2.7325546e+01
   1.0200000e+02   2.7292458e+01
   1.0300000e+02   2.7250127e+01
   1.0400000e+02   2.7209032e+01
   1.0500000e+02   2.7175873e+01
   1.0600000e+02   2.7146650e+01
   1.0700000e+02   2.7113010e+01
   1.0800000e+02   2.7079107e+01
   1.0900000e+02   2.7044079e+01
   1.1000000e+02   2.7009632e+01
   1.1100000e+02   2.6976652e+01
   1.1200000e+02   2.6936390e+01
   1.1300000e+02   2.6912584e+01
   1.1400000e+02   2.6870828e+01
   1.1500000e+02   2.6821451e+01
   1.1600000e+02   2.6795187e+01
   1.1700000e+02   2.6761447e+01
   1.1800000e+02   2.6729287e+01
   1.1900000e+02   2.6700602e+01
   1.2000000e+02   2.6669857e+01
   1.2100000e+02   2.6623800e+01
   1.2200000e+02   2.6584884e+01
   1.2300000e+02   2.6543691e+01
   1.2400000e+02   2.6517624e+01
   1.2500000e+02   2.6477741e+01
   1.2600000e+02   2.6436500e+01
   1.2700000e+02   2.6408788e+01
   1.2800000e+02   2.6374897e+01
   1.2900000e+02   2.6340740e+01
   1.3000000e+02   2.6315452e+01
   1.3100000e+02   2.6286954e+01
   1.3200000e+02   2.6239725e+01
   1.3300000e+02   2.6210724e+01
   1.3400000e+02   2.6170003e+01
   1.3500000e+02   2.6132074e+01
   1.3600000e+02   2.6104472e+01
   1.3700000e+02   2.6072405e+01
   1.3800000e+02   2.6032527e+01
   1.3900000e+02   2.6001013e+01
   1.4000000e+02   2.5967070e+01
   1.4100000e+02   2.5931753e+01
   1.4200000e+02   2.5903959e+01
   1.4300000e+02   2.5872618e+01
   1.4400000e+02   2.5839918e+01
   1.4500000e+02   2.5806969e+01
   1.4600000e+02   2.5756496e+01
   1.4700000e+02   2.5710097e+01
   1.4800000e+02   2.5682017e+01
   1.4900000e+02   2.5646661e+01
   1.5000000e+02   2.5608627e+01
   1.5100000e+02   2.5569053e+01
   1.5200000e+02   2.5521813e+01
   1.5300000e+02   2.5494937e+01
   1.5400000e+02   2.5466660e+01
   1.5500000e+02   2.5431986e+01
   1.5600000e+02   2.5400791e+01
   1.5700000e+02   2.5363059e+01
   1.5800000e+02   2.5330090e+01
   1.5900000e+02   2.5296870e+01
   1.6000000e+02   2.5250448e+01
   1.6100000e+02   2.5227050e+01
   1.6200000e+02   2.5178554e+01
   1.6300000e+02   2.5149460e+01
   1.6400000e+02   2.5098743e+01
   1.6500000e+02   2.5063697e+01
   1.6600000e+02   2.5024271e+01
   1.6700000e+02   2.4988617e+01
   1.6800000e+02   2.4945720e+01
   1.6900000e+02   2.4912216e+01
   1.7000000e+02   2.4872798e+01
   1.7100000e+02   2.4825878e+01
   1.7200000e+02   2.4779890e+01
   1.7300000e+02   2.4749443e+01
   1.7400000e+02   2.4711450e+01
   1.7500000e+02   2.4673121e+01
   1.7600000e+02   2.4643405e+01
   1.7700000e+02   2.4601458e+01
   1.7800000e+02   2.4560622e+01
   1.7900000e+02   2.4530124e+01
   1.8000000e+02   2.4485517e+01
   1.8100000e+02   2.4442010e+01
   1.8200000e+02   2.4396484e+01
   1.8300000e+02   2.4345689e+01
   1.8400000e+02   2.4312029e+01
   1.8500000e+02   2.4245550e+01
   1.8600000e+02   2.4194601e+01
   1.8700000e+02   2.4139700e+01
   1.8800000e+02   2.4097641e+01
   1.8900000e+02   2.4041492e+01
   1.9000000e+02   2.3972446e+01
   1.9100000e+02   2.3916407e+01
   1.9200000e+02   2.3857850e+01
   1.9300000e+02   2.3778524e+01
   1.9400000e+02   2.3706981e+01
   1.9500000e+02   2.3626709e+01
   1.9600000e+02   2.3527612e+01
   1.9700000e+02   2.3420277e+01
   1.9800000e+02   2.3285834e+01
   1.9900000e+02   2.3106933e+01
   2.0000000e+02   2.2862319e+01
   2.0100000e+02   2.2296818e+01


==> Dat/NLIN_CL_HyberidModulation_T.dat <==
   1.0000000e+00   2.3895509e+01
   2.0000000e+00   2.4276000e+01
   3.0000000e+00   2.4446948e+01
   4.0000000e+00   2.4496461e+01
   5.0000000e+00   2.4536186e+01
   6.0000000e+00   2.4534712e+01
   7.0000000e+00   2.4526603e+01
   8.0000000e+00   2.4546116e+01
   9.0000000e+00   2.4534460e+01
   1.0000000e+01   2.4456398e+01
   1.1000000e+01   2.4464460e+01
   1.2000000e+01   2.4458435e+01
   1.3000000e+01   2.4442786e+01
   1.4000000e+01   2.4399728e+01
   1.5000000e+01   2.4407662e+01
   1.6000000e+01   2.4339960e+01
   1.7000000e+01   2.4349550e+01
   1.8000000e+01   2.4307431e+01
   1.9000000e+01   2.4292360e+01
   2.0000000e+01   2.4319991e+01
   2.1000000e+01   2.4274345e+01
   2.2000000e+01   2.4231113e+01
   2.3000000e+01   2.4227467e+01
   2.4000000e+01   2.4148985e+01
   2.5000000e+01   2.4154987e+01
   2.6000000e+01   2.4098180e+01
   2.7000000e+01   2.4092847e+01
   2.8000000e+01   2.4087425e+01
   2.9000000e+01   2.4047687e+01
   3.0000000e+01   2.4074866e+01
   3.1000000e+01   2.4015530e+01
   3.2000000e+01   2.3966930e+01
   3.3000000e+01   2.3981476e+01
   3.4000000e+01   2.3918486e+01
   3.5000000e+01   2.3846605e+01
   3.6000000e+01   2.3836502e+01
   3.7000000e+01   2.3766627e+01
   3.8000000e+01   2.3755473e+01
   3.9000000e+01   2.3740891e+01
   4.0000000e+01   2.3692663e+01
   4.1000000e+01   2.3671520e+01
   4.2000000e+01   2.3670531e+01
   4.3000000e+01   2.3682940e+01
   4.4000000e+01   2.3640571e+01
   4.5000000e+01   2.3576410e+01
   4.6000000e+01   2.3562414e+01
   4.7000000e+01   2.3530437e+01
   4.8000000e+01   2.3513535e+01
   4.9000000e+01   2.3502754e+01
   5.0000000e+01   2.3495305e+01
   5.1000000e+01   2.3468412e+01
   5.2000000e+01   2.3462966e+01
   5.3000000e+01   2.3440244e+01
   5.4000000e+01   2.3421437e+01
   5.5000000e+01   2.3381055e+01
   5.6000000e+01   2.3346528e+01
   5.7000000e+01   2.3396688e+01
   5.8000000e+01   2.3406646e+01
   5.9000000e+01   2.3379422e+01
   6.0000000e+01   2.3354699e+01
   6.1000000e+01   2.3357964e+01
   6.2000000e+01   2.3356300e+01
   6.3000000e+01   2.3429843e+01
   6.4000000e+01   2.3444595e+01
   6.5000000e+01   2.3498822e+01
   6.6000000e+01   2.3618400e+01
   6.7000000e+01   2.3838631e+01
   6.8000000e+01   2.4065286e+01
   6.9000000e+01   2.4279281e+01
   7.0000000e+01   2.4362444e+01
   7.1000000e+01   2.4398785e+01
   7.2000000e+01   2.4420214e+01
   7.3000000e+01   2.4405407e+01
   7.4000000e+01   2.4437013e+01
   7.5000000e+01   2.4428050e+01
   7.6000000e+01   2.4398308e+01
   7.7000000e+01   2.4395956e+01
   7.8000000e+01   2.4359972e+01
   7.9000000e+01   2.4329848e+01
   8.0000000e+01   2.4333568e+01
   8.1000000e+01   2.4306548e+01
   8.2000000e+01   2.4270043e+01
   8.3000000e+01   2.4251549e+01
   8.4000000e+01   2.4228548e+01
   8.5000000e+01   2.4225539e+01
   8.6000000e+01   2.4180680e+01
   8.7000000e+01   2.4144883e+01
   8.8000000e+01   2.4124291e+01
   8.9000000e+01   2.4103380e+01
   9.0000000e+01   2.4092831e+01
   9.1000000e+01   2.4069440e+01
   9.2000000e+01   2.4028961e+01
   9.3000000e+01   2.4010109e+01
   9.4000000e+01   2.3975205e+01
   9.5000000e+01   2.3947050e+01
   9.6000000e+01   2.3918160e+01
   9.7000000e+01   2.3887058e+01
   9.8000000e+01   2.3865739e+01
   9.9000000e+01   2.3819505e+01
   1.0000000e+02   2.3789509e+01
   1.0100000e+02   2.3777110e+01
   1.0200000e+02   2.3747199e+01
   1.0300000e+02   2.3708283e+01
   1.0400000e+02   2.3654797e+01
   1.0500000e+02   2.3625211e+01
   1.0600000e+02   2.3616455e+01
   1.0700000e+02   2.3590753e+01
   1.0800000e+02   2.3558265e+01
   1.0900000e+02   2.3525258e+01
   1.1000000e+02   2.3493199e+01
   1.1100000e+02   2.3467106e+01
   1.1200000e+02   2.3430933e+01
   1.1300000e+02   2.3412497e+01
   1.1400000e+02   2.3371009e+01
   1.1500000e+02   2.3316064e+01
   1.1600000e+02   2.3294837e+01
   1.1700000e+02   2.3268463e+01
   1.1800000e+02   2.3225972e+01
   1.1900000e+02   2.3203567e+01
   1.2000000e+02   2.3187130e+01
   1.2100000e+02   2.3141730e+01
   1.2200000e+02   2.3100834e+01
   1.2300000e+02   2.3059598e+01
   1.2400000e+02   2.3031943e+01
   1.2500000e+02   2.2998390e+01
   1.2600000e+02   2.2974493e+01
   1.2700000e+02   2.2962647e+01
   1.2800000e+02   2.2934370e+01
   1.2900000e+02   2.2924997e+01
   1.3000000e+02   2.2911457e+01
   1.3100000e+02   2.2885182e+01
   1.3200000e+02   2.2843145e+01
   1.3300000e+02   2.2844499e+01
   1.3400000e+02   2.2825498e+01
   1.3500000e+02   2.2834546e+01
   1.3600000e+02   2.2848819e+01
   1.3700000e+02   2.2846917e+01
   1.3800000e+02   2.2822862e+01
   1.3900000e+02   2.2807784e+01
   1.4000000e+02   2.2762901e+01
   1.4100000e+02   2.2734185e+01
   1.4200000e+02   2.2718423e+01
   1.4300000e+02   2.2693427e+01
   1.4400000e+02   2.2670574e+01
   1.4500000e+02   2.2637868e+01
   1.4600000e+02   2.2579357e+01
   1.4700000e+02   2.2532488e+01
   1.4800000e+02   2.2521972e+01
   1.4900000e+02   2.2484181e+01
   1.5000000e+02   2.2445032e+01
   1.5100000e+02   2.2396185e+01
   1.5200000e+02   2.2349165e+01
   1.5300000e+02   2.2332345e+01
   1.5400000e+02   2.2296458e+01
   1.5500000e+02   2.2275965e+01
   1.5600000e+02   2.2256863e+01
   1.5700000e+02   2.2228252e+01
   1.5800000e+02   2.2193623e+01
   1.5900000e+02   2.2165256e+01
   1.6000000e+02   2.2109490e+01
   1.6100000e+02   2.2092790e+01
   1.6200000e+02   2.2030987e+01
   1.6300000e+02   2.2012021e+01
   1.6400000e+02   2.1950848e+01
   1.6500000e+02   2.1908005e+01
   1.6600000e+02   2.1885269e+01
   1.6700000e+02   2.1859830e+01
   1.6800000e+02   2.1809358e+01
   1.6900000e+02   2.1780651e+01
   1.7000000e+02   2.1732329e+01
   1.7100000e+02   2.1677248e+01
   1.7200000e+02   2.1631778e+01
   1.7300000e+02   2.1624751e+01
   1.7400000e+02   2.1578175e+01
   1.7500000e+02   2.1528574e+01
   1.7600000e+02   2.1530297e+01
   1.7700000e+02   2.1492089e+01
   1.7800000e+02   2.1436246e+01
   1.7900000e+02   2.1420952e+01
   1.8000000e+02   2.1374893e+01
   1.8100000e+02   2.1340795e+01
   1.8200000e+02   2.1286228e+01
   1.8300000e+02   2.1238954e+01
   1.8400000e+02   2.1218870e+01
   1.8500000e+02   2.1123399e+01
   1.8600000e+02   2.1078220e+01
   1.8700000e+02   2.1027927e+01
   1.8800000e+02   2.0999574e+01
   1.8900000e+02   2.0946821e+01
   1.9000000e+02   2.0876743e+01
   1.9100000e+02   2.0820572e+01
   1.9200000e+02   2.0766004e+01
   1.9300000e+02   2.0685035e+01
   1.9400000e+02   2.0619423e+01
   1.9500000e+02   2.0539588e+01
   1.9600000e+02   2.0430776e+01
   1.9700000e+02   2.0311886e+01
   1.9800000e+02   2.0193336e+01
   1.9900000e+02   2.0008239e+01
   2.0000000e+02   1.9746982e+01
   2.0100000e+02   1.9127188e+01


==> Dat/NLIN_CL_QPSK.dat <==
   1.0000000e+00   2.3331443e+01
   2.0000000e+00   2.3740136e+01
   3.0000000e+00   2.3947605e+01
   4.0000000e+00   2.4017694e+01
   5.0000000e+00   2.4065548e+01
   6.0000000e+00   2.4052673e+01
   7.0000000e+00   2.4037043e+01
   8.0000000e+00   2.4072413e+01
   9.0000000e+00   2.4053518e+01
   1.0000000e+01   2.3951021e+01
   1.1000000e+01   2.3958336e+01
   1.2000000e+01   2.3965642e+01
   1.3000000e+01   2.3946539e+01
   1.4000000e+01   2.3891530e+01
   1.5000000e+01   2.3908097e+01
   1.6000000e+01   2.3822676e+01
   1.7000000e+01   2.3835236e+01
   1.8000000e+01   2.3782358e+01
   1.9000000e+01   2.3766755e+01
   2.0000000e+01   2.3802230e+01
   2.1000000e+01   2.3750751e+01
   2.2000000e+01   2.3697028e+01
   2.3000000e+01   2.3685126e+01
   2.4000000e+01   2.3600395e+01
   2.5000000e+01   2.3600338e+01
   2.6000000e+01   2.3536764e+01
   2.7000000e+01   2.3526752e+01
   2.8000000e+01   2.3516926e+01
   2.9000000e+01   2.3463109e+01
   3.0000000e+01   2.3504525e+01
   3.1000000e+01   2.3426500e+01
   3.2000000e+01   2.3367750e+01
   3.3000000e+01   2.3381085e+01
   3.4000000e+01   2.3312019e+01
   3.5000000e+01   2.3219324e+01
   3.6000000e+01   2.3208759e+01
   3.7000000e+01   2.3120482e+01
   3.8000000e+01   2.3101408e+01
   3.9000000e+01   2.3079957e+01
   4.0000000e+01   2.3021410e+01
   4.1000000e+01   2.2978248e+01
   4.2000000e+01   2.2976045e+01
   4.3000000e+01   2.2990015e+01
   4.4000000e+01   2.2927995e+01
   4.5000000e+01   2.2839718e+01
   4.6000000e+01   2.2808739e+01
   4.7000000e+01   2.2760678e+01
   4.8000000e+01   2.2741172e+01
   4.9000000e+01   2.2717099e+01
   5.0000000e+01   2.2686877e+01
   5.1000000e+01   2.2648851e+01
   5.2000000e+01   2.2616494e+01
   5.3000000e+01   2.2580709e+01
   5.4000000e+01   2.2550032e+01
   5.5000000e+01   2.2475218e+01
   5.6000000e+01   2.2401570e+01
   5.7000000e+01   2.2441638e+01
   5.8000000e+01   2.2416311e+01
   5.9000000e+01   2.2355499e+01
   6.0000000e+01   2.2288657e+01
   6.1000000e+01   2.2248735e+01
   6.2000000e+01   2.2190281e+01
   6.3000000e+01   2.2222541e+01
   6.4000000e+01   2.2157848e+01
   6.5000000e+01   2.2117227e+01
   6.6000000e+01   2.2108058e+01
   6.7000000e+01   2.2051150e+01
   6.8000000e+01   2.1967563e+01
   6.9000000e+01   2.1949623e+01
   7.0000000e+01   2.1922493e+01
   7.1000000e+01   2.1893067e+01
   7.2000000e+01   2.1867476e+01
   7.3000000e+01   2.1793946e+01
   7.4000000e+01   2.1812609e+01
   7.5000000e+01   2.1780867e+01
   7.6000000e+01   2.1708945e+01
   7.7000000e+01   2.1691202e+01
   7.8000000e+01   2.1619304e+01
   7.9000000e+01   2.1553251e+01
   8.0000000e+01   2.1559272e+01
   8.1000000e+01   2.1516352e+01
   8.2000000e+01   2.1463566e+01
   8.3000000e+01   2.1430357e+01
   8.4000000e+01   2.1391963e+01
   8.5000000e+01   2.1391064e+01
   8.6000000e+01   2.1313167e+01
   8.7000000e+01   2.1255730e+01
   8.8000000e+01   2.1232985e+01
   8.9000000e+01   2.1217719e+01
   9.0000000e+01   2.1218945e+01
   9.1000000e+01   2.1191189e+01
   9.2000000e+01   2.1117376e+01
   9.3000000e+01   2.1101073e+01
   9.4000000e+01   2.1067072e+01
   9.5000000e+01   2.1025472e+01
   9.6000000e+01   2.0990401e+01
   9.7000000e+01   2.0950636e+01
   9.8000000e+01   2.0930065e+01
   9.9000000e+01   2.0861718e+01
   1.0000000e+02   2.0823936e+01
   1.0100000e+02   2.0824058e+01
   1.0200000e+02   2.0788047e+01
   1.0300000e+02   2.0736293e+01
   1.0400000e+02   2.0649418e+01
   1.0500000e+02   2.0617351e+01
   1.0600000e+02   2.0635596e+01
   1.0700000e+02   2.0613307e+01
   1.0800000e+02   2.0573568e+01
   1.0900000e+02   2.0530719e+01
   1.1000000e+02   2.0496935e+01
   1.1100000e+02   2.0468267e+01
   1.1200000e+02   2.0422970e+01
   1.1300000e+02   2.0408851e+01
   1.1400000e+02   2.0355646e+01
   1.1500000e+02   2.0275579e+01
   1.1600000e+02   2.0257506e+01
   1.1700000e+02   2.0222229e+01
   1.1800000e+02   2.0157574e+01
   1.1900000e+02   2.0139822e+01
   1.2000000e+02   2.0125867e+01
   1.2100000e+02   2.0053710e+01
   1.2200000e+02   1.9995607e+01
   1.2300000e+02   1.9950250e+01
   1.2400000e+02   1.9919496e+01
   1.2500000e+02   1.9874388e+01
   1.2600000e+02   1.9862350e+01
   1.2700000e+02   1.9862350e+01
   1.2800000e+02   1.9820450e+01
   1.2900000e+02   1.9831475e+01
   1.3000000e+02   1.9818716e+01
   1.3100000e+02   1.9769764e+01
   1.3200000e+02   1.9686692e+01
   1.3300000e+02   1.9686725e+01
   1.3400000e+02   1.9603200e+01
   1.3500000e+02   1.9552821e+01
   1.3600000e+02   1.9542058e+01
   1.3700000e+02   1.9544673e+01
   1.3800000e+02   1.9507352e+01
   1.3900000e+02   1.9495403e+01
   1.4000000e+02   1.9414846e+01
   1.4100000e+02   1.9374517e+01
   1.4200000e+02   1.9364489e+01
   1.4300000e+02   1.9337024e+01
   1.4400000e+02   1.9316297e+01
   1.4500000e+02   1.9274592e+01
   1.4600000e+02   1.9183135e+01
   1.4700000e+02   1.9121700e+01
   1.4800000e+02   1.9137296e+01
   1.4900000e+02   1.9094474e+01
   1.5000000e+02   1.9045305e+01
   1.5100000e+02   1.8970902e+01
   1.5200000e+02   1.8901431e+01
   1.5300000e+02   1.8901683e+01
   1.5400000e+02   1.8859704e+01
   1.5500000e+02   1.8852249e+01
   1.5600000e+02   1.8856586e+01
   1.5700000e+02   1.8840927e+01
   1.5800000e+02   1.8804649e+01
   1.5900000e+02   1.8773558e+01
   1.6000000e+02   1.8689206e+01
   1.6100000e+02   1.8692675e+01
   1.6200000e+02   1.8589364e+01
   1.6300000e+02   1.8587537e+01
   1.6400000e+02   1.8498811e+01
   1.6500000e+02   1.8451886e+01
   1.6600000e+02   1.8452116e+01
   1.6700000e+02   1.8440607e+01
   1.6800000e+02   1.8372399e+01
   1.6900000e+02   1.8348846e+01
   1.7000000e+02   1.8283982e+01
   1.7100000e+02   1.8199977e+01
   1.7200000e+02   1.8140384e+01
   1.7300000e+02   1.8180945e+01
   1.7400000e+02   1.8121490e+01
   1.7500000e+02   1.8060931e+01
   1.7600000e+02   1.8119267e+01
   1.7700000e+02   1.8083035e+01
   1.7800000e+02   1.8003960e+01
   1.7900000e+02   1.8014689e+01
   1.8000000e+02   1.7970091e+01
   1.8100000e+02   1.7949897e+01
   1.8200000e+02   1.7887247e+01
   1.8300000e+02   1.7840978e+01
   1.8400000e+02   1.7851604e+01
   1.8500000e+02   1.7694165e+01
   1.8600000e+02   1.7664426e+01
   1.8700000e+02   1.7624122e+01
   1.8800000e+02   1.7631104e+01
   1.8900000e+02   1.7591093e+01
   1.9000000e+02   1.7513792e+01
   1.9100000e+02   1.7466163e+01
   1.9200000e+02   1.7430431e+01
   1.9300000e+02   1.7348694e+01
   1.9400000e+02   1.7302144e+01
   1.9500000e+02   1.7226759e+01
   1.9600000e+02   1.7110628e+01
   1.9700000e+02   1.6995143e+01
   1.9800000e+02   1.6915253e+01
   1.9900000e+02   1.6751677e+01
   2.0000000e+02   1.6514796e+01
   2.0100000e+02   1.5897642e+01


==> Dat/NLIN_DAN_16QAM_CLOSEDFORM_FACTOR4.dat <==
   1.0000000e+00   3.5162600e+01
   2.0000000e+00   3.5741600e+01
   3.0000000e+00   3.6029100e+01
   4.0000000e+00   3.6200100e+01
   5.0000000e+00   3.6310500e+01
   6.0000000e+00   3.6384100e+01
   7.0000000e+00   3.6433200e+01
   8.0000000e+00   3.6464700e+01
   9.0000000e+00   3.6483000e+01
   1.0000000e+01   3.6491100e+01
   1.1000000e+01   3.6491000e+01
   1.2000000e+01   3.6484000e+01
   1.3000000e+01   3.6471400e+01
   1.4000000e+01   3.6453900e+01
   1.5000000e+01   3.6432300e+01
   1.6000000e+01   3.6406900e+01
   1.7000000e+01   3.6378200e+01
   1.8000000e+01   3.6346600e+01
   1.9000000e+01   3.6312300e+01
   2.0000000e+01   3.6275600e+01
   2.1000000e+01   3.6236600e+01
   2.2000000e+01   3.6195500e+01
   2.3000000e+01   3.6152500e+01
   2.4000000e+01   3.6107600e+01
   2.5000000e+01   3.6061000e+01
   2.6000000e+01   3.6012800e+01
   2.7000000e+01   3.5963000e+01
   2.8000000e+01   3.5911700e+01
   2.9000000e+01   3.5859000e+01
   3.0000000e+01   3.5804800e+01
   3.1000000e+01   3.5749300e+01
   3.2000000e+01   3.5692500e+01
   3.3000000e+01   3.5634400e+01
   3.4000000e+01   3.5575100e+01
   3.5000000e+01   3.5514500e+01
   3.6000000e+01   3.5452800e+01
   3.7000000e+01   3.5389800e+01
   3.8000000e+01   3.5325600e+01
   3.9000000e+01   3.5260300e+01
   4.0000000e+01   3.5193900e+01
   4.1000000e+01   3.5126200e+01
   4.2000000e+01   3.5057500e+01
   4.3000000e+01   3.4987600e+01
   4.4000000e+01   3.4916500e+01
   4.5000000e+01   3.4844300e+01
   4.6000000e+01   3.4771000e+01
   4.7000000e+01   3.4696500e+01
   4.8000000e+01   3.4620800e+01
   4.9000000e+01   3.4544000e+01
   5.0000000e+01   3.4466100e+01
   5.1000000e+01   3.4386900e+01
   5.2000000e+01   3.4306600e+01
   5.3000000e+01   3.4225100e+01
   5.4000000e+01   3.4142300e+01
   5.5000000e+01   3.4058300e+01
   5.6000000e+01   3.3973100e+01
   5.7000000e+01   3.3886700e+01
   5.8000000e+01   3.3798900e+01
   5.9000000e+01   3.3709900e+01
   6.0000000e+01   3.3619600e+01
   6.1000000e+01   3.3527900e+01
   6.2000000e+01   3.3434800e+01
   6.3000000e+01   3.3340400e+01
   6.4000000e+01   3.3244600e+01
   6.5000000e+01   3.3147400e+01
   6.6000000e+01   3.3048700e+01
   6.7000000e+01   3.2948500e+01
   6.8000000e+01   3.2846800e+01
   6.9000000e+01   3.2743500e+01
   7.0000000e+01   3.2638700e+01
   7.1000000e+01   3.2532200e+01
   7.2000000e+01   3.2424200e+01
   7.3000000e+01   3.2314400e+01
   7.4000000e+01   3.2202900e+01
   7.5000000e+01   3.2089700e+01
   7.6000000e+01   3.1974600e+01
   7.7000000e+01   3.1857800e+01
   7.8000000e+01   3.1739000e+01
   7.9000000e+01   3.1618400e+01
   8.0000000e+01   3.1495800e+01
   8.1000000e+01   3.1371100e+01
   8.2000000e+01   3.1244500e+01
   8.3000000e+01   3.1115700e+01
   8.4000000e+01   3.0984900e+01
   8.5000000e+01   3.0851800e+01
   8.6000000e+01   3.0716600e+01
   8.7000000e+01   3.0579100e+01
   8.8000000e+01   3.0439300e+01
   8.9000000e+01   3.0297300e+01
   9.0000000e+01   3.0152900e+01
   9.1000000e+01   3.0006200e+01
   9.2000000e+01   2.9857300e+01
   9.3000000e+01   2.9706000e+01
   9.4000000e+01   2.9552500e+01
   9.5000000e+01   2.9396900e+01
   9.6000000e+01   2.9239300e+01
   9.7000000e+01   2.9079700e+01
   9.8000000e+01   2.8918500e+01
   9.9000000e+01   2.8755600e+01
   1.0000000e+02   2.8590800e+01
   1.0100000e+02   2.8421500e+01


==> Dat/NLIN_DAN_CLOSED_FORM.dat <==
   3.2822600e+01
   3.3211200e+01
   3.3445200e+01
   3.3596700e+01
   3.3701100e+01
   3.3775700e+01
   3.3830100e+01
   3.3869900e+01
   3.3898600e+01
   3.3918800e+01
   3.3932100e+01
   3.3939800e+01
   3.3942800e+01
   3.3941800e+01
   3.3937400e+01
   3.3930000e+01
   3.3920100e+01
   3.3907700e+01
   3.3893300e+01
   3.3877100e+01
   3.3859100e+01
   3.3839600e+01
   3.3818700e+01
   3.3796400e+01
   3.3773000e+01
   3.3748400e+01
   3.3722700e+01
   3.3696000e+01
   3.3668400e+01
   3.3640000e+01
   3.3610600e+01
   3.3580500e+01
   3.3549600e+01
   3.3517900e+01
   3.3485500e+01
   3.3452500e+01
   3.3418800e+01
   3.3384400e+01
   3.3349500e+01
   3.3313900e+01
   3.3277700e+01
   3.3241000e+01
   3.3203700e+01
   3.3165800e+01
   3.3127400e+01
   3.3088500e+01
   3.3049000e+01
   3.3009000e+01
   3.2968500e+01
   3.2927400e+01
   3.2885900e+01
   3.2843800e+01
   3.2801200e+01
   3.2758100e+01
   3.2714500e+01
   3.2670400e+01
   3.2625800e+01
   3.2580600e+01
   3.2534900e+01
   3.2488700e+01
   3.2441900e+01
   3.2394600e+01
   3.2346700e+01
   3.2298200e+01
   3.2249100e+01
   3.2199500e+01
   3.2149200e+01
   3.2098300e+01
   3.2046700e+01
   3.1994400e+01
   3.1941500e+01
   3.1887700e+01
   3.1833200e+01
   3.1777900e+01
   3.1721800e+01
   3.1664700e+01
   3.1606700e+01
   3.1547700e+01
   3.1487500e+01
   3.1426200e+01
   3.1363700e+01
   3.1299800e+01
   3.1234300e+01
   3.1167300e+01
   3.1098500e+01
   3.1027600e+01
   3.0954600e+01
   3.0879000e+01
   3.0800500e+01
   3.0718700e+01
   3.0633000e+01
   3.0542900e+01
   3.0447200e+01
   3.0344900e+01
   3.0234400e+01
   3.0113400e+01
   2.9978500e+01
   2.9824900e+01
   2.9645000e+01
   2.9426900e+01
   2.9154800e+01


==> Dat/NLIN_DAN_QPSK_CLOSEDFORM.dat <==
   1.0000000e+00   3.3259800e+01
   2.0000000e+00   3.3654900e+01
   3.0000000e+00   3.3888200e+01
   4.0000000e+00   3.4036000e+01
   5.0000000e+00   3.4135100e+01
   6.0000000e+00   3.4203800e+01
   7.0000000e+00   3.4251600e+01
   8.0000000e+00   3.4284600e+01
   9.0000000e+00   3.4306300e+01
   1.0000000e+01   3.4319200e+01
   1.1000000e+01   3.4325100e+01
   1.2000000e+01   3.4325300e+01
   1.3000000e+01   3.4320600e+01
   1.4000000e+01   3.4311900e+01
   1.5000000e+01   3.4299600e+01
   1.6000000e+01   3.4284300e+01
   1.7000000e+01   3.4266200e+01
   1.8000000e+01   3.4245800e+01
   1.9000000e+01   3.4223200e+01
   2.0000000e+01   3.4198600e+01
   2.1000000e+01   3.4172300e+01
   2.2000000e+01   3.4144400e+01
   2.3000000e+01   3.4114900e+01
   2.4000000e+01   3.4084100e+01
   2.5000000e+01   3.4052000e+01
   2.6000000e+01   3.4018600e+01
   2.7000000e+01   3.3984200e+01
   2.8000000e+01   3.3948600e+01
   2.9000000e+01   3.3912100e+01
   3.0000000e+01   3.3874600e+01
   3.1000000e+01   3.3836100e+01
   3.2000000e+01   3.3796800e+01
   3.3000000e+01   3.3756700e+01
   3.4000000e+01   3.3715700e+01
   3.5000000e+01   3.3674000e+01
   3.6000000e+01   3.3631500e+01
   3.7000000e+01   3.3588200e+01
   3.8000000e+01   3.3544300e+01
   3.9000000e+01   3.3499700e+01
   4.0000000e+01   3.3454400e+01
   4.1000000e+01   3.3408400e+01
   4.2000000e+01   3.3361800e+01
   4.3000000e+01   3.3314500e+01
   4.4000000e+01   3.3266700e+01
   4.5000000e+01   3.3218200e+01
   4.6000000e+01   3.3169100e+01
   4.7000000e+01   3.3119400e+01
   4.8000000e+01   3.3069100e+01
   4.9000000e+01   3.3018200e+01
   5.0000000e+01   3.2966800e+01
   5.1000000e+01   3.2914700e+01
   5.2000000e+01   3.2862100e+01
   5.3000000e+01   3.2808900e+01
   5.4000000e+01   3.2755200e+01
   5.5000000e+01   3.2700800e+01
   5.6000000e+01   3.2645900e+01
   5.7000000e+01   3.2590400e+01
   5.8000000e+01   3.2534300e+01
   5.9000000e+01   3.2477600e+01
   6.0000000e+01   3.2420300e+01
   6.1000000e+01   3.2362400e+01
   6.2000000e+01   3.2304000e+01
   6.3000000e+01   3.2244900e+01
   6.4000000e+01   3.2185100e+01
   6.5000000e+01   3.2124800e+01
   6.6000000e+01   3.2063700e+01
   6.7000000e+01   3.2002000e+01
   6.8000000e+01   3.1939700e+01
   6.9000000e+01   3.1876600e+01
   7.0000000e+01   3.1812800e+01
   7.1000000e+01   3.1748300e+01
   7.2000000e+01   3.1682900e+01
   7.3000000e+01   3.1616800e+01
   7.4000000e+01   3.1549800e+01
   7.5000000e+01   3.1482000e+01
   7.6000000e+01   3.1413200e+01
   7.7000000e+01   3.1343500e+01
   7.8000000e+01   3.1272700e+01
   7.9000000e+01   3.1200800e+01
   8.0000000e+01   3.1127800e+01
   8.1000000e+01   3.1053500e+01
   8.2000000e+01   3.0977900e+01
   8.3000000e+01   3.0900800e+01
   8.4000000e+01   3.0822100e+01
   8.5000000e+01   3.0741600e+01
   8.6000000e+01   3.0659200e+01
   8.7000000e+01   3.0574600e+01
   8.8000000e+01   3.0487600e+01
   8.9000000e+01   3.0397900e+01
   9.0000000e+01   3.0304900e+01
   9.1000000e+01   3.0208300e+01
   9.2000000e+01   3.0107400e+01
   9.3000000e+01   3.0001400e+01
   9.4000000e+01   2.9889100e+01
   9.5000000e+01   2.9769200e+01
   9.6000000e+01   2.9639600e+01
   9.7000000e+01   2.9497600e+01
   9.8000000e+01   2.9339200e+01
   9.9000000e+01   2.9158800e+01
   1.0000000e+02   2.8949200e+01
   1.0100000e+02   2.8705200e+01


==> Dat/NLIN_DAN_QPSK_CLOSEDFORM_FACTOR4.dat <==
   1.0000000e+00   3.2209300e+01
   2.0000000e+00   3.2644000e+01
   3.0000000e+00   3.2860100e+01
   4.0000000e+00   3.2986400e+01
   5.0000000e+00   3.3065100e+01
   6.0000000e+00   3.3114800e+01
   7.0000000e+00   3.3144700e+01
   8.0000000e+00   3.3160600e+01
   9.0000000e+00   3.3165700e+01
   1.0000000e+01   3.3162500e+01
   1.1000000e+01   3.3152500e+01
   1.2000000e+01   3.3136900e+01
   1.3000000e+01   3.3116600e+01
   1.4000000e+01   3.3092300e+01
   1.5000000e+01   3.3064400e+01
   1.6000000e+01   3.3033400e+01
   1.7000000e+01   3.2999600e+01
   1.8000000e+01   3.2963300e+01
   1.9000000e+01   3.2924700e+01
   2.0000000e+01   3.2884000e+01
   2.1000000e+01   3.2841400e+01
   2.2000000e+01   3.2796900e+01
   2.3000000e+01   3.2750800e+01
   2.4000000e+01   3.2703000e+01
   2.5000000e+01   3.2653700e+01
   2.6000000e+01   3.2602900e+01
   2.7000000e+01   3.2550800e+01
   2.8000000e+01   3.2497300e+01
   2.9000000e+01   3.2442500e+01
   3.0000000e+01   3.2386500e+01
   3.1000000e+01   3.2329200e+01
   3.2000000e+01   3.2270700e+01
   3.3000000e+01   3.2211100e+01
   3.4000000e+01   3.2150300e+01
   3.5000000e+01   3.2088400e+01
   3.6000000e+01   3.2025400e+01
   3.7000000e+01   3.1961300e+01
   3.8000000e+01   3.1896100e+01
   3.9000000e+01   3.1829800e+01
   4.0000000e+01   3.1762400e+01
   4.1000000e+01   3.1694000e+01
   4.2000000e+01   3.1624500e+01
   4.3000000e+01   3.1553900e+01
   4.4000000e+01   3.1482200e+01
   4.5000000e+01   3.1409500e+01
   4.6000000e+01   3.1335700e+01
   4.7000000e+01   3.1260800e+01
   4.8000000e+01   3.1184800e+01
   4.9000000e+01   3.1107700e+01
   5.0000000e+01   3.1029500e+01
   5.1000000e+01   3.0950200e+01
   5.2000000e+01   3.0869800e+01
   5.3000000e+01   3.0788200e+01
   5.4000000e+01   3.0705400e+01
   5.5000000e+01   3.0621500e+01
   5.6000000e+01   3.0536400e+01
   5.7000000e+01   3.0450100e+01
   5.8000000e+01   3.0362600e+01
   5.9000000e+01   3.0273900e+01
   6.0000000e+01   3.0183800e+01
   6.1000000e+01   3.0092500e+01
   6.2000000e+01   3.0000000e+01
   6.3000000e+01   2.9906000e+01
   6.4000000e+01   2.9810800e+01
   6.5000000e+01   2.9714100e+01
   6.6000000e+01   2.9616100e+01
   6.7000000e+01   2.9516600e+01
   6.8000000e+01   2.9415700e+01
   6.9000000e+01   2.9313200e+01
   7.0000000e+01   2.9209300e+01
   7.1000000e+01   2.9103800e+01
   7.2000000e+01   2.8996700e+01
   7.3000000e+01   2.8888000e+01
   7.4000000e+01   2.8777600e+01
   7.5000000e+01   2.8665600e+01
   7.6000000e+01   2.8551800e+01
   7.7000000e+01   2.8436200e+01
   7.8000000e+01   2.8318800e+01
   7.9000000e+01   2.8199600e+01
   8.0000000e+01   2.8078400e+01
   8.1000000e+01   2.7955300e+01
   8.2000000e+01   2.7830300e+01
   8.3000000e+01   2.7703200e+01
   8.4000000e+01   2.7574000e+01
   8.5000000e+01   2.7442700e+01
   8.6000000e+01   2.7309300e+01
   8.7000000e+01   2.7173600e+01
   8.8000000e+01   2.7035800e+01
   8.9000000e+01   2.6895700e+01
   9.0000000e+01   2.6753200e+01
   9.1000000e+01   2.6608500e+01
   9.2000000e+01   2.6461500e+01
   9.3000000e+01   2.6312200e+01
   9.4000000e+01   2.6160700e+01
   9.5000000e+01   2.6006900e+01
   9.6000000e+01   2.5851000e+01
   9.7000000e+01   2.5693000e+01
   9.8000000e+01   2.5533200e+01
   9.9000000e+01   2.5371600e+01
   1.0000000e+02   2.5207900e+01
   1.0100000e+02   2.5040100e+01


==> Dat/NLIN_Dan_16qam_closedform.dat <==
   1.0000000e+00   3.6498400e+01
   2.0000000e+00   3.6992400e+01
   3.0000000e+00   3.7283000e+01
   4.0000000e+00   3.7468600e+01
   5.0000000e+00   3.7595200e+01
   6.0000000e+00   3.7685200e+01
   7.0000000e+00   3.7750400e+01
   8.0000000e+00   3.7798000e+01
   9.0000000e+00   3.7832200e+01
   1.0000000e+01   3.7856200e+01
   1.1000000e+01   3.7872000e+01
   1.2000000e+01   3.7881000e+01
   1.3000000e+01   3.7884500e+01
   1.4000000e+01   3.7883200e+01
   1.5000000e+01   3.7877900e+01
   1.6000000e+01   3.7869000e+01
   1.7000000e+01   3.7857100e+01
   1.8000000e+01   3.7842400e+01
   1.9000000e+01   3.7825300e+01
   2.0000000e+01   3.7805900e+01
   2.1000000e+01   3.7784600e+01
   2.2000000e+01   3.7761400e+01
   2.3000000e+01   3.7736600e+01
   2.4000000e+01   3.7710200e+01
   2.5000000e+01   3.7682400e+01
   2.6000000e+01   3.7653300e+01
   2.7000000e+01   3.7622900e+01
   2.8000000e+01   3.7591300e+01
   2.9000000e+01   3.7558600e+01
   3.0000000e+01   3.7524900e+01
   3.1000000e+01   3.7490200e+01
   3.2000000e+01   3.7454500e+01
   3.3000000e+01   3.7418000e+01
   3.4000000e+01   3.7380600e+01
   3.5000000e+01   3.7342300e+01
   3.6000000e+01   3.7303200e+01
   3.7000000e+01   3.7263400e+01
   3.8000000e+01   3.7222800e+01
   3.9000000e+01   3.7181500e+01
   4.0000000e+01   3.7139500e+01
   4.1000000e+01   3.7096800e+01
   4.2000000e+01   3.7053500e+01
   4.3000000e+01   3.7009400e+01
   4.4000000e+01   3.6964800e+01
   4.5000000e+01   3.6919500e+01
   4.6000000e+01   3.6873600e+01
   4.7000000e+01   3.6827000e+01
   4.8000000e+01   3.6779900e+01
   4.9000000e+01   3.6732200e+01
   5.0000000e+01   3.6683900e+01
   5.1000000e+01   3.6635000e+01
   5.2000000e+01   3.6585500e+01
   5.3000000e+01   3.6535400e+01
   5.4000000e+01   3.6484800e+01
   5.5000000e+01   3.6433600e+01
   5.6000000e+01   3.6381800e+01
   5.7000000e+01   3.6329400e+01
   5.8000000e+01   3.6276500e+01
   5.9000000e+01   3.6222900e+01
   6.0000000e+01   3.6168800e+01
   6.1000000e+01   3.6114100e+01
   6.2000000e+01   3.6058800e+01
   6.3000000e+01   3.6002900e+01
   6.4000000e+01   3.5946300e+01
   6.5000000e+01   3.5889100e+01
   6.6000000e+01   3.5831300e+01
   6.7000000e+01   3.5772800e+01
   6.8000000e+01   3.5713700e+01
   6.9000000e+01   3.5653800e+01
   7.0000000e+01   3.5593300e+01
   7.1000000e+01   3.5531900e+01
   7.2000000e+01   3.5469900e+01
   7.3000000e+01   3.5407000e+01
   7.4000000e+01   3.5343300e+01
   7.5000000e+01   3.5278700e+01
   7.6000000e+01   3.5213200e+01
   7.7000000e+01   3.5146700e+01
   7.8000000e+01   3.5079200e+01
   7.9000000e+01   3.5010600e+01
   8.0000000e+01   3.4940800e+01
   8.1000000e+01   3.4869700e+01
   8.2000000e+01   3.4797300e+01
   8.3000000e+01   3.4723400e+01
   8.4000000e+01   3.4647800e+01
   8.5000000e+01   3.4570500e+01
   8.6000000e+01   3.4491100e+01
   8.7000000e+01   3.4409600e+01
   8.8000000e+01   3.4325500e+01
   8.9000000e+01   3.4238500e+01
   9.0000000e+01   3.4148300e+01
   9.1000000e+01   3.4054300e+01
   9.2000000e+01   3.3955700e+01
   9.3000000e+01   3.3851800e+01
   9.4000000e+01   3.3741400e+01
   9.5000000e+01   3.3622900e+01
   9.6000000e+01   3.3494200e+01
   9.7000000e+01   3.3352400e+01
   9.8000000e+01   3.3193300e+01
   9.9000000e+01   3.3010700e+01
   1.0000000e+02   3.2797000e+01
   1.0100000e+02   3.2546600e+01


==> Dat/NLIN_Dan_qpsk_closedform.dat <==
   1.0000000e+00   3.2822600e+01
   2.0000000e+00   3.3211200e+01
   3.0000000e+00   3.3445200e+01
   4.0000000e+00   3.3596700e+01
   5.0000000e+00   3.3701100e+01
   6.0000000e+00   3.3775700e+01
   7.0000000e+00   3.3830100e+01
   8.0000000e+00   3.3869900e+01
   9.0000000e+00   3.3898600e+01
   1.0000000e+01   3.3918800e+01
   1.1000000e+01   3.3932100e+01
   1.2000000e+01   3.3939800e+01
   1.3000000e+01   3.3942800e+01
   1.4000000e+01   3.3941800e+01
   1.5000000e+01   3.3937400e+01
   1.6000000e+01   3.3930000e+01
   1.7000000e+01   3.3920100e+01
   1.8000000e+01   3.3907700e+01
   1.9000000e+01   3.3893300e+01
   2.0000000e+01   3.3877100e+01
   2.1000000e+01   3.3859100e+01
   2.2000000e+01   3.3839600e+01
   2.3000000e+01   3.3818700e+01
   2.4000000e+01   3.3796400e+01
   2.5000000e+01   3.3773000e+01
   2.6000000e+01   3.3748400e+01
   2.7000000e+01   3.3722700e+01
   2.8000000e+01   3.3696000e+01
   2.9000000e+01   3.3668400e+01
   3.0000000e+01   3.3640000e+01
   3.1000000e+01   3.3610600e+01
   3.2000000e+01   3.3580500e+01
   3.3000000e+01   3.3549600e+01
   3.4000000e+01   3.3517900e+01
   3.5000000e+01   3.3485500e+01
   3.6000000e+01   3.3452500e+01
   3.7000000e+01   3.3418800e+01
   3.8000000e+01   3.3384400e+01
   3.9000000e+01   3.3349500e+01
   4.0000000e+01   3.3313900e+01
   4.1000000e+01   3.3277700e+01
   4.2000000e+01   3.3241000e+01
   4.3000000e+01   3.3203700e+01
   4.4000000e+01   3.3165800e+01
   4.5000000e+01   3.3127400e+01
   4.6000000e+01   3.3088500e+01
   4.7000000e+01   3.3049000e+01
   4.8000000e+01   3.3009000e+01
   4.9000000e+01   3.2968500e+01
   5.0000000e+01   3.2927400e+01
   5.1000000e+01   3.2885900e+01
   5.2000000e+01   3.2843800e+01
   5.3000000e+01   3.2801200e+01
   5.4000000e+01   3.2758100e+01
   5.5000000e+01   3.2714500e+01
   5.6000000e+01   3.2670400e+01
   5.7000000e+01   3.2625800e+01
   5.8000000e+01   3.2580600e+01
   5.9000000e+01   3.2534900e+01
   6.0000000e+01   3.2488700e+01
   6.1000000e+01   3.2441900e+01
   6.2000000e+01   3.2394600e+01
   6.3000000e+01   3.2346700e+01
   6.4000000e+01   3.2298200e+01
   6.5000000e+01   3.2249100e+01
   6.6000000e+01   3.2199500e+01
   6.7000000e+01   3.2149200e+01
   6.8000000e+01   3.2098300e+01
   6.9000000e+01   3.2046700e+01
   7.0000000e+01   3.1994400e+01
   7.1000000e+01   3.1941500e+01
   7.2000000e+01   3.1887700e+01
   7.3000000e+01   3.1833200e+01
   7.4000000e+01   3.1777900e+01
   7.5000000e+01   3.1721800e+01
   7.6000000e+01   3.1664700e+01
   7.7000000e+01   3.1606700e+01
   7.8000000e+01   3.1547700e+01
   7.9000000e+01   3.1487500e+01
   8.0000000e+01   3.1426200e+01
   8.1000000e+01   3.1363700e+01
   8.2000000e+01   3.1299800e+01
   8.3000000e+01   3.1234300e+01
   8.4000000e+01   3.1167300e+01
   8.5000000e+01   3.1098500e+01
   8.6000000e+01   3.1027600e+01
   8.7000000e+01   3.0954600e+01
   8.8000000e+01   3.0879000e+01
   8.9000000e+01   3.0800500e+01
   9.0000000e+01   3.0718700e+01
   9.1000000e+01   3.0633000e+01
   9.2000000e+01   3.0542900e+01
   9.3000000e+01   3.0447200e+01
   9.4000000e+01   3.0344900e+01
   9.5000000e+01   3.0234400e+01
   9.6000000e+01   3.0113400e+01
   9.7000000e+01   2.9978500e+01
   9.8000000e+01   2.9824900e+01
   9.9000000e+01   2.9645000e+01
   1.0000000e+02   2.9426900e+01
   1.0100000e+02   2.9154800e+01


==> Dat/NLIN_Gaussain_noSRS_101ch_6mil.dat <==
   1.0000000e+00   3.8056407e+01
   2.0000000e+00   3.8831064e+01
   3.0000000e+00   3.9212371e+01
   4.0000000e+00   3.9456238e+01
   5.0000000e+00   3.9624845e+01
   6.0000000e+00   3.9753945e+01
   7.0000000e+00   3.9858345e+01
   8.0000000e+00   3.9942572e+01
   9.0000000e+00   4.0014241e+01
   1.0000000e+01   4.0076249e+01
   1.1000000e+01   4.0127399e+01
   1.2000000e+01   4.0171403e+01
   1.3000000e+01   4.0216957e+01
   1.4000000e+01   4.0254502e+01
   1.5000000e+01   4.0286101e+01
   1.6000000e+01   4.0314073e+01
   1.7000000e+01   4.0341467e+01
   1.8000000e+01   4.0363979e+01
   1.9000000e+01   4.0388996e+01
   2.0000000e+01   4.0406956e+01
   2.1000000e+01   4.0424201e+01
   2.2000000e+01   4.0445855e+01
   2.3000000e+01   4.0466595e+01
   2.4000000e+01   4.0485721e+01
   2.5000000e+01   4.0499585e+01
   2.6000000e+01   4.0511826e+01
   2.7000000e+01   4.0523090e+01
   2.8000000e+01   4.0534657e+01
   2.9000000e+01   4.0548961e+01
   3.0000000e+01   4.0560408e+01
   3.1000000e+01   4.0570163e+01
   3.2000000e+01   4.0580867e+01
   3.3000000e+01   4.0586613e+01
   3.4000000e+01   4.0594452e+01
   3.5000000e+01   4.0604766e+01
   3.6000000e+01   4.0609976e+01
   3.7000000e+01   4.0620242e+01
   3.8000000e+01   4.0628452e+01
   3.9000000e+01   4.0635583e+01
   4.0000000e+01   4.0637799e+01
   4.1000000e+01   4.0642604e+01
   4.2000000e+01   4.0645019e+01
   4.3000000e+01   4.0650218e+01
   4.4000000e+01   4.0656039e+01
   4.5000000e+01   4.0656752e+01
   4.6000000e+01   4.0653492e+01
   4.7000000e+01   4.0658972e+01
   4.8000000e+01   4.0661263e+01
   4.9000000e+01   4.0660565e+01
   5.0000000e+01   4.0664857e+01
   5.1000000e+01   4.0666077e+01
   5.2000000e+01   4.0666792e+01
   5.3000000e+01   4.0663330e+01
   5.4000000e+01   4.0661977e+01
   5.5000000e+01   4.0659111e+01
   5.6000000e+01   4.0654096e+01
   5.7000000e+01   4.0650975e+01
   5.8000000e+01   4.0647429e+01
   5.9000000e+01   4.0645983e+01
   6.0000000e+01   4.0645705e+01
   6.1000000e+01   4.0643546e+01
   6.2000000e+01   4.0638576e+01
   6.3000000e+01   4.0629666e+01
   6.4000000e+01   4.0624876e+01
   6.5000000e+01   4.0617452e+01
   6.6000000e+01   4.0610944e+01
   6.7000000e+01   4.0600388e+01
   6.8000000e+01   4.0596907e+01
   6.9000000e+01   4.0592646e+01
   7.0000000e+01   4.0583899e+01
   7.1000000e+01   4.0571703e+01
   7.2000000e+01   4.0564753e+01
   7.3000000e+01   4.0556464e+01
   7.4000000e+01   4.0544482e+01
   7.5000000e+01   4.0532318e+01
   7.6000000e+01   4.0524283e+01
   7.7000000e+01   4.0509859e+01
   7.8000000e+01   4.0496085e+01
   7.9000000e+01   4.0483598e+01
   8.0000000e+01   4.0465627e+01
   8.1000000e+01   4.0444217e+01
   8.2000000e+01   4.0421787e+01
   8.3000000e+01   4.0398915e+01
   8.4000000e+01   4.0372919e+01
   8.5000000e+01   4.0350596e+01
   8.6000000e+01   4.0323849e+01
   8.7000000e+01   4.0294476e+01
   8.8000000e+01   4.0261469e+01
   8.9000000e+01   4.0221081e+01
   9.0000000e+01   4.0177882e+01
   9.1000000e+01   4.0131282e+01
   9.2000000e+01   4.0078792e+01
   9.3000000e+01   4.0017846e+01
   9.4000000e+01   3.9948668e+01
   9.5000000e+01   3.9862006e+01
   9.6000000e+01   3.9759050e+01
   9.7000000e+01   3.9633455e+01
   9.8000000e+01   3.9462922e+01
   9.9000000e+01   3.9217049e+01
   1.0000000e+02   3.8830898e+01
   1.0100000e+02   3.8060815e+01


==> Dat/NLIN_Gaussian_19dBm_100ch_2mil.dat <==
   1.0000000e+00   3.8444203e+01
   2.0000000e+00   3.9265947e+01
   3.0000000e+00   3.9661548e+01
   4.0000000e+00   3.9905572e+01
   5.0000000e+00   4.0069355e+01
   6.0000000e+00   4.0189185e+01
   7.0000000e+00   4.0282592e+01
   8.0000000e+00   4.0357005e+01
   9.0000000e+00   4.0414731e+01
   1.0000000e+01   4.0464801e+01
   1.1000000e+01   4.0506252e+01
   1.2000000e+01   4.0537929e+01
   1.3000000e+01   4.0567331e+01
   1.4000000e+01   4.0592057e+01
   1.5000000e+01   4.0613628e+01
   1.6000000e+01   4.0627480e+01
   1.7000000e+01   4.0644603e+01
   1.8000000e+01   4.0660634e+01
   1.9000000e+01   4.0673937e+01
   2.0000000e+01   4.0686036e+01
   2.1000000e+01   4.0697524e+01
   2.2000000e+01   4.0706538e+01
   2.3000000e+01   4.0714305e+01
   2.4000000e+01   4.0719054e+01
   2.5000000e+01   4.0719384e+01
   2.6000000e+01   4.0720601e+01
   2.7000000e+01   4.0719193e+01
   2.8000000e+01   4.0723342e+01
   2.9000000e+01   4.0722982e+01
   3.0000000e+01   4.0719425e+01
   3.1000000e+01   4.0716459e+01
   3.2000000e+01   4.0709567e+01
   3.3000000e+01   4.0703749e+01
   3.4000000e+01   4.0699093e+01
   3.5000000e+01   4.0689343e+01
   3.6000000e+01   4.0683014e+01
   3.7000000e+01   4.0675779e+01
   3.8000000e+01   4.0671184e+01
   3.9000000e+01   4.0659431e+01
   4.0000000e+01   4.0651718e+01
   4.1000000e+01   4.0646029e+01
   4.2000000e+01   4.0643315e+01
   4.3000000e+01   4.0635801e+01
   4.4000000e+01   4.0629752e+01
   4.5000000e+01   4.0618872e+01
   4.6000000e+01   4.0606238e+01
   4.7000000e+01   4.0595967e+01
   4.8000000e+01   4.0585095e+01
   4.9000000e+01   4.0569839e+01
   5.0000000e+01   4.0555100e+01
   5.1000000e+01   4.0545214e+01
   5.2000000e+01   4.0535925e+01
   5.3000000e+01   4.0523863e+01
   5.4000000e+01   4.0512887e+01
   5.5000000e+01   4.0496683e+01
   5.6000000e+01   4.0486195e+01
   5.7000000e+01   4.0475912e+01
   5.8000000e+01   4.0458635e+01
   5.9000000e+01   4.0441553e+01
   6.0000000e+01   4.0421699e+01
   6.1000000e+01   4.0405204e+01
   6.2000000e+01   4.0386033e+01
   6.3000000e+01   4.0371824e+01
   6.4000000e+01   4.0349875e+01
   6.5000000e+01   4.0330723e+01
   6.6000000e+01   4.0309676e+01
   6.7000000e+01   4.0293810e+01
   6.8000000e+01   4.0275891e+01
   6.9000000e+01   4.0253286e+01
   7.0000000e+01   4.0232198e+01
   7.1000000e+01   4.0209875e+01
   7.2000000e+01   4.0188148e+01
   7.3000000e+01   4.0174293e+01
   7.4000000e+01   4.0149337e+01
   7.5000000e+01   4.0126168e+01
   7.6000000e+01   4.0102081e+01
   7.7000000e+01   4.0072337e+01
   7.8000000e+01   4.0043459e+01
   7.9000000e+01   4.0018066e+01
   8.0000000e+01   3.9990340e+01
   8.1000000e+01   3.9956255e+01
   8.2000000e+01   3.9927426e+01
   8.3000000e+01   3.9891729e+01
   8.4000000e+01   3.9855024e+01
   8.5000000e+01   3.9819520e+01
   8.6000000e+01   3.9780282e+01
   8.7000000e+01   3.9737042e+01
   8.8000000e+01   3.9693237e+01
   8.9000000e+01   3.9645789e+01
   9.0000000e+01   3.9590597e+01
   9.1000000e+01   3.9530591e+01
   9.2000000e+01   3.9452005e+01
   9.3000000e+01   3.9372440e+01
   9.4000000e+01   3.9279167e+01
   9.5000000e+01   3.9167044e+01
   9.6000000e+01   3.9026252e+01
   9.7000000e+01   3.8850919e+01
   9.8000000e+01   3.8601643e+01
   9.9000000e+01   3.8225913e+01
   1.0000000e+02   3.7457649e+01


==> Dat/NLIN_Gaussian_2.dat <==
   1.0000000e+00   3.6554316e+01
   2.0000000e+00   3.7649991e+01
   3.0000000e+00   3.8117292e+01
   4.0000000e+00   3.8351430e+01
   5.0000000e+00   3.8474888e+01
   6.0000000e+00   3.8542554e+01
   7.0000000e+00   3.8563670e+01
   8.0000000e+00   3.8557153e+01
   9.0000000e+00   3.8528044e+01
   1.0000000e+01   3.8482565e+01
   1.1000000e+01   3.8420007e+01
   1.2000000e+01   3.8341223e+01
   1.3000000e+01   3.8237344e+01
   1.4000000e+01   3.8109782e+01
   1.5000000e+01   3.7958117e+01
   1.6000000e+01   3.7778202e+01
   1.7000000e+01   3.7540265e+01
   1.8000000e+01   3.7212890e+01
   1.9000000e+01   3.6701936e+01
   2.0000000e+01   3.5682290e+01


==> Dat/NLIN_Gaussian_225.dat <==
   1.0000000e+00   3.6902493e+01
   2.0000000e+00   3.8020051e+01
   3.0000000e+00   3.8464496e+01
   4.0000000e+00   3.8655196e+01
   5.0000000e+00   3.8725373e+01
   6.0000000e+00   3.8736339e+01
   7.0000000e+00   3.8707814e+01
   8.0000000e+00   3.8652188e+01
   9.0000000e+00   3.8578990e+01
   1.0000000e+01   3.8485785e+01
   1.1000000e+01   3.8371774e+01
   1.2000000e+01   3.8240528e+01
   1.3000000e+01   3.8096594e+01
   1.4000000e+01   3.7924618e+01
   1.5000000e+01   3.7740067e+01
   1.6000000e+01   3.7521940e+01
   1.7000000e+01   3.7261582e+01
   1.8000000e+01   3.6905850e+01
   1.9000000e+01   3.6397157e+01
   2.0000000e+01   3.5417772e+01


==> Dat/NLIN_Gaussian_23dBm_100ch_2mil.dat <==
   1.0000000e+00   3.9260695e+01
   2.0000000e+00   4.0115824e+01
   3.0000000e+00   4.0517507e+01
   4.0000000e+00   4.0747004e+01
   5.0000000e+00   4.0894746e+01
   6.0000000e+00   4.0994958e+01
   7.0000000e+00   4.1069365e+01
   8.0000000e+00   4.1124253e+01
   9.0000000e+00   4.1162376e+01
   1.0000000e+01   4.1188727e+01
   1.1000000e+01   4.1212663e+01
   1.2000000e+01   4.1230552e+01
   1.3000000e+01   4.1243230e+01
   1.4000000e+01   4.1254605e+01
   1.5000000e+01   4.1256700e+01
   1.6000000e+01   4.1263033e+01
   1.7000000e+01   4.1262371e+01
   1.8000000e+01   4.1251952e+01
   1.9000000e+01   4.1243518e+01
   2.0000000e+01   4.1231823e+01
   2.1000000e+01   4.1218240e+01
   2.2000000e+01   4.1204086e+01
   2.3000000e+01   4.1189612e+01
   2.4000000e+01   4.1180071e+01
   2.5000000e+01   4.1166831e+01
   2.6000000e+01   4.1152692e+01
   2.7000000e+01   4.1135460e+01
   2.8000000e+01   4.1121074e+01
   2.9000000e+01   4.1099581e+01
   3.0000000e+01   4.1082506e+01
   3.1000000e+01   4.1060864e+01
   3.2000000e+01   4.1041865e+01
   3.3000000e+01   4.1017801e+01
   3.4000000e+01   4.0994510e+01
   3.5000000e+01   4.0972996e+01
   3.6000000e+01   4.0946382e+01
   3.7000000e+01   4.0920434e+01
   3.8000000e+01   4.0896310e+01
   3.9000000e+01   4.0873465e+01
   4.0000000e+01   4.0845888e+01
   4.1000000e+01   4.0823161e+01
   4.2000000e+01   4.0796769e+01
   4.3000000e+01   4.0769453e+01
   4.4000000e+01   4.0739674e+01
   4.5000000e+01   4.0711133e+01
   4.6000000e+01   4.0686764e+01
   4.7000000e+01   4.0667564e+01
   4.8000000e+01   4.0633491e+01
   4.9000000e+01   4.0602812e+01
   5.0000000e+01   4.0577424e+01
   5.1000000e+01   4.0550644e+01
   5.2000000e+01   4.0515848e+01
   5.3000000e+01   4.0484067e+01
   5.4000000e+01   4.0451091e+01
   5.5000000e+01   4.0423146e+01
   5.6000000e+01   4.0390612e+01
   5.7000000e+01   4.0364692e+01
   5.8000000e+01   4.0335441e+01
   5.9000000e+01   4.0301632e+01
   6.0000000e+01   4.0272969e+01
   6.1000000e+01   4.0236684e+01
   6.2000000e+01   4.0199845e+01
   6.3000000e+01   4.0166376e+01
   6.4000000e+01   4.0128823e+01
   6.5000000e+01   4.0094056e+01
   6.6000000e+01   4.0056723e+01
   6.7000000e+01   4.0026937e+01
   6.8000000e+01   3.9985956e+01
   6.9000000e+01   3.9947811e+01
   7.0000000e+01   3.9903302e+01
   7.1000000e+01   3.9863218e+01
   7.2000000e+01   3.9828480e+01
   7.3000000e+01   3.9795387e+01
   7.4000000e+01   3.9748338e+01
   7.5000000e+01   3.9700204e+01
   7.6000000e+01   3.9664947e+01
   7.7000000e+01   3.9626878e+01
   7.8000000e+01   3.9588279e+01
   7.9000000e+01   3.9549084e+01
   8.0000000e+01   3.9499985e+01
   8.1000000e+01   3.9454088e+01
   8.2000000e+01   3.9409274e+01
   8.3000000e+01   3.9357033e+01
   8.4000000e+01   3.9301892e+01
   8.5000000e+01   3.9251741e+01
   8.6000000e+01   3.9207350e+01
   8.7000000e+01   3.9151346e+01
   8.8000000e+01   3.9085887e+01
   8.9000000e+01   3.9026801e+01
   9.0000000e+01   3.8963010e+01
   9.1000000e+01   3.8888059e+01
   9.2000000e+01   3.8803406e+01
   9.3000000e+01   3.8716175e+01
   9.4000000e+01   3.8624754e+01
   9.5000000e+01   3.8509388e+01
   9.6000000e+01   3.8363573e+01
   9.7000000e+01   3.8185807e+01
   9.8000000e+01   3.7944431e+01
   9.9000000e+01   3.7592531e+01
   1.0000000e+02   3.6901702e+01


==> Dat/NLIN_Gaussian_25.dat <==
   1.0000000e+00   3.7565267e+01
   2.0000000e+00   3.8714340e+01
   3.0000000e+00   3.9108960e+01
   4.0000000e+00   3.9213465e+01
   5.0000000e+00   3.9191197e+01
   6.0000000e+00   3.9105283e+01
   7.0000000e+00   3.8984518e+01
   8.0000000e+00   3.8830925e+01
   9.0000000e+00   3.8662642e+01
   1.0000000e+01   3.8482309e+01
   1.1000000e+01   3.8291688e+01
   1.2000000e+01   3.8084753e+01
   1.3000000e+01   3.7866442e+01
   1.4000000e+01   3.7626442e+01
   1.5000000e+01   3.7371864e+01
   1.6000000e+01   3.7093833e+01
   1.7000000e+01   3.6777270e+01
   1.8000000e+01   3.6380959e+01
   1.9000000e+01   3.5861143e+01
   2.0000000e+01   3.4931639e+01


==> Dat/NLIN_Gaussian_25dBm_100ch_2mil.dat <==
   1.0000000e+00   4.0048804e+01
   2.0000000e+00   4.0955987e+01
   3.0000000e+00   4.1361210e+01
   4.0000000e+00   4.1582988e+01
   5.0000000e+00   4.1713327e+01
   6.0000000e+00   4.1798634e+01
   7.0000000e+00   4.1850484e+01
   8.0000000e+00   4.1880561e+01
   9.0000000e+00   4.1898194e+01
   1.0000000e+01   4.1909616e+01
   1.1000000e+01   4.1908142e+01
   1.2000000e+01   4.1904521e+01
   1.3000000e+01   4.1893665e+01
   1.4000000e+01   4.1879831e+01
   1.5000000e+01   4.1858532e+01
   1.6000000e+01   4.1837642e+01
   1.7000000e+01   4.1810399e+01
   1.8000000e+01   4.1784366e+01
   1.9000000e+01   4.1756898e+01
   2.0000000e+01   4.1727992e+01
   2.1000000e+01   4.1699580e+01
   2.2000000e+01   4.1665584e+01
   2.3000000e+01   4.1631419e+01
   2.4000000e+01   4.1597767e+01
   2.5000000e+01   4.1562882e+01
   2.6000000e+01   4.1523243e+01
   2.7000000e+01   4.1490493e+01
   2.8000000e+01   4.1456746e+01
   2.9000000e+01   4.1418385e+01
   3.0000000e+01   4.1375577e+01
   3.1000000e+01   4.1338075e+01
   3.2000000e+01   4.1295065e+01
   3.3000000e+01   4.1253783e+01
   3.4000000e+01   4.1210940e+01
   3.5000000e+01   4.1167081e+01
   3.6000000e+01   4.1128463e+01
   3.7000000e+01   4.1088283e+01
   3.8000000e+01   4.1049002e+01
   3.9000000e+01   4.1001380e+01
   4.0000000e+01   4.0960644e+01
   4.1000000e+01   4.0913558e+01
   4.2000000e+01   4.0872442e+01
   4.3000000e+01   4.0836232e+01
   4.4000000e+01   4.0795128e+01
   4.5000000e+01   4.0745537e+01
   4.6000000e+01   4.0698911e+01
   4.7000000e+01   4.0650634e+01
   4.8000000e+01   4.0609590e+01
   4.9000000e+01   4.0563321e+01
   5.0000000e+01   4.0514312e+01
   5.1000000e+01   4.0473175e+01
   5.2000000e+01   4.0430892e+01
   5.3000000e+01   4.0390926e+01
   5.4000000e+01   4.0348790e+01
   5.5000000e+01   4.0306460e+01
   5.6000000e+01   4.0268924e+01
   5.7000000e+01   4.0224982e+01
   5.8000000e+01   4.0183552e+01
   5.9000000e+01   4.0132980e+01
   6.0000000e+01   4.0085709e+01
   6.1000000e+01   4.0045338e+01
   6.2000000e+01   3.9995708e+01
   6.3000000e+01   3.9950894e+01
   6.4000000e+01   3.9906751e+01
   6.5000000e+01   3.9850621e+01
   6.6000000e+01   3.9799660e+01
   6.7000000e+01   3.9749442e+01
   6.8000000e+01   3.9696603e+01
   6.9000000e+01   3.9637302e+01
   7.0000000e+01   3.9590889e+01
   7.1000000e+01   3.9547288e+01
   7.2000000e+01   3.9489927e+01
   7.3000000e+01   3.9439199e+01
   7.4000000e+01   3.9380636e+01
   7.5000000e+01   3.9323520e+01
   7.6000000e+01   3.9272790e+01
   7.7000000e+01   3.9225415e+01
   7.8000000e+01   3.9179936e+01
   7.9000000e+01   3.9124295e+01
   8.0000000e+01   3.9077920e+01
   8.1000000e+01   3.9008427e+01
   8.2000000e+01   3.8950596e+01
   8.3000000e+01   3.8894813e+01
   8.4000000e+01   3.8829108e+01
   8.5000000e+01   3.8768373e+01
   8.6000000e+01   3.8703175e+01
   8.7000000e+01   3.8651063e+01
   8.8000000e+01   3.8587956e+01
   8.9000000e+01   3.8522670e+01
   9.0000000e+01   3.8453152e+01
   9.1000000e+01   3.8364618e+01
   9.2000000e+01   3.8272186e+01
   9.3000000e+01   3.8178931e+01
   9.4000000e+01   3.8087927e+01
   9.5000000e+01   3.7964719e+01
   9.6000000e+01   3.7816298e+01
   9.7000000e+01   3.7621859e+01
   9.8000000e+01   3.7381267e+01
   9.9000000e+01   3.7059037e+01
   1.0000000e+02   3.6421603e+01


==> Dat/NLIN_Gaussian_25dBm_101ch_5mil.dat <==
   1.0000000e+00   4.0070094e+01
   2.0000000e+00   4.0973064e+01
   3.0000000e+00   4.1381556e+01
   4.0000000e+00   4.1599752e+01
   5.0000000e+00   4.1730850e+01
   6.0000000e+00   4.1810838e+01
   7.0000000e+00   4.1863450e+01
   8.0000000e+00   4.1898895e+01
   9.0000000e+00   4.1918601e+01
   1.0000000e+01   4.1926122e+01
   1.1000000e+01   4.1926426e+01
   1.2000000e+01   4.1919207e+01
   1.3000000e+01   4.1908366e+01
   1.4000000e+01   4.1890613e+01
   1.5000000e+01   4.1866594e+01
   1.6000000e+01   4.1842534e+01
   1.7000000e+01   4.1816787e+01
   1.8000000e+01   4.1788958e+01
   1.9000000e+01   4.1760480e+01
   2.0000000e+01   4.1728463e+01
   2.1000000e+01   4.1699415e+01
   2.2000000e+01   4.1667371e+01
   2.3000000e+01   4.1630771e+01
   2.4000000e+01   4.1596573e+01
   2.5000000e+01   4.1558486e+01
   2.6000000e+01   4.1523577e+01
   2.7000000e+01   4.1483404e+01
   2.8000000e+01   4.1445615e+01
   2.9000000e+01   4.1406197e+01
   3.0000000e+01   4.1364423e+01
   3.1000000e+01   4.1324603e+01
   3.2000000e+01   4.1281143e+01
   3.3000000e+01   4.1238907e+01
   3.4000000e+01   4.1200353e+01
   3.5000000e+01   4.1158435e+01
   3.6000000e+01   4.1116189e+01
   3.7000000e+01   4.1076310e+01
   3.8000000e+01   4.1033716e+01
   3.9000000e+01   4.0990391e+01
   4.0000000e+01   4.0944847e+01
   4.1000000e+01   4.0896562e+01
   4.2000000e+01   4.0855021e+01
   4.3000000e+01   4.0810418e+01
   4.4000000e+01   4.0762977e+01
   4.5000000e+01   4.0720655e+01
   4.6000000e+01   4.0675384e+01
   4.7000000e+01   4.0629626e+01
   4.8000000e+01   4.0586753e+01
   4.9000000e+01   4.0545770e+01
   5.0000000e+01   4.0503843e+01
   5.1000000e+01   4.0456508e+01
   5.2000000e+01   4.0412231e+01
   5.3000000e+01   4.0369849e+01
   5.4000000e+01   4.0324233e+01
   5.5000000e+01   4.0277547e+01
   5.6000000e+01   4.0233169e+01
   5.7000000e+01   4.0180503e+01
   5.8000000e+01   4.0133800e+01
   5.9000000e+01   4.0096526e+01
   6.0000000e+01   4.0050801e+01
   6.1000000e+01   4.0011558e+01
   6.2000000e+01   3.9965156e+01
   6.3000000e+01   3.9918431e+01
   6.4000000e+01   3.9861212e+01
   6.5000000e+01   3.9817282e+01
   6.6000000e+01   3.9771880e+01
   6.7000000e+01   3.9726549e+01
   6.8000000e+01   3.9675257e+01
   6.9000000e+01   3.9626903e+01
   7.0000000e+01   3.9578301e+01
   7.1000000e+01   3.9528901e+01
   7.2000000e+01   3.9483815e+01
   7.3000000e+01   3.9436587e+01
   7.4000000e+01   3.9383869e+01
   7.5000000e+01   3.9331285e+01
   7.6000000e+01   3.9275719e+01
   7.7000000e+01   3.9226074e+01
   7.8000000e+01   3.9159529e+01
   7.9000000e+01   3.9107293e+01
   8.0000000e+01   3.9053116e+01
   8.1000000e+01   3.8993887e+01
   8.2000000e+01   3.8937142e+01
   8.3000000e+01   3.8890134e+01
   8.4000000e+01   3.8825867e+01
   8.5000000e+01   3.8762489e+01
   8.6000000e+01   3.8701460e+01
   8.7000000e+01   3.8640308e+01
   8.8000000e+01   3.8576306e+01
   8.9000000e+01   3.8506330e+01
   9.0000000e+01   3.8434538e+01
   9.1000000e+01   3.8364629e+01
   9.2000000e+01   3.8287906e+01
   9.3000000e+01   3.8201623e+01
   9.4000000e+01   3.8104252e+01
   9.5000000e+01   3.7999094e+01
   9.6000000e+01   3.7874331e+01
   9.7000000e+01   3.7724569e+01
   9.8000000e+01   3.7538820e+01
   9.9000000e+01   3.7309648e+01
   1.0000000e+02   3.6957483e+01
   1.0100000e+02   3.6347669e+01


==> Dat/NLIN_Gaussian_275.dat <==
   1.0000000e+00   3.8579768e+01
   2.0000000e+00   3.9771579e+01
   3.0000000e+00   4.0066133e+01
   4.0000000e+00   4.0006232e+01
   5.0000000e+00   3.9815058e+01
   6.0000000e+00   3.9556446e+01
   7.0000000e+00   3.9264689e+01
   8.0000000e+00   3.8959729e+01
   9.0000000e+00   3.8651865e+01
   1.0000000e+01   3.8337093e+01
   1.1000000e+01   3.8017414e+01
   1.2000000e+01   3.7696595e+01
   1.3000000e+01   3.7374550e+01
   1.4000000e+01   3.7051932e+01
   1.5000000e+01   3.6725519e+01
   1.6000000e+01   3.6360546e+01
   1.7000000e+01   3.6013233e+01
   1.8000000e+01   3.5581787e+01
   1.9000000e+01   3.5097511e+01
   2.0000000e+01   3.4265996e+01


==> Dat/NLIN_Gaussian_SRO_Dan.dat <==
   1.0000000e+00   1.2106962e+01
   2.0000000e+00   2.1918255e+01
   3.0000000e+00   2.6483227e+01
   4.0000000e+00   2.9337570e+01
   5.0000000e+00   3.1549410e+01
   6.0000000e+00   3.3243031e+01
   7.0000000e+00   3.4783371e+01
   8.0000000e+00   3.5951530e+01
   9.0000000e+00   3.7151015e+01
   1.0000000e+01   3.8057279e+01
   1.1000000e+01   3.8915346e+01
   1.2000000e+01   3.9710127e+01
   1.3000000e+01   4.0460789e+01
   1.4000000e+01   4.1127819e+01
   1.5000000e+01   4.1710744e+01
   1.6000000e+01   4.2334894e+01
   1.7000000e+01   4.2832060e+01
   1.8000000e+01   4.3395600e+01
   1.9000000e+01   4.3880132e+01
   2.0000000e+01   4.4239301e+01
   2.1000000e+01   4.4779745e+01
   2.2000000e+01   4.5103426e+01
   2.3000000e+01   4.5553487e+01
   2.4000000e+01   4.5912219e+01
   2.5000000e+01   4.6328473e+01
   2.6000000e+01   4.6631550e+01
   2.7000000e+01   4.6967653e+01
   2.8000000e+01   4.7310649e+01
   2.9000000e+01   4.7636663e+01
   3.0000000e+01   4.7849732e+01
   3.1000000e+01   4.8189808e+01
   3.2000000e+01   4.8495789e+01
   3.3000000e+01   4.8746700e+01
   3.4000000e+01   4.9036861e+01
   3.5000000e+01   4.9315461e+01
   3.6000000e+01   4.9523776e+01
   3.7000000e+01   4.9701757e+01
   3.8000000e+01   5.0019015e+01
   3.9000000e+01   5.0180178e+01
   4.0000000e+01   5.0406377e+01
   4.1000000e+01   5.0656547e+01
   4.2000000e+01   5.0872804e+01
   4.3000000e+01   5.0997642e+01
   4.4000000e+01   5.1225495e+01
   4.5000000e+01   5.1426341e+01
   4.6000000e+01   5.1670365e+01
   4.7000000e+01   5.1898442e+01
   4.8000000e+01   5.2007049e+01
   4.9000000e+01   5.2255597e+01
   5.0000000e+01   5.2390959e+01
   5.1000000e+01   5.2616236e+01


==> Dat/NLIN_Gaussian_noSRS.dat <==
   1.0000000e+00   3.6190347e+01
   2.0000000e+00   3.7246003e+01
   3.0000000e+00   3.7737079e+01
   4.0000000e+00   3.8030050e+01
   5.0000000e+00   3.8213089e+01
   6.0000000e+00   3.8332859e+01
   7.0000000e+00   3.8419417e+01
   8.0000000e+00   3.8479499e+01
   9.0000000e+00   3.8519813e+01
   1.0000000e+01   3.8538158e+01
   1.1000000e+01   3.8540124e+01
   1.2000000e+01   3.8522706e+01
   1.3000000e+01   3.8482808e+01
   1.4000000e+01   3.8425518e+01
   1.5000000e+01   3.8333871e+01
   1.6000000e+01   3.8205796e+01
   1.7000000e+01   3.8019749e+01
   1.8000000e+01   3.7729689e+01
   1.9000000e+01   3.7235072e+01
   2.0000000e+01   3.6172302e+01


==> Dat/NLIN_Gaussian_noSRS_100ch.dat <==
   1.0000000e+00   3.7990218e+01
   2.0000000e+00   3.8711429e+01
   3.0000000e+00   3.9089856e+01
   4.0000000e+00   3.9351240e+01
   5.0000000e+00   3.9539590e+01
   6.0000000e+00   3.9677979e+01
   7.0000000e+00   3.9785480e+01
   8.0000000e+00   3.9872704e+01
   9.0000000e+00   3.9945670e+01
   1.0000000e+01   4.0008071e+01
   1.1000000e+01   4.0062335e+01
   1.2000000e+01   4.0110138e+01
   1.3000000e+01   4.0152685e+01
   1.4000000e+01   4.0190873e+01
   1.5000000e+01   4.0225385e+01
   1.6000000e+01   4.0256755e+01
   1.7000000e+01   4.0285408e+01
   1.8000000e+01   4.0311685e+01
   1.9000000e+01   4.0335868e+01
   2.0000000e+01   4.0358187e+01
   2.1000000e+01   4.0378838e+01
   2.2000000e+01   4.0397983e+01
   2.3000000e+01   4.0415763e+01
   2.4000000e+01   4.0432297e+01
   2.5000000e+01   4.0447689e+01
   2.6000000e+01   4.0462028e+01
   2.7000000e+01   4.0475392e+01
   2.8000000e+01   4.0487851e+01
   2.9000000e+01   4.0499464e+01
   3.0000000e+01   4.0510285e+01
   3.1000000e+01   4.0520360e+01
   3.2000000e+01   4.0529734e+01
   3.3000000e+01   4.0538441e+01
   3.4000000e+01   4.0546517e+01
   3.5000000e+01   4.0553990e+01
   3.6000000e+01   4.0560887e+01
   3.7000000e+01   4.0567233e+01
   3.8000000e+01   4.0573047e+01
   3.9000000e+01   4.0578349e+01
   4.0000000e+01   4.0583155e+01
   4.1000000e+01   4.0587480e+01
   4.2000000e+01   4.0591338e+01
   4.3000000e+01   4.0594739e+01
   4.4000000e+01   4.0597694e+01
   4.5000000e+01   4.0600211e+01
   4.6000000e+01   4.0602297e+01
   4.7000000e+01   4.0603958e+01
   4.8000000e+01   4.0605199e+01
   4.9000000e+01   4.0606022e+01
   5.0000000e+01   4.0606431e+01
   5.1000000e+01   4.0606426e+01
   5.2000000e+01   4.0606007e+01
   5.3000000e+01   4.0605173e+01
   5.4000000e+01   4.0603923e+01
   5.5000000e+01   4.0602252e+01
   5.6000000e+01   4.0600155e+01
   5.7000000e+01   4.0597628e+01
   5.8000000e+01   4.0594663e+01
   5.9000000e+01   4.0591252e+01
   6.0000000e+01   4.0587384e+01
   6.1000000e+01   4.0583048e+01
   6.2000000e+01   4.0578232e+01
   6.3000000e+01   4.0572920e+01
   6.4000000e+01   4.0567096e+01
   6.5000000e+01   4.0560740e+01
   6.6000000e+01   4.0553833e+01
   6.7000000e+01   4.0546350e+01
   6.8000000e+01   4.0538264e+01
   6.9000000e+01   4.0529546e+01
   7.0000000e+01   4.0520163e+01
   7.1000000e+01   4.0510078e+01
   7.2000000e+01   4.0499248e+01
   7.3000000e+01   4.0487626e+01
   7.4000000e+01   4.0475158e+01
   7.5000000e+01   4.0461786e+01
   7.6000000e+01   4.0447439e+01
   7.7000000e+01   4.0432039e+01
   7.8000000e+01   4.0415498e+01
   7.9000000e+01   4.0397711e+01
   8.0000000e+01   4.0378560e+01
   8.1000000e+01   4.0357905e+01
   8.2000000e+01   4.0335582e+01
   8.3000000e+01   4.0311397e+01
   8.4000000e+01   4.0285118e+01
   8.5000000e+01   4.0256465e+01
   8.6000000e+01   4.0225097e+01
   8.7000000e+01   4.0190589e+01
   8.8000000e+01   4.0152408e+01
   8.9000000e+01   4.0109871e+01
   9.0000000e+01   4.0062082e+01
   9.1000000e+01   4.0007836e+01
   9.2000000e+01   3.9945460e+01
   9.3000000e+01   3.9872528e+01
   9.4000000e+01   3.9785348e+01
   9.5000000e+01   3.9677911e+01
   9.6000000e+01   3.9539619e+01
   9.7000000e+01   3.9351413e+01
   9.8000000e+01   3.9090161e+01
   9.9000000e+01   3.8711903e+01
   1.0000000e+02   3.7991678e+01


==> Dat/NLIN_QPSK_15.dat <==
   1.0000000e+00   3.2307428e+01
   2.0000000e+00   3.3815368e+01
   3.0000000e+00   3.4484105e+01
   4.0000000e+00   3.4829360e+01
   5.0000000e+00   3.5021721e+01
   6.0000000e+00   3.5141588e+01
   7.0000000e+00   3.5214216e+01
   8.0000000e+00   3.5248135e+01
   9.0000000e+00   3.5278282e+01
   1.0000000e+01   3.5267990e+01
   1.1000000e+01   3.5242132e+01
   1.2000000e+01   3.5208411e+01
   1.3000000e+01   3.5154110e+01
   1.4000000e+01   3.5071716e+01
   1.5000000e+01   3.4957681e+01
   1.6000000e+01   3.4791434e+01
   1.7000000e+01   3.4551046e+01
   1.8000000e+01   3.4179045e+01
   1.9000000e+01   3.3486859e+01
   2.0000000e+01   3.1983322e+01


==> Dat/NLIN_QPSK_175.dat <==
   1.0000000e+00   3.2482583e+01
   2.0000000e+00   3.4014233e+01
   3.0000000e+00   3.4688908e+01
   4.0000000e+00   3.5026349e+01
   5.0000000e+00   3.5216315e+01
   6.0000000e+00   3.5304775e+01
   7.0000000e+00   3.5354751e+01
   8.0000000e+00   3.5379433e+01
   9.0000000e+00   3.5383948e+01
   1.0000000e+01   3.5361466e+01
   1.1000000e+01   3.5319071e+01
   1.2000000e+01   3.5269370e+01
   1.3000000e+01   3.5186406e+01
   1.4000000e+01   3.5085867e+01
   1.5000000e+01   3.4957261e+01
   1.6000000e+01   3.4790534e+01
   1.7000000e+01   3.4538125e+01
   1.8000000e+01   3.4142336e+01
   1.9000000e+01   3.3454263e+01
   2.0000000e+01   3.1951304e+01


==> Dat/NLIN_QPSK_19dBm_100ch_2mil.dat <==
   1.0000000e+00   3.3745725e+01
   2.0000000e+00   3.5064283e+01
   3.0000000e+00   3.5663787e+01
   4.0000000e+00   3.6001170e+01
   5.0000000e+00   3.6200495e+01
   6.0000000e+00   3.6333645e+01
   7.0000000e+00   3.6431509e+01
   8.0000000e+00   3.6505154e+01
   9.0000000e+00   3.6554579e+01
   1.0000000e+01   3.6598328e+01
   1.1000000e+01   3.6632100e+01
   1.2000000e+01   3.6650157e+01
   1.3000000e+01   3.6670012e+01
   1.4000000e+01   3.6685765e+01
   1.5000000e+01   3.6699486e+01
   1.6000000e+01   3.6698707e+01
   1.7000000e+01   3.6709685e+01
   1.8000000e+01   3.6722211e+01
   1.9000000e+01   3.6731268e+01
   2.0000000e+01   3.6740132e+01
   2.1000000e+01   3.6749730e+01
   2.2000000e+01   3.6755931e+01
   2.3000000e+01   3.6761472e+01
   2.4000000e+01   3.6761749e+01
   2.5000000e+01   3.6753272e+01
   2.6000000e+01   3.6748913e+01
   2.7000000e+01   3.6739499e+01
   2.8000000e+01   3.6745688e+01
   2.9000000e+01   3.6742075e+01
   3.0000000e+01   3.6731328e+01
   3.1000000e+01   3.6723252e+01
   3.2000000e+01   3.6706836e+01
   3.3000000e+01   3.6694544e+01
   3.4000000e+01   3.6686312e+01
   3.5000000e+01   3.6666519e+01
   3.6000000e+01   3.6655797e+01
   3.7000000e+01   3.6644009e+01
   3.8000000e+01   3.6639990e+01
   3.9000000e+01   3.6618849e+01
   4.0000000e+01   3.6608832e+01
   4.1000000e+01   3.6604934e+01
   4.2000000e+01   3.6609163e+01
   4.3000000e+01   3.6602939e+01
   4.4000000e+01   3.6600791e+01
   4.5000000e+01   3.6586981e+01
   4.6000000e+01   3.6570031e+01
   4.7000000e+01   3.6560062e+01
   4.8000000e+01   3.6549008e+01
   4.9000000e+01   3.6527045e+01
   5.0000000e+01   3.6507630e+01
   5.1000000e+01   3.6501013e+01
   5.2000000e+01   3.6496789e+01
   5.3000000e+01   3.6486297e+01
   5.4000000e+01   3.6479405e+01
   5.5000000e+01   3.6459950e+01
   5.6000000e+01   3.6455695e+01
   5.7000000e+01   3.6452807e+01
   5.8000000e+01   3.6432962e+01
   5.9000000e+01   3.6414571e+01
   6.0000000e+01   3.6390197e+01
   6.1000000e+01   3.6375681e+01
   6.2000000e+01   3.6355367e+01
   6.3000000e+01   3.6348383e+01
   6.4000000e+01   3.6322651e+01
   6.5000000e+01   3.6304822e+01
   6.6000000e+01   3.6282738e+01
   6.7000000e+01   3.6274386e+01
   6.8000000e+01   3.6261748e+01
   6.9000000e+01   3.6238507e+01
   7.0000000e+01   3.6220704e+01
   7.1000000e+01   3.6200828e+01
   7.2000000e+01   3.6183569e+01
   7.3000000e+01   3.6186984e+01
   7.4000000e+01   3.6163892e+01
   7.5000000e+01   3.6147035e+01
   7.6000000e+01   3.6129433e+01
   7.7000000e+01   3.6099711e+01
   7.8000000e+01   3.6074141e+01
   7.9000000e+01   3.6059484e+01
   8.0000000e+01   3.6041031e+01
   8.1000000e+01   3.6008435e+01
   8.2000000e+01   3.5991090e+01
   8.3000000e+01   3.5959153e+01
   8.4000000e+01   3.5927515e+01
   8.5000000e+01   3.5902537e+01
   8.6000000e+01   3.5872312e+01
   8.7000000e+01   3.5836430e+01
   8.8000000e+01   3.5803461e+01
   8.9000000e+01   3.5767212e+01
   9.0000000e+01   3.5718465e+01
   9.1000000e+01   3.5665531e+01
   9.2000000e+01   3.5576874e+01
   9.3000000e+01   3.5497230e+01
   9.4000000e+01   3.5397419e+01
   9.5000000e+01   3.5269879e+01
   9.6000000e+01   3.5095680e+01
   9.7000000e+01   3.4870428e+01
   9.8000000e+01   3.4505493e+01
   9.9000000e+01   3.3907636e+01
   1.0000000e+02   3.2597645e+01


==> Dat/NLIN_QPSK_2.dat <==
   1.0000000e+00   3.2724546e+01
   2.0000000e+00   3.4217247e+01
   3.0000000e+00   3.4850847e+01
   4.0000000e+00   3.5147787e+01
   5.0000000e+00   3.5290109e+01
   6.0000000e+00   3.5368854e+01
   7.0000000e+00   3.5388933e+01
   8.0000000e+00   3.5380037e+01
   9.0000000e+00   3.5347246e+01
   1.0000000e+01   3.5301115e+01
   1.1000000e+01   3.5238688e+01
   1.2000000e+01   3.5161433e+01
   1.3000000e+01   3.5050469e+01
   1.4000000e+01   3.4911302e+01
   1.5000000e+01   3.4746389e+01
   1.6000000e+01   3.4553095e+01
   1.7000000e+01   3.4278532e+01
   1.8000000e+01   3.3870221e+01
   1.9000000e+01   3.3176572e+01
   2.0000000e+01   3.1749832e+01


==> Dat/NLIN_QPSK_225.dat <==
   1.0000000e+00   3.3058751e+01
   2.0000000e+00   3.4591118e+01
   3.0000000e+00   3.5200659e+01
   4.0000000e+00   3.5448132e+01
   5.0000000e+00   3.5528942e+01
   6.0000000e+00   3.5543536e+01
   7.0000000e+00   3.5513297e+01
   8.0000000e+00   3.5455108e+01
   9.0000000e+00   3.5383947e+01
   1.0000000e+01   3.5291910e+01
   1.1000000e+01   3.5173180e+01
   1.2000000e+01   3.5036192e+01
   1.3000000e+01   3.4889946e+01
   1.4000000e+01   3.4702367e+01
   1.5000000e+01   3.4508588e+01
   1.6000000e+01   3.4268699e+01
   1.7000000e+01   3.3975057e+01
   1.8000000e+01   3.3523038e+01
   1.9000000e+01   3.2828877e+01
   2.0000000e+01   3.1415658e+01


==> Dat/NLIN_QPSK_23dBm_100ch_2mil.dat <==
   1.0000000e+00   3.4720413e+01
   2.0000000e+00   3.6015880e+01
   3.0000000e+00   3.6600973e+01
   4.0000000e+00   3.6899148e+01
   5.0000000e+00   3.7067296e+01
   6.0000000e+00   3.7167117e+01
   7.0000000e+00   3.7236482e+01
   8.0000000e+00   3.7282665e+01
   9.0000000e+00   3.7306920e+01
   1.0000000e+01   3.7316642e+01
   1.1000000e+01   3.7331441e+01
   1.2000000e+01   3.7340955e+01
   1.3000000e+01   3.7346085e+01
   1.4000000e+01   3.7355109e+01
   1.5000000e+01   3.7346573e+01
   1.6000000e+01   3.7353610e+01
   1.7000000e+01   3.7347787e+01
   1.8000000e+01   3.7321898e+01
   1.9000000e+01   3.7304317e+01
   2.0000000e+01   3.7281819e+01
   2.1000000e+01   3.7257548e+01
   2.2000000e+01   3.7233972e+01
   2.3000000e+01   3.7212436e+01
   2.4000000e+01   3.7205110e+01
   2.5000000e+01   3.7190707e+01
   2.6000000e+01   3.7176512e+01
   2.7000000e+01   3.7156289e+01
   2.8000000e+01   3.7144818e+01
   2.9000000e+01   3.7117461e+01
   3.0000000e+01   3.7103135e+01
   3.1000000e+01   3.7078612e+01
   3.2000000e+01   3.7061880e+01
   3.3000000e+01   3.7032918e+01
   3.4000000e+01   3.7006554e+01
   3.5000000e+01   3.6985502e+01
   3.6000000e+01   3.6953023e+01
   3.7000000e+01   3.6923096e+01
   3.8000000e+01   3.6897841e+01
   3.9000000e+01   3.6876261e+01
   4.0000000e+01   3.6844557e+01
   4.1000000e+01   3.6826940e+01
   4.2000000e+01   3.6800979e+01
   4.3000000e+01   3.6772792e+01
   4.4000000e+01   3.6738485e+01
   4.5000000e+01   3.6707966e+01
   4.6000000e+01   3.6688434e+01
   4.7000000e+01   3.6683155e+01
   4.8000000e+01   3.6641281e+01
   4.9000000e+01   3.6608820e+01
   5.0000000e+01   3.6589604e+01
   5.1000000e+01   3.6567325e+01
   5.2000000e+01   3.6526014e+01
   5.3000000e+01   3.6492837e+01
   5.4000000e+01   3.6457990e+01
   5.5000000e+01   3.6436428e+01
   5.6000000e+01   3.6403471e+01
   5.7000000e+01   3.6387592e+01
   5.8000000e+01   3.6363988e+01
   5.9000000e+01   3.6329047e+01
   6.0000000e+01   3.6307404e+01
   6.1000000e+01   3.6267063e+01
   6.2000000e+01   3.6226521e+01
   6.3000000e+01   3.6195832e+01
   6.4000000e+01   3.6155749e+01
   6.5000000e+01   3.6123144e+01
   6.6000000e+01   3.6085385e+01
   6.7000000e+01   3.6067240e+01
   6.8000000e+01   3.6021018e+01
   6.9000000e+01   3.5982311e+01
   7.0000000e+01   3.5929133e+01
   7.1000000e+01   3.5888276e+01
   7.2000000e+01   3.5861430e+01
   7.3000000e+01   3.5839428e+01
   7.4000000e+01   3.5783714e+01
   7.5000000e+01   3.5727774e+01
   7.6000000e+01   3.5706272e+01
   7.7000000e+01   3.5679640e+01
   7.8000000e+01   3.5653281e+01
   7.9000000e+01   3.5627357e+01
   8.0000000e+01   3.5578500e+01
   8.1000000e+01   3.5539112e+01
   8.2000000e+01   3.5504263e+01
   8.3000000e+01   3.5453913e+01
   8.4000000e+01   3.5399209e+01
   8.5000000e+01   3.5360316e+01
   8.6000000e+01   3.5338489e+01
   8.7000000e+01   3.5290465e+01
   8.8000000e+01   3.5222676e+01
   8.9000000e+01   3.5175264e+01
   9.0000000e+01   3.5122516e+01
   9.1000000e+01   3.5049597e+01
   9.2000000e+01   3.4961020e+01
   9.3000000e+01   3.4875656e+01
   9.4000000e+01   3.4791069e+01
   9.5000000e+01   3.4663815e+01
   9.6000000e+01   3.4481146e+01
   9.7000000e+01   3.4250203e+01
   9.8000000e+01   3.3899279e+01
   9.9000000e+01   3.3341695e+01
   1.0000000e+02   3.2176961e+01


==> Dat/NLIN_QPSK_25.dat <==
   1.0000000e+00   3.3863074e+01
   2.0000000e+00   3.5390598e+01
   3.0000000e+00   3.5933581e+01
   4.0000000e+00   3.6078526e+01
   5.0000000e+00   3.6056498e+01
   6.0000000e+00   3.5962950e+01
   7.0000000e+00   3.5834208e+01
   8.0000000e+00   3.5665804e+01
   9.0000000e+00   3.5487231e+01
   1.0000000e+01   3.5300405e+01
   1.1000000e+01   3.5104518e+01
   1.2000000e+01   3.4887132e+01
   1.3000000e+01   3.4659967e+01
   1.4000000e+01   3.4399478e+01
   1.5000000e+01   3.4122289e+01
   1.6000000e+01   3.3810529e+01
   1.7000000e+01   3.3441108e+01
   1.8000000e+01   3.2930570e+01
   1.9000000e+01   3.2207206e+01
   2.0000000e+01   3.0809167e+01


==> Dat/NLIN_QPSK_25dBm_100ch_2mil.dat <==
   1.0000000e+00   3.5494866e+01
   2.0000000e+00   3.6865513e+01
   3.0000000e+00   3.7449248e+01
   4.0000000e+00   3.7736389e+01
   5.0000000e+00   3.7878678e+01
   6.0000000e+00   3.7963223e+01
   7.0000000e+00   3.8001596e+01
   8.0000000e+00   3.8012224e+01
   9.0000000e+00   3.8011367e+01
   1.0000000e+01   3.8011005e+01
   1.1000000e+01   3.7991656e+01
   1.2000000e+01   3.7976829e+01
   1.3000000e+01   3.7952360e+01
   1.4000000e+01   3.7928163e+01
   1.5000000e+01   3.7892200e+01
   1.6000000e+01   3.7862279e+01
   1.7000000e+01   3.7820790e+01
   1.8000000e+01   3.7787120e+01
   1.9000000e+01   3.7753248e+01
   2.0000000e+01   3.7719479e+01
   2.1000000e+01   3.7689579e+01
   2.2000000e+01   3.7647732e+01
   2.3000000e+01   3.7607343e+01
   2.4000000e+01   3.7569912e+01
   2.5000000e+01   3.7532058e+01
   2.6000000e+01   3.7484107e+01
   2.7000000e+01   3.7454514e+01
   2.8000000e+01   3.7423568e+01
   2.9000000e+01   3.7382144e+01
   3.0000000e+01   3.7331239e+01
   3.1000000e+01   3.7295445e+01
   3.2000000e+01   3.7246917e+01
   3.3000000e+01   3.7203731e+01
   3.4000000e+01   3.7157665e+01
   3.5000000e+01   3.7109409e+01
   3.6000000e+01   3.7074739e+01
   3.7000000e+01   3.7036383e+01
   3.8000000e+01   3.7000925e+01
   3.9000000e+01   3.6944707e+01
   4.0000000e+01   3.6906508e+01
   4.1000000e+01   3.6853259e+01
   4.2000000e+01   3.6814863e+01
   4.3000000e+01   3.6789777e+01
   4.4000000e+01   3.6752438e+01
   4.5000000e+01   3.6693002e+01
   4.6000000e+01   3.6642042e+01
   4.7000000e+01   3.6586979e+01
   4.8000000e+01   3.6550632e+01
   4.9000000e+01   3.6501650e+01
   5.0000000e+01   3.6445742e+01
   5.1000000e+01   3.6410578e+01
   5.2000000e+01   3.6373742e+01
   5.3000000e+01   3.6343398e+01
   5.4000000e+01   3.6307029e+01
   5.5000000e+01   3.6270547e+01
   5.6000000e+01   3.6246244e+01
   5.7000000e+01   3.6206069e+01
   5.8000000e+01   3.6172844e+01
   5.9000000e+01   3.6116527e+01
   6.0000000e+01   3.6070138e+01
   6.1000000e+01   3.6041242e+01
   6.2000000e+01   3.5990360e+01
   6.3000000e+01   3.5951909e+01
   6.4000000e+01   3.5915398e+01
   6.5000000e+01   3.5848813e+01
   6.6000000e+01   3.5795450e+01
   6.7000000e+01   3.5744786e+01
   6.8000000e+01   3.5689197e+01
   6.9000000e+01   3.5617704e+01
   7.0000000e+01   3.5578850e+01
   7.1000000e+01   3.5547564e+01
   7.2000000e+01   3.5481543e+01
   7.3000000e+01   3.5433320e+01
   7.4000000e+01   3.5365866e+01
   7.5000000e+01   3.5302821e+01
   7.6000000e+01   3.5256905e+01
   7.7000000e+01   3.5221813e+01
   7.8000000e+01   3.5193043e+01
   7.9000000e+01   3.5140149e+01
   8.0000000e+01   3.5111614e+01
   8.1000000e+01   3.5025858e+01
   8.2000000e+01   3.4971857e+01
   8.3000000e+01   3.4925047e+01
   8.4000000e+01   3.4856985e+01
   8.5000000e+01   3.4803714e+01
   8.6000000e+01   3.4740373e+01
   8.7000000e+01   3.4711047e+01
   8.8000000e+01   3.4658276e+01
   8.9000000e+01   3.4605278e+01
   9.0000000e+01   3.4548887e+01
   9.1000000e+01   3.4452448e+01
   9.2000000e+01   3.4353900e+01
   9.3000000e+01   3.4260030e+01
   9.4000000e+01   3.4181185e+01
   9.5000000e+01   3.4035935e+01
   9.6000000e+01   3.3843310e+01
   9.7000000e+01   3.3558977e+01
   9.8000000e+01   3.3183971e+01
   9.9000000e+01   3.2651127e+01
   1.0000000e+02   3.1538691e+01


==> Dat/NLIN_QPSK_25dBm_101ch_5mil.dat <==
   1.0000000e+00   3.5545828e+01
   2.0000000e+00   3.6895571e+01
   3.0000000e+00   3.7484103e+01
   4.0000000e+00   3.7761218e+01
   5.0000000e+00   3.7904468e+01
   6.0000000e+00   3.7975456e+01
   7.0000000e+00   3.8015700e+01
   8.0000000e+00   3.8040056e+01
   9.0000000e+00   3.8045681e+01
   1.0000000e+01   3.8036872e+01
   1.1000000e+01   3.8023240e+01
   1.2000000e+01   3.8001172e+01
   1.3000000e+01   3.7978041e+01
   1.4000000e+01   3.7944850e+01
   1.5000000e+01   3.7902281e+01
   1.6000000e+01   3.7864748e+01
   1.7000000e+01   3.7827310e+01
   1.8000000e+01   3.7788891e+01
   1.9000000e+01   3.7752600e+01
   2.0000000e+01   3.7710446e+01
   2.1000000e+01   3.7678594e+01
   2.2000000e+01   3.7641943e+01
   2.3000000e+01   3.7596449e+01
   2.4000000e+01   3.7558880e+01
   2.5000000e+01   3.7512907e+01
   2.6000000e+01   3.7477033e+01
   2.7000000e+01   3.7429651e+01
   2.8000000e+01   3.7389692e+01
   2.9000000e+01   3.7346805e+01
   3.0000000e+01   3.7298847e+01
   3.1000000e+01   3.7256935e+01
   3.2000000e+01   3.7206902e+01
   3.3000000e+01   3.7161164e+01
   3.4000000e+01   3.7125282e+01
   3.5000000e+01   3.7082012e+01
   3.6000000e+01   3.7038295e+01
   3.7000000e+01   3.7001378e+01
   3.8000000e+01   3.6957878e+01
   3.9000000e+01   3.6913479e+01
   4.0000000e+01   3.6864335e+01
   4.1000000e+01   3.6808226e+01
   4.2000000e+01   3.6769551e+01
   4.3000000e+01   3.6723425e+01
   4.4000000e+01   3.6670244e+01
   4.5000000e+01   3.6630216e+01
   4.6000000e+01   3.6583442e+01
   4.7000000e+01   3.6536274e+01
   4.8000000e+01   3.6496476e+01
   4.9000000e+01   3.6461173e+01
   5.0000000e+01   3.6423797e+01
   5.1000000e+01   3.6372984e+01
   5.2000000e+01   3.6330466e+01
   5.3000000e+01   3.6293399e+01
   5.4000000e+01   3.6248558e+01
   5.5000000e+01   3.6201421e+01
   5.6000000e+01   3.6160609e+01
   5.7000000e+01   3.6099529e+01
   5.8000000e+01   3.6053999e+01
   5.9000000e+01   3.6032459e+01
   6.0000000e+01   3.5989145e+01
   6.1000000e+01   3.5962063e+01
   6.2000000e+01   3.5917245e+01
   6.3000000e+01   3.5872300e+01
   6.4000000e+01   3.5801644e+01
   6.5000000e+01   3.5765058e+01
   6.6000000e+01   3.5725187e+01
   6.7000000e+01   3.5686058e+01
   6.8000000e+01   3.5631515e+01
   6.9000000e+01   3.5584985e+01
   7.0000000e+01   3.5539107e+01
   7.1000000e+01   3.5492572e+01
   7.2000000e+01   3.5458152e+01
   7.3000000e+01   3.5418181e+01
   7.4000000e+01   3.5365182e+01
   7.5000000e+01   3.5314013e+01
   7.6000000e+01   3.5256013e+01
   7.7000000e+01   3.5213938e+01
   7.8000000e+01   3.5130855e+01
   7.9000000e+01   3.5085413e+01
   8.0000000e+01   3.5036866e+01
   8.1000000e+01   3.4977433e+01
   8.2000000e+01   3.4925814e+01
   8.3000000e+01   3.4900596e+01
   8.4000000e+01   3.4833884e+01
   8.5000000e+01   3.4771949e+01
   8.6000000e+01   3.4718179e+01
   8.7000000e+01   3.4666641e+01
   8.8000000e+01   3.4610831e+01
   8.9000000e+01   3.4543860e+01
   9.0000000e+01   3.4476571e+01
   9.1000000e+01   3.4418905e+01
   9.2000000e+01   3.4350241e+01
   9.3000000e+01   3.4264461e+01
   9.4000000e+01   3.4159111e+01
   9.5000000e+01   3.4044260e+01
   9.6000000e+01   3.3893948e+01
   9.7000000e+01   3.3698045e+01
   9.8000000e+01   3.3434469e+01
   9.9000000e+01   3.3087312e+01
   1.0000000e+02   3.2471955e+01
   1.0100000e+02   3.1379993e+01


==> Dat/NLIN_QPSK_25dBm_101ch_5mil_Dan.dat <==
   1.0000000e+00   3.4517957e+01
   2.0000000e+00   3.5554510e+01
   3.0000000e+00   3.5830391e+01
   4.0000000e+00   3.5971248e+01
   5.0000000e+00   3.6049107e+01
   6.0000000e+00   3.6092502e+01
   7.0000000e+00   3.6113231e+01
   8.0000000e+00   3.6118386e+01
   9.0000000e+00   3.6112499e+01
   1.0000000e+01   3.6098077e+01
   1.1000000e+01   3.6076919e+01
   1.2000000e+01   3.6050758e+01
   1.3000000e+01   3.6020679e+01
   1.4000000e+01   3.5988136e+01
   1.5000000e+01   3.5952615e+01
   1.6000000e+01   3.5914823e+01
   1.7000000e+01   3.5874732e+01
   1.8000000e+01   3.5833848e+01
   1.9000000e+01   3.5791172e+01
   2.0000000e+01   3.5747001e+01
   2.1000000e+01   3.5702063e+01
   2.2000000e+01   3.5656355e+01
   2.3000000e+01   3.5610243e+01
   2.4000000e+01   3.5563715e+01
   2.5000000e+01   3.5515524e+01
   2.6000000e+01   3.5466334e+01
   2.7000000e+01   3.5417714e+01
   2.8000000e+01   3.5368834e+01
   2.9000000e+01   3.5320142e+01
   3.0000000e+01   3.5270763e+01
   3.1000000e+01   3.5220819e+01
   3.2000000e+01   3.5171093e+01
   3.3000000e+01   3.5121363e+01
   3.4000000e+01   3.5072172e+01
   3.5000000e+01   3.5023212e+01
   3.6000000e+01   3.4973268e+01
   3.7000000e+01   3.4922618e+01
   3.8000000e+01   3.4872181e+01
   3.9000000e+01   3.4820761e+01
   4.0000000e+01   3.4768934e+01
   4.1000000e+01   3.4718379e+01
   4.2000000e+01   3.4667106e+01
   4.3000000e+01   3.4615734e+01
   4.4000000e+01   3.4564901e+01
   4.5000000e+01   3.4514818e+01
   4.6000000e+01   3.4464712e+01
   4.7000000e+01   3.4413978e+01
   4.8000000e+01   3.4362940e+01
   4.9000000e+01   3.4312428e+01
   5.0000000e+01   3.4263477e+01
   5.1000000e+01   3.4213162e+01
   5.2000000e+01   3.4162521e+01
   5.3000000e+01   3.4110795e+01
   5.4000000e+01   3.4057900e+01
   5.5000000e+01   3.4006860e+01
   5.6000000e+01   3.3955752e+01
   5.7000000e+01   3.3903741e+01
   5.8000000e+01   3.3851965e+01
   5.9000000e+01   3.3800183e+01
   6.0000000e+01   3.3747845e+01
   6.1000000e+01   3.3696263e+01
   6.2000000e+01   3.3643285e+01
   6.3000000e+01   3.3590093e+01
   6.4000000e+01   3.3537580e+01
   6.5000000e+01   3.3482988e+01
   6.6000000e+01   3.3429083e+01
   6.7000000e+01   3.3375063e+01
   6.8000000e+01   3.3322304e+01
   6.9000000e+01   3.3269505e+01
   7.0000000e+01   3.3215439e+01
   7.1000000e+01   3.3160073e+01
   7.2000000e+01   3.3105079e+01
   7.3000000e+01   3.3051198e+01
   7.4000000e+01   3.2996685e+01
   7.5000000e+01   3.2939845e+01
   7.6000000e+01   3.2882861e+01
   7.7000000e+01   3.2825942e+01
   7.8000000e+01   3.2767247e+01
   7.9000000e+01   3.2708364e+01
   8.0000000e+01   3.2649339e+01
   8.1000000e+01   3.2590990e+01
   8.2000000e+01   3.2529670e+01
   8.3000000e+01   3.2468483e+01
   8.4000000e+01   3.2406311e+01
   8.5000000e+01   3.2341784e+01
   8.6000000e+01   3.2273651e+01
   8.7000000e+01   3.2203589e+01
   8.8000000e+01   3.2134935e+01
   8.9000000e+01   3.2066939e+01
   9.0000000e+01   3.1994619e+01
   9.1000000e+01   3.1917618e+01
   9.2000000e+01   3.1836514e+01
   9.3000000e+01   3.1749999e+01
   9.4000000e+01   3.1654314e+01
   9.5000000e+01   3.1549332e+01
   9.6000000e+01   3.1431368e+01
   9.7000000e+01   3.1294741e+01
   9.8000000e+01   3.1132570e+01
   9.9000000e+01   3.0929123e+01
   1.0000000e+02   3.0650179e+01
   1.0100000e+02   2.9898750e+01


==> Dat/NLIN_QPSK_25mW_100ch_daniel.dat <==
   1.0000000e+00   3.3839130e+01
   2.0000000e+00   3.4346230e+01
   3.0000000e+00   3.4609145e+01
   4.0000000e+00   3.4760939e+01
   5.0000000e+00   3.4854524e+01
   6.0000000e+00   3.4912929e+01
   7.0000000e+00   3.4946575e+01
   8.0000000e+00   3.4963305e+01
   9.0000000e+00   3.4967996e+01
   1.0000000e+01   3.4962516e+01
   1.1000000e+01   3.4949930e+01
   1.2000000e+01   3.4932040e+01
   1.3000000e+01   3.4909546e+01
   1.4000000e+01   3.4884051e+01
   1.5000000e+01   3.4856499e+01
   1.6000000e+01   3.4825827e+01
   1.7000000e+01   3.4791447e+01
   1.8000000e+01   3.4755470e+01
   1.9000000e+01   3.4718242e+01
   2.0000000e+01   3.4679076e+01
   2.1000000e+01   3.4638329e+01
   2.2000000e+01   3.4596297e+01
   2.3000000e+01   3.4552529e+01
   2.4000000e+01   3.4507955e+01
   2.5000000e+01   3.4463908e+01
   2.6000000e+01   3.4421627e+01
   2.7000000e+01   3.4376704e+01
   2.8000000e+01   3.4329170e+01
   2.9000000e+01   3.4281580e+01
   3.0000000e+01   3.4233569e+01
   3.1000000e+01   3.4186118e+01
   3.2000000e+01   3.4138435e+01
   3.3000000e+01   3.4090579e+01
   3.4000000e+01   3.4044205e+01
   3.5000000e+01   3.3997640e+01
   3.6000000e+01   3.3949779e+01
   3.7000000e+01   3.3901151e+01
   3.8000000e+01   3.3850679e+01
   3.9000000e+01   3.3799257e+01
   4.0000000e+01   3.3748900e+01
   4.1000000e+01   3.3699436e+01
   4.2000000e+01   3.3649883e+01
   4.3000000e+01   3.3600238e+01
   4.4000000e+01   3.3548785e+01
   4.5000000e+01   3.3497127e+01
   4.6000000e+01   3.3446474e+01
   4.7000000e+01   3.3396848e+01
   4.8000000e+01   3.3346860e+01
   4.9000000e+01   3.3297224e+01
   5.0000000e+01   3.3247530e+01
   5.1000000e+01   3.3197812e+01
   5.2000000e+01   3.3149302e+01
   5.3000000e+01   3.3099919e+01
   5.4000000e+01   3.3049269e+01
   5.5000000e+01   3.3000163e+01
   5.6000000e+01   3.2951030e+01
   5.7000000e+01   3.2901806e+01
   5.8000000e+01   3.2852354e+01
   5.9000000e+01   3.2801661e+01
   6.0000000e+01   3.2751484e+01
   6.1000000e+01   3.2702051e+01
   6.2000000e+01   3.2651271e+01
   6.3000000e+01   3.2601099e+01
   6.4000000e+01   3.2550110e+01
   6.5000000e+01   3.2498147e+01
   6.6000000e+01   3.2446994e+01
   6.7000000e+01   3.2395892e+01
   6.8000000e+01   3.2347427e+01
   6.9000000e+01   3.2300623e+01
   7.0000000e+01   3.2251575e+01
   7.1000000e+01   3.2199369e+01
   7.2000000e+01   3.2148071e+01
   7.3000000e+01   3.2096252e+01
   7.4000000e+01   3.2040862e+01
   7.5000000e+01   3.1984941e+01
   7.6000000e+01   3.1928064e+01
   7.7000000e+01   3.1870889e+01
   7.8000000e+01   3.1813638e+01
   7.9000000e+01   3.1758286e+01
   8.0000000e+01   3.1701248e+01
   8.1000000e+01   3.1642054e+01
   8.2000000e+01   3.1582434e+01
   8.3000000e+01   3.1521193e+01
   8.4000000e+01   3.1456225e+01
   8.5000000e+01   3.1389409e+01
   8.6000000e+01   3.1319167e+01
   8.7000000e+01   3.1243330e+01
   8.8000000e+01   3.1166071e+01
   8.9000000e+01   3.1089484e+01
   9.0000000e+01   3.1006315e+01
   9.1000000e+01   3.0914977e+01
   9.2000000e+01   3.0816413e+01
   9.3000000e+01   3.0708519e+01
   9.4000000e+01   3.0596075e+01
   9.5000000e+01   3.0472242e+01
   9.6000000e+01   3.0332884e+01
   9.7000000e+01   3.0173202e+01
   9.8000000e+01   2.9979895e+01
   9.9000000e+01   2.9737906e+01
   1.0000000e+02   2.9415884e+01


==> Dat/NLIN_QPSK_275.dat <==
   1.0000000e+00   3.4929333e+01
   2.0000000e+00   3.6477905e+01
   3.0000000e+00   3.6907893e+01
   4.0000000e+00   3.6861630e+01
   5.0000000e+00   3.6651055e+01
   6.0000000e+00   3.6362037e+01
   7.0000000e+00   3.6038709e+01
   8.0000000e+00   3.5706717e+01
   9.0000000e+00   3.5378243e+01
   1.0000000e+01   3.5039607e+01
   1.1000000e+01   3.4692898e+01
   1.2000000e+01   3.4341464e+01
   1.3000000e+01   3.3985636e+01
   1.4000000e+01   3.3629048e+01
   1.5000000e+01   3.3262842e+01
   1.6000000e+01   3.2814077e+01
   1.7000000e+01   3.2416523e+01
   1.8000000e+01   3.1827658e+01
   1.9000000e+01   3.1134517e+01
   2.0000000e+01   2.9800279e+01


==> Dat/NLIN_QPSK_SRO.dat <==
   1.0000000e+00   9.7333659e+00
   2.0000000e+00   1.7347973e+01
   3.0000000e+00   2.1739114e+01
   4.0000000e+00   2.4628650e+01
   5.0000000e+00   2.7074148e+01
   6.0000000e+00   2.8991348e+01
   7.0000000e+00   3.0903875e+01
   8.0000000e+00   3.2210979e+01
   9.0000000e+00   3.3734816e+01
   1.0000000e+01   3.4783653e+01
   1.1000000e+01   3.5821966e+01
   1.2000000e+01   3.6788440e+01
   1.3000000e+01   3.7654649e+01
   1.4000000e+01   3.8464684e+01
   1.5000000e+01   3.9157799e+01
   1.6000000e+01   3.9903952e+01
   1.7000000e+01   4.0495733e+01
   1.8000000e+01   4.1171016e+01
   1.9000000e+01   4.1740556e+01
   2.0000000e+01   4.2131776e+01
   2.1000000e+01   4.2794075e+01
   2.2000000e+01   4.3143787e+01
   2.3000000e+01   4.3686435e+01
   2.4000000e+01   4.4092197e+01
   2.5000000e+01   4.4589540e+01
   2.6000000e+01   4.4913783e+01
   2.7000000e+01   4.5300703e+01
   2.8000000e+01   4.5692434e+01
   2.9000000e+01   4.6085599e+01
   3.0000000e+01   4.6295995e+01
   3.1000000e+01   4.6698531e+01
   3.2000000e+01   4.7044446e+01
   3.3000000e+01   4.7332562e+01
   3.4000000e+01   4.7656680e+01
   3.5000000e+01   4.7976587e+01
   3.6000000e+01   4.8190877e+01
   3.7000000e+01   4.8403622e+01
   3.8000000e+01   4.8756730e+01
   3.9000000e+01   4.8926258e+01
   4.0000000e+01   4.9184687e+01
   4.1000000e+01   4.9461171e+01
   4.2000000e+01   4.9702925e+01
   4.3000000e+01   4.9830276e+01
   4.4000000e+01   5.0090954e+01
   4.5000000e+01   5.0310721e+01
   4.6000000e+01   5.0588089e+01
   4.7000000e+01   5.0837175e+01
   4.8000000e+01   5.0953642e+01
   4.9000000e+01   5.1229400e+01
   5.0000000e+01   5.1380880e+01
   5.1000000e+01   5.1627833e+01


==> Dat/NLIN_QPSK_SRO_Dan.dat <==
   1.0000000e+00   1.2106962e+01
   2.0000000e+00   2.0643212e+01
   3.0000000e+00   2.4578019e+01
   4.0000000e+00   2.7003177e+01
   5.0000000e+00   2.8883912e+01
   6.0000000e+00   3.0381259e+01
   7.0000000e+00   3.1633431e+01
   8.0000000e+00   3.2690419e+01
   9.0000000e+00   3.3629144e+01
   1.0000000e+01   3.4372071e+01
   1.1000000e+01   3.5117761e+01
   1.2000000e+01   3.5769931e+01
   1.3000000e+01   3.6392542e+01
   1.4000000e+01   3.6899934e+01
   1.5000000e+01   3.7389180e+01
   1.6000000e+01   3.7883904e+01
   1.7000000e+01   3.8302079e+01
   1.8000000e+01   3.8693129e+01
   1.9000000e+01   3.9074235e+01
   2.0000000e+01   3.9430785e+01
   2.1000000e+01   3.9785101e+01
   2.2000000e+01   4.0078825e+01
   2.3000000e+01   4.0408189e+01
   2.4000000e+01   4.0699376e+01
   2.5000000e+01   4.0959319e+01
   2.6000000e+01   4.1239083e+01
   2.7000000e+01   4.1498915e+01
   2.8000000e+01   4.1736973e+01
   2.9000000e+01   4.1939027e+01
   3.0000000e+01   4.2189794e+01
   3.1000000e+01   4.2382253e+01
   3.2000000e+01   4.2600440e+01
   3.3000000e+01   4.2800898e+01
   3.4000000e+01   4.3003606e+01
   3.5000000e+01   4.3212602e+01
   3.6000000e+01   4.3378520e+01
   3.7000000e+01   4.3489987e+01
   3.8000000e+01   4.3691014e+01
   3.9000000e+01   4.3848861e+01
   4.0000000e+01   4.4015365e+01
   4.1000000e+01   4.4188454e+01
   4.2000000e+01   4.4327202e+01
   4.3000000e+01   4.4445790e+01
   4.4000000e+01   4.4606145e+01
   4.5000000e+01   4.4731343e+01
   4.6000000e+01   4.4881767e+01
   4.7000000e+01   4.5031793e+01
   4.8000000e+01   4.5157210e+01
   4.9000000e+01   4.5270147e+01
   5.0000000e+01   4.5404345e+01
   5.1000000e+01   4.5523347e+01


==> Dat/NLIN_QPSK_noSRS.dat <==
   1.0000000e+00   3.2339975e+01
   2.0000000e+00   3.3796041e+01
   3.0000000e+00   3.4460144e+01
   4.0000000e+00   3.4834510e+01
   5.0000000e+00   3.5043718e+01
   6.0000000e+00   3.5169462e+01
   7.0000000e+00   3.5259181e+01
   8.0000000e+00   3.5321272e+01
   9.0000000e+00   3.5365262e+01
   1.0000000e+01   3.5384483e+01
   1.1000000e+01   3.5388251e+01
   1.2000000e+01   3.5370591e+01
   1.3000000e+01   3.5326561e+01
   1.4000000e+01   3.5269785e+01
   1.5000000e+01   3.5169150e+01
   1.6000000e+01   3.5026488e+01
   1.7000000e+01   3.4810008e+01
   1.8000000e+01   3.4442145e+01
   1.9000000e+01   3.3771446e+01
   2.0000000e+01   3.2291891e+01


==> Dat/NLIN_QPSK_noSRS_100ch.dat <==
   1.0000000e+00   3.3689407e+01
   2.0000000e+00   3.4952371e+01
   3.0000000e+00   3.5519703e+01
   4.0000000e+00   3.5886728e+01
   5.0000000e+00   3.6137456e+01
   6.0000000e+00   3.6305395e+01
   7.0000000e+00   3.6426154e+01
   8.0000000e+00   3.6518055e+01
   9.0000000e+00   3.6590914e+01
   1.0000000e+01   3.6650508e+01
   1.1000000e+01   3.6700360e+01
   1.2000000e+01   3.6742848e+01
   1.3000000e+01   3.6779569e+01
   1.4000000e+01   3.6811693e+01
   1.5000000e+01   3.6840061e+01
   1.6000000e+01   3.6865325e+01
   1.7000000e+01   3.6887972e+01
   1.8000000e+01   3.6908399e+01
   1.9000000e+01   3.6926909e+01
   2.0000000e+01   3.6943758e+01
   2.1000000e+01   3.6959148e+01
   2.2000000e+01   3.6973251e+01
   2.3000000e+01   3.6986207e+01
   2.4000000e+01   3.6998137e+01
   2.5000000e+01   3.7009139e+01
   2.6000000e+01   3.7019303e+01
   2.7000000e+01   3.7028702e+01
   2.8000000e+01   3.7037401e+01
   2.9000000e+01   3.7045454e+01
   3.0000000e+01   3.7052911e+01
   3.1000000e+01   3.7059815e+01
   3.2000000e+01   3.7066202e+01
   3.3000000e+01   3.7072107e+01
   3.4000000e+01   3.7077557e+01
   3.5000000e+01   3.7082579e+01
   3.6000000e+01   3.7087196e+01
   3.7000000e+01   3.7091428e+01
   3.8000000e+01   3.7095293e+01
   3.9000000e+01   3.7098806e+01
   4.0000000e+01   3.7101981e+01
   4.1000000e+01   3.7104832e+01
   4.2000000e+01   3.7107368e+01
   4.3000000e+01   3.7109598e+01
   4.4000000e+01   3.7111532e+01
   4.5000000e+01   3.7113176e+01
   4.6000000e+01   3.7114535e+01
   4.7000000e+01   3.7115615e+01
   4.8000000e+01   3.7116419e+01
   4.9000000e+01   3.7116950e+01
   5.0000000e+01   3.7117209e+01
   5.1000000e+01   3.7117199e+01
   5.2000000e+01   3.7116918e+01
   5.3000000e+01   3.7116365e+01
   5.4000000e+01   3.7115540e+01
   5.5000000e+01   3.7114438e+01
   5.6000000e+01   3.7113057e+01
   5.7000000e+01   3.7111392e+01
   5.8000000e+01   3.7109436e+01
   5.9000000e+01   3.7107183e+01
   6.0000000e+01   3.7104626e+01
   6.1000000e+01   3.7101754e+01
   6.2000000e+01   3.7098557e+01
   6.3000000e+01   3.7095022e+01
   6.4000000e+01   3.7091136e+01
   6.5000000e+01   3.7086883e+01
   6.6000000e+01   3.7082245e+01
   6.7000000e+01   3.7077201e+01
   6.8000000e+01   3.7071730e+01
   6.9000000e+01   3.7065805e+01
   7.0000000e+01   3.7059397e+01
   7.1000000e+01   3.7052473e+01
   7.2000000e+01   3.7044996e+01
   7.3000000e+01   3.7036925e+01
   7.4000000e+01   3.7028208e+01
   7.5000000e+01   3.7018793e+01
   7.6000000e+01   3.7008612e+01
   7.7000000e+01   3.6997594e+01
   7.8000000e+01   3.6985651e+01
   7.9000000e+01   3.6972683e+01
   8.0000000e+01   3.6958569e+01
   8.1000000e+01   3.6943170e+01
   8.2000000e+01   3.6926314e+01
   8.3000000e+01   3.6907799e+01
   8.4000000e+01   3.6887372e+01
   8.5000000e+01   3.6864726e+01
   8.6000000e+01   3.6839468e+01
   8.7000000e+01   3.6811110e+01
   8.8000000e+01   3.6779002e+01
   8.9000000e+01   3.6742304e+01
   9.0000000e+01   3.6699847e+01
   9.1000000e+01   3.6650036e+01
   9.2000000e+01   3.6590497e+01
   9.3000000e+01   3.6517711e+01
   9.4000000e+01   3.6425907e+01
   9.5000000e+01   3.6305286e+01
   9.6000000e+01   3.6137556e+01
   9.7000000e+01   3.5887155e+01
   9.8000000e+01   3.5520399e+01
   9.9000000e+01   3.4953516e+01
   1.0000000e+02   3.3693394e+01


==> Dat/NLIN_QPSK_noSRS_101ch_6mil.dat <==
   1.0000000e+00   3.3465096e+01
   2.0000000e+00   3.4690690e+01
   3.0000000e+00   3.5268150e+01
   4.0000000e+00   3.5606777e+01
   5.0000000e+00   3.5814274e+01
   6.0000000e+00   3.5963435e+01
   7.0000000e+00   3.6078181e+01
   8.0000000e+00   3.6163629e+01
   9.0000000e+00   3.6233981e+01
   1.0000000e+01   3.6293113e+01
   1.1000000e+01   3.6335690e+01
   1.2000000e+01   3.6369418e+01
   1.3000000e+01   3.6413517e+01
   1.4000000e+01   3.6443862e+01
   1.5000000e+01   3.6465014e+01
   1.6000000e+01   3.6482412e+01
   1.7000000e+01   3.6502104e+01
   1.8000000e+01   3.6513577e+01
   1.9000000e+01   3.6534708e+01
   2.0000000e+01   3.6541593e+01
   2.1000000e+01   3.6549324e+01
   2.2000000e+01   3.6569721e+01
   2.3000000e+01   3.6590197e+01
   2.4000000e+01   3.6608559e+01
   2.5000000e+01   3.6616050e+01
   2.6000000e+01   3.6621200e+01
   2.7000000e+01   3.6625469e+01
   2.8000000e+01   3.6631787e+01
   2.9000000e+01   3.6646157e+01
   3.0000000e+01   3.6655085e+01
   3.1000000e+01   3.6660952e+01
   3.2000000e+01   3.6670214e+01
   3.3000000e+01   3.6668567e+01
   3.4000000e+01   3.6673373e+01
   3.5000000e+01   3.6685341e+01
   3.6000000e+01   3.6685606e+01
   3.7000000e+01   3.6699522e+01
   3.8000000e+01   3.6709237e+01
   3.9000000e+01   3.6717471e+01
   4.0000000e+01   3.6714678e+01
   4.1000000e+01   3.6718917e+01
   4.2000000e+01   3.6718141e+01
   4.3000000e+01   3.6725273e+01
   4.4000000e+01   3.6734827e+01
   4.5000000e+01   3.6732510e+01
   4.6000000e+01   3.6721326e+01
   4.7000000e+01   3.6732407e+01
   4.8000000e+01   3.6736052e+01
   4.9000000e+01   3.6732523e+01
   5.0000000e+01   3.6741935e+01
   5.1000000e+01   3.6744582e+01
   5.2000000e+01   3.6746699e+01
   5.3000000e+01   3.6739250e+01
   5.4000000e+01   3.6737447e+01
   5.5000000e+01   3.6732352e+01
   5.6000000e+01   3.6722420e+01
   5.7000000e+01   3.6717940e+01
   5.8000000e+01   3.6713359e+01
   5.9000000e+01   3.6714915e+01
   6.0000000e+01   3.6720107e+01
   6.1000000e+01   3.6721626e+01
   6.2000000e+01   3.6717129e+01
   6.3000000e+01   3.6703562e+01
   6.4000000e+01   3.6701025e+01
   6.5000000e+01   3.6693107e+01
   6.6000000e+01   3.6688661e+01
   6.7000000e+01   3.6675218e+01
   6.8000000e+01   3.6680117e+01
   6.9000000e+01   3.6683889e+01
   7.0000000e+01   3.6677891e+01
   7.1000000e+01   3.6664682e+01
   7.2000000e+01   3.6665733e+01
   7.3000000e+01   3.6664686e+01
   7.4000000e+01   3.6655896e+01
   7.5000000e+01   3.6647849e+01
   7.6000000e+01   3.6651350e+01
   7.7000000e+01   3.6641128e+01
   7.8000000e+01   3.6634242e+01
   7.9000000e+01   3.6632126e+01
   8.0000000e+01   3.6618595e+01
   8.1000000e+01   3.6598665e+01
   8.2000000e+01   3.6578273e+01
   8.3000000e+01   3.6559384e+01
   8.4000000e+01   3.6536067e+01
   8.5000000e+01   3.6525115e+01
   8.6000000e+01   3.6507000e+01
   8.7000000e+01   3.6486276e+01
   8.8000000e+01   3.6461395e+01
   8.9000000e+01   3.6423788e+01
   9.0000000e+01   3.6385252e+01
   9.1000000e+01   3.6345487e+01
   9.2000000e+01   3.6300010e+01
   9.3000000e+01   3.6244057e+01
   9.4000000e+01   3.6179821e+01
   9.5000000e+01   3.6088605e+01
   9.6000000e+01   3.5977436e+01
   9.7000000e+01   3.5836792e+01
   9.8000000e+01   3.5624777e+01
   9.9000000e+01   3.5281586e+01
   1.0000000e+02   3.4692688e+01
   1.0100000e+02   3.3470694e+01


==> Dat/NLIN_QPSK_noSRS_101ch_6mil_Dan.dat <==
   1.0000000e+00   3.2019448e+01
   2.0000000e+00   3.2948307e+01
   3.0000000e+00   3.3244500e+01
   4.0000000e+00   3.3434973e+01
   5.0000000e+00   3.3571774e+01
   6.0000000e+00   3.3676850e+01
   7.0000000e+00   3.3761175e+01
   8.0000000e+00   3.3830056e+01
   9.0000000e+00   3.3887752e+01
   1.0000000e+01   3.3937093e+01
   1.1000000e+01   3.3980073e+01
   1.2000000e+01   3.4017788e+01
   1.3000000e+01   3.4051154e+01
   1.4000000e+01   3.4081291e+01
   1.5000000e+01   3.4108575e+01
   1.6000000e+01   3.4133362e+01
   1.7000000e+01   3.4155412e+01
   1.8000000e+01   3.4174838e+01
   1.9000000e+01   3.4192361e+01
   2.0000000e+01   3.4208976e+01
   2.1000000e+01   3.4225022e+01
   2.2000000e+01   3.4239707e+01
   2.3000000e+01   3.4253716e+01
   2.4000000e+01   3.4266389e+01
   2.5000000e+01   3.4277722e+01
   2.6000000e+01   3.4288458e+01
   2.7000000e+01   3.4298870e+01
   2.8000000e+01   3.4307925e+01
   2.9000000e+01   3.4316747e+01
   3.0000000e+01   3.4325627e+01
   3.1000000e+01   3.4334180e+01
   3.2000000e+01   3.4342643e+01
   3.3000000e+01   3.4350956e+01
   3.4000000e+01   3.4358422e+01
   3.5000000e+01   3.4364744e+01
   3.6000000e+01   3.4370606e+01
   3.7000000e+01   3.4376324e+01
   3.8000000e+01   3.4380937e+01
   3.9000000e+01   3.4385498e+01
   4.0000000e+01   3.4388449e+01
   4.1000000e+01   3.4391258e+01
   4.2000000e+01   3.4394222e+01
   4.3000000e+01   3.4396752e+01
   4.4000000e+01   3.4398692e+01
   4.5000000e+01   3.4400206e+01
   4.6000000e+01   3.4401608e+01
   4.7000000e+01   3.4403051e+01
   4.8000000e+01   3.4404263e+01
   4.9000000e+01   3.4405428e+01
   5.0000000e+01   3.4405789e+01
   5.1000000e+01   3.4405608e+01
   5.2000000e+01   3.4405229e+01
   5.3000000e+01   3.4404161e+01
   5.4000000e+01   3.4403479e+01
   5.5000000e+01   3.4402757e+01
   5.6000000e+01   3.4401968e+01
   5.7000000e+01   3.4400823e+01
   5.8000000e+01   3.4399569e+01
   5.9000000e+01   3.4398081e+01
   6.0000000e+01   3.4395719e+01
   6.1000000e+01   3.4393086e+01
   6.2000000e+01   3.4389922e+01
   6.3000000e+01   3.4386483e+01
   6.4000000e+01   3.4382169e+01
   6.5000000e+01   3.4377430e+01
   6.6000000e+01   3.4372820e+01
   6.7000000e+01   3.4367590e+01
   6.8000000e+01   3.4361050e+01
   6.9000000e+01   3.4353555e+01
   7.0000000e+01   3.4346019e+01
   7.1000000e+01   3.4337497e+01
   7.2000000e+01   3.4328628e+01
   7.3000000e+01   3.4319375e+01
   7.4000000e+01   3.4309596e+01
   7.5000000e+01   3.4300175e+01
   7.6000000e+01   3.4290594e+01
   7.7000000e+01   3.4280215e+01
   7.8000000e+01   3.4268753e+01
   7.9000000e+01   3.4256145e+01
   8.0000000e+01   3.4242473e+01
   8.1000000e+01   3.4227370e+01
   8.2000000e+01   3.4211297e+01
   8.3000000e+01   3.4194484e+01
   8.4000000e+01   3.4176717e+01
   8.5000000e+01   3.4156474e+01
   8.6000000e+01   3.4134530e+01
   8.7000000e+01   3.4110010e+01
   8.8000000e+01   3.4082688e+01
   8.9000000e+01   3.4053027e+01
   9.0000000e+01   3.4019690e+01
   9.1000000e+01   3.3982097e+01
   9.2000000e+01   3.3939668e+01
   9.3000000e+01   3.3890213e+01
   9.4000000e+01   3.3832363e+01
   9.5000000e+01   3.3764102e+01
   9.6000000e+01   3.3680714e+01
   9.7000000e+01   3.3575917e+01
   9.8000000e+01   3.3438848e+01
   9.9000000e+01   3.3248683e+01
   1.0000000e+02   3.2952314e+01
   1.0100000e+02   3.2040532e+01


==> Dat/NLIN_VariableModulation_25dBm_101.dat <==
   1.0000000e+00   3.5417643e+01
   2.0000000e+00   3.6644964e+01
   3.0000000e+00   3.7163565e+01
   4.0000000e+00   3.7416492e+01
   5.0000000e+00   3.7559760e+01
   6.0000000e+00   3.7653321e+01
   7.0000000e+00   3.7715830e+01
   8.0000000e+00   3.7754611e+01
   9.0000000e+00   3.7780227e+01
   1.0000000e+01   3.7795385e+01
   1.1000000e+01   3.7797899e+01
   1.2000000e+01   3.7793249e+01
   1.3000000e+01   3.7795267e+01
   1.4000000e+01   3.7788156e+01
   1.5000000e+01   3.7773028e+01
   1.6000000e+01   3.7756190e+01
   1.7000000e+01   3.7740894e+01
   1.8000000e+01   3.7721377e+01
   1.9000000e+01   3.7709073e+01
   2.0000000e+01   3.7685967e+01
   2.1000000e+01   3.7663572e+01
   2.2000000e+01   3.7651579e+01
   2.3000000e+01   3.7640678e+01
   2.4000000e+01   3.7630010e+01
   2.5000000e+01   3.7611275e+01
   2.6000000e+01   3.7591319e+01
   2.7000000e+01   3.7573002e+01
   2.8000000e+01   3.7558536e+01
   2.9000000e+01   3.7552561e+01
   3.0000000e+01   3.7544766e+01
   3.1000000e+01   3.7538237e+01
   3.2000000e+01   3.7540634e+01
   3.3000000e+01   3.7542665e+01
   3.4000000e+01   3.7608852e+01
   3.5000000e+01   3.8376091e+01
   3.6000000e+01   3.8419948e+01
   3.7000000e+01   3.8424917e+01
   3.8000000e+01   3.8419473e+01
   3.9000000e+01   3.8408113e+01
   4.0000000e+01   3.8385898e+01
   4.1000000e+01   3.8367043e+01
   4.2000000e+01   3.8342591e+01
   4.3000000e+01   3.8322557e+01
   4.4000000e+01   3.8303155e+01
   4.5000000e+01   3.8275888e+01
   4.6000000e+01   3.8241197e+01
   4.7000000e+01   3.8221397e+01
   4.8000000e+01   3.8195694e+01
   4.9000000e+01   3.8165018e+01
   5.0000000e+01   3.8143772e+01
   5.1000000e+01   3.8117543e+01
   5.2000000e+01   3.8090268e+01
   5.3000000e+01   3.8055674e+01
   5.4000000e+01   3.8024463e+01
   5.5000000e+01   3.7991436e+01
   5.6000000e+01   3.7954110e+01
   5.7000000e+01   3.7920817e+01
   5.8000000e+01   3.7887579e+01
   5.9000000e+01   3.7858912e+01
   6.0000000e+01   3.7833135e+01
   6.1000000e+01   3.7805276e+01
   6.2000000e+01   3.7772067e+01
   6.3000000e+01   3.7732117e+01
   6.4000000e+01   3.7701830e+01
   6.5000000e+01   3.7667724e+01
   6.6000000e+01   3.7635464e+01
   6.7000000e+01   3.7597936e+01
   6.8000000e+01   3.7577231e+01
   6.9000000e+01   3.7569271e+01
   7.0000000e+01   3.7645215e+01
   7.1000000e+01   3.7614728e+01
   7.2000000e+01   3.7589038e+01
   7.3000000e+01   3.7561669e+01
   7.4000000e+01   3.7527268e+01
   7.5000000e+01   3.7492407e+01
   7.6000000e+01   3.7466048e+01
   7.7000000e+01   3.7428604e+01
   7.8000000e+01   3.7392859e+01
   7.9000000e+01   3.7361460e+01
   8.0000000e+01   3.7321170e+01
   8.1000000e+01   3.7275353e+01
   8.2000000e+01   3.7228517e+01
   8.3000000e+01   3.7182629e+01
   8.4000000e+01   3.7132578e+01
   8.5000000e+01   3.7093198e+01
   8.6000000e+01   3.7047709e+01
   8.7000000e+01   3.6999949e+01
   8.8000000e+01   3.6948536e+01
   8.9000000e+01   3.6887135e+01
   9.0000000e+01   3.6823489e+01
   9.1000000e+01   3.6758680e+01
   9.2000000e+01   3.6688639e+01
   9.3000000e+01   3.6611012e+01
   9.4000000e+01   3.6524059e+01
   9.5000000e+01   3.6412932e+01
   9.6000000e+01   3.6282696e+01
   9.7000000e+01   3.6126959e+01
   9.8000000e+01   3.5910397e+01
   9.9000000e+01   3.5581905e+01
   1.0000000e+02   3.5086504e+01
   1.0100000e+02   3.4161475e+01


==> Dat/NLIN_VariableModulation_noSRS_101.dat <==
   1.0000000e+00   3.3842915e+01
   2.0000000e+00   3.4986412e+01
   3.0000000e+00   3.5532348e+01
   4.0000000e+00   3.5855839e+01
   5.0000000e+00   3.6056010e+01
   6.0000000e+00   3.6201305e+01
   7.0000000e+00   3.6314092e+01
   8.0000000e+00   3.6399355e+01
   9.0000000e+00   3.6470439e+01
   1.0000000e+01   3.6531106e+01
   1.1000000e+01   3.6576295e+01
   1.2000000e+01   3.6613294e+01
   1.3000000e+01   3.6660268e+01
   1.4000000e+01   3.6694501e+01
   1.5000000e+01   3.6720180e+01
   1.6000000e+01   3.6742526e+01
   1.7000000e+01   3.6767442e+01
   1.8000000e+01   3.6784911e+01
   1.9000000e+01   3.6811753e+01
   2.0000000e+01   3.6825706e+01
   2.1000000e+01   3.6840982e+01
   2.2000000e+01   3.6868700e+01
   2.3000000e+01   3.6897077e+01
   2.4000000e+01   3.6924242e+01
   2.5000000e+01   3.6942153e+01
   2.6000000e+01   3.6959037e+01
   2.7000000e+01   3.6976370e+01
   2.8000000e+01   3.6997201e+01
   2.9000000e+01   3.7027439e+01
   3.0000000e+01   3.7055213e+01
   3.1000000e+01   3.7083614e+01
   3.2000000e+01   3.7120052e+01
   3.3000000e+01   3.7154396e+01
   3.4000000e+01   3.7248027e+01
   3.5000000e+01   3.7995568e+01
   3.6000000e+01   3.8071507e+01
   3.7000000e+01   3.8111611e+01
   3.8000000e+01   3.8141880e+01
   3.9000000e+01   3.8166706e+01
   4.0000000e+01   3.8180562e+01
   4.1000000e+01   3.8197241e+01
   4.2000000e+01   3.8208628e+01
   4.3000000e+01   3.8224106e+01
   4.4000000e+01   3.8240102e+01
   4.5000000e+01   3.8246742e+01
   4.6000000e+01   3.8246266e+01
   4.7000000e+01   3.8260761e+01
   4.8000000e+01   3.8269491e+01
   4.9000000e+01   3.8272723e+01
   5.0000000e+01   3.8284573e+01
   5.1000000e+01   3.8291203e+01
   5.2000000e+01   3.8297049e+01
   5.3000000e+01   3.8295771e+01
   5.4000000e+01   3.8298188e+01
   5.5000000e+01   3.8298016e+01
   5.6000000e+01   3.8294257e+01
   5.7000000e+01   3.8294022e+01
   5.8000000e+01   3.8293498e+01
   5.9000000e+01   3.8297053e+01
   6.0000000e+01   3.8302915e+01
   6.1000000e+01   3.8306053e+01
   6.2000000e+01   3.8304909e+01
   6.3000000e+01   3.8297448e+01
   6.4000000e+01   3.8297585e+01
   6.5000000e+01   3.8294047e+01
   6.6000000e+01   3.8293147e+01
   6.7000000e+01   3.8286493e+01
   6.8000000e+01   3.8294334e+01
   6.9000000e+01   3.8317311e+01
   7.0000000e+01   3.8422878e+01
   7.1000000e+01   3.8423382e+01
   7.2000000e+01   3.8425836e+01
   7.3000000e+01   3.8425392e+01
   7.4000000e+01   3.8418709e+01
   7.5000000e+01   3.8411682e+01
   7.6000000e+01   3.8411556e+01
   7.7000000e+01   3.8401490e+01
   7.8000000e+01   3.8392942e+01
   7.9000000e+01   3.8386956e+01
   8.0000000e+01   3.8372687e+01
   8.1000000e+01   3.8353482e+01
   8.2000000e+01   3.8333315e+01
   8.3000000e+01   3.8313404e+01
   8.4000000e+01   3.8289675e+01
   8.5000000e+01   3.8273274e+01
   8.6000000e+01   3.8251123e+01
   8.7000000e+01   3.8226192e+01
   8.8000000e+01   3.8197281e+01
   8.9000000e+01   3.8158580e+01
   9.0000000e+01   3.8117756e+01
   9.1000000e+01   3.8074281e+01
   9.2000000e+01   3.8024812e+01
   9.3000000e+01   3.7965771e+01
   9.4000000e+01   3.7898157e+01
   9.5000000e+01   3.7808542e+01
   9.6000000e+01   3.7700551e+01
   9.7000000e+01   3.7566339e+01
   9.8000000e+01   3.7374837e+01
   9.9000000e+01   3.7082657e+01
   1.0000000e+02   3.6603159e+01
   1.0100000e+02   3.5635006e+01


==> Dat/NLIN_div_100_16QAM.dat <==
   1.0000000e+00  -1.3089590e-03
   2.0000000e+00  -4.4984276e-03
   3.0000000e+00  -1.3212435e-02
   4.0000000e+00  -3.6184850e-02
   5.0000000e+00  -9.5422796e-02
   6.0000000e+00  -2.4552164e-01
   7.0000000e+00  -6.1790633e-01
   8.0000000e+00  -1.5094147e+00
   9.0000000e+00  -3.5130832e+00


==> Dat/NLIN_div_100_QPSK.dat <==
   1.0000000e+00  -1.3089590e-03
   2.0000000e+00  -4.4984276e-03
   3.0000000e+00  -1.3212435e-02
   4.0000000e+00  -3.6184850e-02
   5.0000000e+00  -9.5422796e-02
   6.0000000e+00  -2.4552164e-01
   7.0000000e+00  -6.1790633e-01
   8.0000000e+00  -1.5094147e+00
   9.0000000e+00  -3.5130832e+00


==> Dat/NLIN_div_150_16QAM.dat <==
   1.0000000e+00  -1.3201699e-01
   2.0000000e+00  -2.1165699e-01
   3.0000000e+00  -3.4153779e-01
   4.0000000e+00  -5.5655013e-01
   5.0000000e+00  -9.2016467e-01
   6.0000000e+00  -1.5527225e+00
   7.0000000e+00  -2.6899671e+00
   8.0000000e+00  -4.7945142e+00
   9.0000000e+00  -8.7236985e+00


==> Dat/NLIN_div_150_QPSK.dat <==
   1.0000000e+00  -1.3201699e-01
   2.0000000e+00  -2.1165699e-01
   3.0000000e+00  -3.4153779e-01
   4.0000000e+00  -5.5655013e-01
   5.0000000e+00  -9.2016467e-01
   6.0000000e+00  -1.5527225e+00
   7.0000000e+00  -2.6899671e+00
   8.0000000e+00  -4.7945142e+00
   9.0000000e+00  -8.7236985e+00


==> Dat/NLIN_div_1_16QAM.dat <==
   1.0000000e+00   2.5749294e-01
   2.0000000e+00   4.0567552e-01
   3.0000000e+00   6.3687178e-01
   4.0000000e+00   9.9413840e-01
   5.0000000e+00   1.5375661e+00
   6.0000000e+00   2.3427362e+00
   7.0000000e+00   3.4847741e+00
   8.0000000e+00   4.9950822e+00
   9.0000000e+00   6.8039349e+00


==> Dat/NLIN_div_1_QPSK.dat <==
   1.0000000e+00   2.5749294e-01
   2.0000000e+00   4.0567552e-01
   3.0000000e+00   6.3687178e-01
   4.0000000e+00   9.9413840e-01
   5.0000000e+00   1.5375661e+00
   6.0000000e+00   2.3427362e+00
   7.0000000e+00   3.4847741e+00
   8.0000000e+00   4.9950822e+00
   9.0000000e+00   6.8039349e+00


==> Dat/NLIN_div_200_16QAM.dat <==
   1.0000000e+00  -2.6272502e-01
   2.0000000e+00  -4.1881555e-01
   3.0000000e+00  -6.6986315e-01
   4.0000000e+00  -1.0769154e+00
   5.0000000e+00  -1.7449065e+00
   6.0000000e+00  -2.8599235e+00
   7.0000000e+00  -4.7620279e+00
   8.0000000e+00  -8.0796136e+00
   9.0000000e+00  -1.3934314e+01


==> Dat/NLIN_div_200_QPSK.dat <==
   1.0000000e+00  -2.6272502e-01
   2.0000000e+00  -4.1881555e-01
   3.0000000e+00  -6.6986315e-01
   4.0000000e+00  -1.0769154e+00
   5.0000000e+00  -1.7449065e+00
   6.0000000e+00  -2.8599235e+00
   7.0000000e+00  -4.7620279e+00
   8.0000000e+00  -8.0796136e+00
   9.0000000e+00  -1.3934314e+01


==> Dat/NLIN_div_50_16QAM.dat <==
   1.0000000e+00   1.2939907e-01
   2.0000000e+00   2.0266013e-01
   3.0000000e+00   3.1511292e-01
   4.0000000e+00   4.8418043e-01
   5.0000000e+00   7.2931907e-01
   6.0000000e+00   1.0616793e+00
   7.0000000e+00   1.4541545e+00
   8.0000000e+00   1.7756848e+00
   9.0000000e+00   1.6975320e+00


==> Dat/NLIN_div_50_QPSK.dat <==
   1.0000000e+00   1.2939907e-01
   2.0000000e+00   2.0266013e-01
   3.0000000e+00   3.1511292e-01
   4.0000000e+00   4.8418043e-01
   5.0000000e+00   7.2931907e-01
   6.0000000e+00   1.0616793e+00
   7.0000000e+00   1.4541545e+00
   8.0000000e+00   1.7756848e+00
   9.0000000e+00   1.6975320e+00


==> Dat/NLIN_final_10_16QAM.dat <==
   1.0000000e+00   3.6231392e+01
   2.0000000e+00   3.7206863e+01
   3.0000000e+00   3.7678087e+01
   4.0000000e+00   3.7992406e+01
   5.0000000e+00   3.8212306e+01
   6.0000000e+00   3.8365942e+01
   7.0000000e+00   3.8480508e+01
   8.0000000e+00   3.8570452e+01
   9.0000000e+00   3.8643698e+01
   1.0000000e+01   3.8704995e+01
   1.1000000e+01   3.8757324e+01
   1.2000000e+01   3.8802718e+01
   1.3000000e+01   3.8842584e+01
   1.4000000e+01   3.8877957e+01
   1.5000000e+01   3.8909602e+01
   1.6000000e+01   3.8938112e+01
   1.7000000e+01   3.8963945e+01
   1.8000000e+01   3.8987471e+01
   1.9000000e+01   3.9008984e+01
   2.0000000e+01   3.9028726e+01
   2.1000000e+01   3.9046897e+01
   2.2000000e+01   3.9063666e+01
   2.3000000e+01   3.9079172e+01
   2.4000000e+01   3.9093536e+01
   2.5000000e+01   3.9106859e+01
   2.6000000e+01   3.9119230e+01
   2.7000000e+01   3.9130726e+01
   2.8000000e+01   3.9141413e+01
   2.9000000e+01   3.9151349e+01
   3.0000000e+01   3.9160586e+01
   3.1000000e+01   3.9169169e+01
   3.2000000e+01   3.9177137e+01
   3.3000000e+01   3.9184525e+01
   3.4000000e+01   3.9191366e+01
   3.5000000e+01   3.9197687e+01
   3.6000000e+01   3.9203512e+01
   3.7000000e+01   3.9208863e+01
   3.8000000e+01   3.9213760e+01
   3.9000000e+01   3.9218221e+01
   4.0000000e+01   3.9222260e+01
   4.1000000e+01   3.9225892e+01
   4.2000000e+01   3.9229128e+01
   4.3000000e+01   3.9231979e+01
   4.4000000e+01   3.9234453e+01
   4.5000000e+01   3.9236559e+01
   4.6000000e+01   3.9238303e+01
   4.7000000e+01   3.9239691e+01
   4.8000000e+01   3.9240726e+01
   4.9000000e+01   3.9241411e+01
   5.0000000e+01   3.9241749e+01
   5.1000000e+01   3.9241741e+01
   5.2000000e+01   3.9241387e+01
   5.3000000e+01   3.9240685e+01
   5.4000000e+01   3.9239634e+01
   5.5000000e+01   3.9238230e+01
   5.6000000e+01   3.9236470e+01
   5.7000000e+01   3.9234347e+01
   5.8000000e+01   3.9231856e+01
   5.9000000e+01   3.9228989e+01
   6.0000000e+01   3.9225736e+01
   6.1000000e+01   3.9222088e+01
   6.2000000e+01   3.9218032e+01
   6.3000000e+01   3.9213555e+01
   6.4000000e+01   3.9208642e+01
   6.5000000e+01   3.9203274e+01
   6.6000000e+01   3.9197433e+01
   6.7000000e+01   3.9191096e+01
   6.8000000e+01   3.9184239e+01
   6.9000000e+01   3.9176834e+01
   7.0000000e+01   3.9168849e+01
   7.1000000e+01   3.9160250e+01
   7.2000000e+01   3.9150996e+01
   7.3000000e+01   3.9141043e+01
   7.4000000e+01   3.9130339e+01
   7.5000000e+01   3.9118827e+01
   7.6000000e+01   3.9106438e+01
   7.7000000e+01   3.9093098e+01
   7.8000000e+01   3.9078717e+01
   7.9000000e+01   3.9063193e+01
   8.0000000e+01   3.9046407e+01
   8.1000000e+01   3.9028216e+01
   8.2000000e+01   3.9008455e+01
   8.3000000e+01   3.8986922e+01
   8.4000000e+01   3.8963374e+01
   8.5000000e+01   3.8937518e+01
   8.6000000e+01   3.8908984e+01
   8.7000000e+01   3.8877314e+01
   8.8000000e+01   3.8841913e+01
   8.9000000e+01   3.8802016e+01
   9.0000000e+01   3.8756586e+01
   9.1000000e+01   3.8704216e+01
   9.2000000e+01   3.8642870e+01
   9.3000000e+01   3.8569562e+01
   9.4000000e+01   3.8479537e+01
   9.5000000e+01   3.8364862e+01
   9.6000000e+01   3.8211067e+01
   9.7000000e+01   3.7990896e+01
   9.8000000e+01   3.7676381e+01
   9.9000000e+01   3.7204846e+01
   1.0000000e+02   3.6228103e+01


==> Dat/NLIN_final_10_16QAM_1mw.dat <==
   1.0000000e+00   3.7997509e+01
   2.0000000e+00   3.8934474e+01
   3.0000000e+00   3.9367193e+01
   4.0000000e+00   3.9643007e+01
   5.0000000e+00   3.9824402e+01
   6.0000000e+00   3.9939532e+01
   7.0000000e+00   4.0015593e+01
   8.0000000e+00   4.0067031e+01
   9.0000000e+00   4.0101772e+01
   1.0000000e+01   4.0124564e+01
   1.1000000e+01   4.0138387e+01
   1.2000000e+01   4.0145276e+01
   1.3000000e+01   4.0146636e+01
   1.4000000e+01   4.0143504e+01
   1.5000000e+01   4.0136643e+01
   1.6000000e+01   4.0126648e+01
   1.7000000e+01   4.0113976e+01
   1.8000000e+01   4.0098996e+01
   1.9000000e+01   4.0082003e+01
   2.0000000e+01   4.0063240e+01
   2.1000000e+01   4.0042906e+01
   2.2000000e+01   4.0021170e+01
   2.3000000e+01   3.9998170e+01
   2.4000000e+01   3.9974028e+01
   2.5000000e+01   3.9948846e+01
   2.6000000e+01   3.9922712e+01
   2.7000000e+01   3.9895702e+01
   2.8000000e+01   3.9867884e+01
   2.9000000e+01   3.9839315e+01
   3.0000000e+01   3.9810046e+01
   3.1000000e+01   3.9780123e+01
   3.2000000e+01   3.9749586e+01
   3.3000000e+01   3.9718469e+01
   3.4000000e+01   3.9686804e+01
   3.5000000e+01   3.9654620e+01
   3.6000000e+01   3.9621939e+01
   3.7000000e+01   3.9588785e+01
   3.8000000e+01   3.9555177e+01
   3.9000000e+01   3.9521132e+01
   4.0000000e+01   3.9486666e+01
   4.1000000e+01   3.9451792e+01
   4.2000000e+01   3.9416523e+01
   4.3000000e+01   3.9380868e+01
   4.4000000e+01   3.9344837e+01
   4.5000000e+01   3.9308438e+01
   4.6000000e+01   3.9271677e+01
   4.7000000e+01   3.9234559e+01
   4.8000000e+01   3.9197088e+01
   4.9000000e+01   3.9159268e+01
   5.0000000e+01   3.9121101e+01
   5.1000000e+01   3.9082588e+01
   5.2000000e+01   3.9043728e+01
   5.3000000e+01   3.9004521e+01
   5.4000000e+01   3.8964964e+01
   5.5000000e+01   3.8925055e+01
   5.6000000e+01   3.8884789e+01
   5.7000000e+01   3.8844161e+01
   5.8000000e+01   3.8803165e+01
   5.9000000e+01   3.8761792e+01
   6.0000000e+01   3.8720034e+01
   6.1000000e+01   3.8677880e+01
   6.2000000e+01   3.8635319e+01
   6.3000000e+01   3.8592337e+01
   6.4000000e+01   3.8548918e+01
   6.5000000e+01   3.8505045e+01
   6.6000000e+01   3.8460698e+01
   6.7000000e+01   3.8415856e+01
   6.8000000e+01   3.8370493e+01
   6.9000000e+01   3.8324583e+01
   7.0000000e+01   3.8278093e+01
   7.1000000e+01   3.8230988e+01
   7.2000000e+01   3.8183229e+01
   7.3000000e+01   3.8134770e+01
   7.4000000e+01   3.8085561e+01
   7.5000000e+01   3.8035543e+01
   7.6000000e+01   3.7984649e+01
   7.7000000e+01   3.7932803e+01
   7.8000000e+01   3.7879917e+01
   7.9000000e+01   3.7825888e+01
   8.0000000e+01   3.7770596e+01
   8.1000000e+01   3.7713900e+01
   8.2000000e+01   3.7655633e+01
   8.3000000e+01   3.7595595e+01
   8.4000000e+01   3.7533542e+01
   8.5000000e+01   3.7469180e+01
   8.6000000e+01   3.7402141e+01
   8.7000000e+01   3.7331965e+01
   8.8000000e+01   3.7258059e+01
   8.9000000e+01   3.7179657e+01
   9.0000000e+01   3.7095721e+01
   9.1000000e+01   3.7004846e+01
   9.2000000e+01   3.6904994e+01
   9.3000000e+01   3.6793180e+01
   9.4000000e+01   3.6664651e+01
   9.5000000e+01   3.6511470e+01
   9.6000000e+01   3.6319170e+01
   9.7000000e+01   3.6060493e+01
   9.8000000e+01   3.5707473e+01
   9.9000000e+01   3.5197432e+01
   1.0000000e+02   3.4182184e+01


==> Dat/NLIN_final_10_16QAM_2mw.dat <==
   1.0000000e+00   3.9495988e+01
   2.0000000e+00   4.0394399e+01
   3.0000000e+00   4.0788563e+01
   4.0000000e+00   4.1025823e+01
   5.0000000e+00   4.1168663e+01
   6.0000000e+00   4.1245239e+01
   7.0000000e+00   4.1282745e+01
   8.0000000e+00   4.1295629e+01
   9.0000000e+00   4.1291816e+01
   1.0000000e+01   4.1276053e+01
   1.1000000e+01   4.1251321e+01
   1.2000000e+01   4.1219656e+01
   1.3000000e+01   4.1182462e+01
   1.4000000e+01   4.1140775e+01
   1.5000000e+01   4.1095359e+01
   1.6000000e+01   4.1046810e+01
   1.7000000e+01   4.0995583e+01
   1.8000000e+01   4.0942050e+01
   1.9000000e+01   4.0886502e+01
   2.0000000e+01   4.0829184e+01
   2.1000000e+01   4.0770296e+01
   2.2000000e+01   4.0710005e+01
   2.3000000e+01   4.0648451e+01
   2.4000000e+01   4.0585755e+01
   2.5000000e+01   4.0522018e+01
   2.6000000e+01   4.0457329e+01
   2.7000000e+01   4.0391765e+01
   2.8000000e+01   4.0325392e+01
   2.9000000e+01   4.0258269e+01
   3.0000000e+01   4.0190446e+01
   3.1000000e+01   4.0121968e+01
   3.2000000e+01   4.0052876e+01
   3.3000000e+01   3.9983205e+01
   3.4000000e+01   3.9912986e+01
   3.5000000e+01   3.9842247e+01
   3.6000000e+01   3.9771012e+01
   3.7000000e+01   3.9699303e+01
   3.8000000e+01   3.9627141e+01
   3.9000000e+01   3.9554541e+01
   4.0000000e+01   3.9481521e+01
   4.1000000e+01   3.9408093e+01
   4.2000000e+01   3.9334269e+01
   4.3000000e+01   3.9260060e+01
   4.4000000e+01   3.9185474e+01
   4.5000000e+01   3.9110520e+01
   4.6000000e+01   3.9035205e+01
   4.7000000e+01   3.8959532e+01
   4.8000000e+01   3.8883507e+01
   4.9000000e+01   3.8807133e+01
   5.0000000e+01   3.8730411e+01
   5.1000000e+01   3.8653343e+01
   5.2000000e+01   3.8575929e+01
   5.3000000e+01   3.8498167e+01
   5.4000000e+01   3.8420056e+01
   5.5000000e+01   3.8341593e+01
   5.6000000e+01   3.8262772e+01
   5.7000000e+01   3.8183590e+01
   5.8000000e+01   3.8104039e+01
   5.9000000e+01   3.8024112e+01
   6.0000000e+01   3.7943799e+01
   6.1000000e+01   3.7863091e+01
   6.2000000e+01   3.7781975e+01
   6.3000000e+01   3.7700439e+01
   6.4000000e+01   3.7618465e+01
   6.5000000e+01   3.7536038e+01
   6.6000000e+01   3.7453136e+01
   6.7000000e+01   3.7369740e+01
   6.8000000e+01   3.7285823e+01
   6.9000000e+01   3.7201358e+01
   7.0000000e+01   3.7116313e+01
   7.1000000e+01   3.7030654e+01
   7.2000000e+01   3.6944341e+01
   7.3000000e+01   3.6857328e+01
   7.4000000e+01   3.6769564e+01
   7.5000000e+01   3.6680991e+01
   7.6000000e+01   3.6591543e+01
   7.7000000e+01   3.6501143e+01
   7.8000000e+01   3.6409702e+01
   7.9000000e+01   3.6317118e+01
   8.0000000e+01   3.6223272e+01
   8.1000000e+01   3.6128022e+01
   8.2000000e+01   3.6031200e+01
   8.3000000e+01   3.5932607e+01
   8.4000000e+01   3.5832000e+01
   8.5000000e+01   3.5729084e+01
   8.6000000e+01   3.5623490e+01
   8.7000000e+01   3.5514760e+01
   8.8000000e+01   3.5402299e+01
   8.9000000e+01   3.5285343e+01
   9.0000000e+01   3.5162852e+01
   9.1000000e+01   3.5033422e+01
   9.2000000e+01   3.4895017e+01
   9.3000000e+01   3.4744648e+01
   9.4000000e+01   3.4577564e+01
   9.5000000e+01   3.4385829e+01
   9.6000000e+01   3.4154974e+01
   9.7000000e+01   3.3857743e+01
   9.8000000e+01   3.3466168e+01
   9.9000000e+01   3.2917573e+01
   1.0000000e+02   3.1863771e+01


==> Dat/NLIN_final_10_16QAM_3mw.dat <==
   1.0000000e+00   4.0755184e+01
   2.0000000e+00   4.1614946e+01
   3.0000000e+00   4.1970461e+01
   4.0000000e+00   4.2169071e+01
   5.0000000e+00   4.2273262e+01
   6.0000000e+00   4.2311188e+01
   7.0000000e+00   4.2310045e+01
   8.0000000e+00   4.2284279e+01
   9.0000000e+00   4.2241816e+01
   1.0000000e+01   4.2187404e+01
   1.1000000e+01   4.2124023e+01
   1.2000000e+01   4.2053708e+01
   1.3000000e+01   4.1977865e+01
   1.4000000e+01   4.1897529e+01
   1.5000000e+01   4.1813463e+01
   1.6000000e+01   4.1726264e+01
   1.7000000e+01   4.1636389e+01
   1.8000000e+01   4.1544205e+01
   1.9000000e+01   4.1450008e+01
   2.0000000e+01   4.1354041e+01
   2.1000000e+01   4.1256503e+01
   2.2000000e+01   4.1157563e+01
   2.3000000e+01   4.1057359e+01
   2.4000000e+01   4.0956014e+01
   2.5000000e+01   4.0853627e+01
   2.6000000e+01   4.0750289e+01
   2.7000000e+01   4.0646076e+01
   2.8000000e+01   4.0541053e+01
   2.9000000e+01   4.0435280e+01
   3.0000000e+01   4.0328808e+01
   3.1000000e+01   4.0221681e+01
   3.2000000e+01   4.0113939e+01
   3.3000000e+01   4.0005619e+01
   3.4000000e+01   3.9896750e+01
   3.5000000e+01   3.9787361e+01
   3.6000000e+01   3.9677477e+01
   3.7000000e+01   3.9567119e+01
   3.8000000e+01   3.9456307e+01
   3.9000000e+01   3.9345058e+01
   4.0000000e+01   3.9233388e+01
   4.1000000e+01   3.9121310e+01
   4.2000000e+01   3.9008837e+01
   4.3000000e+01   3.8895979e+01
   4.4000000e+01   3.8782744e+01
   4.5000000e+01   3.8669140e+01
   4.6000000e+01   3.8555175e+01
   4.7000000e+01   3.8440853e+01
   4.8000000e+01   3.8326179e+01
   4.9000000e+01   3.8211155e+01
   5.0000000e+01   3.8095784e+01
   5.1000000e+01   3.7980066e+01
   5.2000000e+01   3.7864003e+01
   5.3000000e+01   3.7747591e+01
   5.4000000e+01   3.7630831e+01
   5.5000000e+01   3.7513718e+01
   5.6000000e+01   3.7396248e+01
   5.7000000e+01   3.7278416e+01
   5.8000000e+01   3.7160216e+01
   5.9000000e+01   3.7041639e+01
   6.0000000e+01   3.6922677e+01
   6.1000000e+01   3.6803319e+01
   6.2000000e+01   3.6683554e+01
   6.3000000e+01   3.6563368e+01
   6.4000000e+01   3.6442745e+01
   6.5000000e+01   3.6321668e+01
   6.6000000e+01   3.6200117e+01
   6.7000000e+01   3.6078071e+01
   6.8000000e+01   3.5955505e+01
   6.9000000e+01   3.5832390e+01
   7.0000000e+01   3.5708697e+01
   7.1000000e+01   3.5584388e+01
   7.2000000e+01   3.5459425e+01
   7.3000000e+01   3.5333762e+01
   7.4000000e+01   3.5207349e+01
   7.5000000e+01   3.5080127e+01
   7.6000000e+01   3.4952029e+01
   7.7000000e+01   3.4822979e+01
   7.8000000e+01   3.4692889e+01
   7.9000000e+01   3.4561656e+01
   8.0000000e+01   3.4429160e+01
   8.1000000e+01   3.4295261e+01
   8.2000000e+01   3.4159789e+01
   8.3000000e+01   3.4022547e+01
   8.4000000e+01   3.3883290e+01
   8.5000000e+01   3.3741725e+01
   8.6000000e+01   3.3597481e+01
   8.7000000e+01   3.3450102e+01
   8.8000000e+01   3.3298992e+01
   8.9000000e+01   3.3143386e+01
   9.0000000e+01   3.2982246e+01
   9.1000000e+01   3.2814167e+01
   9.2000000e+01   3.2637111e+01
   9.3000000e+01   3.2448093e+01
   9.4000000e+01   3.2242360e+01
   9.5000000e+01   3.2011975e+01
   9.6000000e+01   3.1742471e+01
   9.7000000e+01   3.1406591e+01
   9.8000000e+01   3.0976366e+01
   9.9000000e+01   3.0389121e+01
   1.0000000e+02   2.9296670e+01


==> Dat/NLIN_final_10_16QAM_4mw.dat <==
   1.0000000e+00   4.1812146e+01
   2.0000000e+00   4.2633123e+01
   3.0000000e+00   4.2949853e+01
   4.0000000e+00   4.3109678e+01
   5.0000000e+00   4.3175083e+01
   6.0000000e+00   4.3174224e+01
   7.0000000e+00   4.3134296e+01
   8.0000000e+00   4.3069745e+01
   9.0000000e+00   4.2988498e+01
   1.0000000e+01   4.2895300e+01
   1.1000000e+01   4.2793134e+01
   1.2000000e+01   4.2684034e+01
   1.3000000e+01   4.2569405e+01
   1.4000000e+01   4.2450284e+01
   1.5000000e+01   4.2327434e+01
   1.6000000e+01   4.2201450e+01
   1.7000000e+01   4.2072789e+01
   1.8000000e+01   4.1941820e+01
   1.9000000e+01   4.1808838e+01
   2.0000000e+01   4.1674086e+01
   2.1000000e+01   4.1537763e+01
   2.2000000e+01   4.1400037e+01
   2.3000000e+01   4.1261049e+01
   2.4000000e+01   4.1120918e+01
   2.5000000e+01   4.0979746e+01
   2.6000000e+01   4.0837623e+01
   2.7000000e+01   4.0694624e+01
   2.8000000e+01   4.0550817e+01
   2.9000000e+01   4.0406259e+01
   3.0000000e+01   4.0261001e+01
   3.1000000e+01   4.0115089e+01
   3.2000000e+01   3.9968563e+01
   3.3000000e+01   3.9821457e+01
   3.4000000e+01   3.9673803e+01
   3.5000000e+01   3.9525629e+01
   3.6000000e+01   3.9376960e+01
   3.7000000e+01   3.9227817e+01
   3.8000000e+01   3.9078219e+01
   3.9000000e+01   3.8928186e+01
   4.0000000e+01   3.8777731e+01
   4.1000000e+01   3.8626868e+01
   4.2000000e+01   3.8475609e+01
   4.3000000e+01   3.8323966e+01
   4.4000000e+01   3.8171946e+01
   4.5000000e+01   3.8019557e+01
   4.6000000e+01   3.7866807e+01
   4.7000000e+01   3.7713700e+01
   4.8000000e+01   3.7560240e+01
   4.9000000e+01   3.7406431e+01
   5.0000000e+01   3.7252275e+01
   5.1000000e+01   3.7097773e+01
   5.2000000e+01   3.6942924e+01
   5.3000000e+01   3.6787727e+01
   5.4000000e+01   3.6632182e+01
   5.5000000e+01   3.6476283e+01
   5.6000000e+01   3.6320029e+01
   5.7000000e+01   3.6163412e+01
   5.8000000e+01   3.6006426e+01
   5.9000000e+01   3.5849064e+01
   6.0000000e+01   3.5691317e+01
   6.1000000e+01   3.5533174e+01
   6.2000000e+01   3.5374624e+01
   6.3000000e+01   3.5215653e+01
   6.4000000e+01   3.5056245e+01
   6.5000000e+01   3.4896383e+01
   6.6000000e+01   3.4736047e+01
   6.7000000e+01   3.4575216e+01
   6.8000000e+01   3.4413864e+01
   6.9000000e+01   3.4251965e+01
   7.0000000e+01   3.4089485e+01
   7.1000000e+01   3.3926392e+01
   7.2000000e+01   3.3762644e+01
   7.3000000e+01   3.3598196e+01
   7.4000000e+01   3.3432998e+01
   7.5000000e+01   3.3266990e+01
   7.6000000e+01   3.3100107e+01
   7.7000000e+01   3.2932273e+01
   7.8000000e+01   3.2763397e+01
   7.9000000e+01   3.2593379e+01
   8.0000000e+01   3.2422098e+01
   8.1000000e+01   3.2249413e+01
   8.2000000e+01   3.2075157e+01
   8.3000000e+01   3.1899130e+01
   8.4000000e+01   3.1721088e+01
   8.5000000e+01   3.1540737e+01
   8.6000000e+01   3.1357708e+01
   8.7000000e+01   3.1171544e+01
   8.8000000e+01   3.0981648e+01
   8.9000000e+01   3.0787257e+01
   9.0000000e+01   3.0587333e+01
   9.1000000e+01   3.0380468e+01
   9.2000000e+01   3.0164628e+01
   9.3000000e+01   2.9936825e+01
   9.4000000e+01   2.9692306e+01
   9.5000000e+01   2.9423136e+01
   9.6000000e+01   2.9114847e+01
   9.7000000e+01   2.8740181e+01
   9.8000000e+01   2.8271172e+01
   9.9000000e+01   2.7645142e+01
   1.0000000e+02   2.6513905e+01


==> Dat/NLIN_final_10_QPSK.dat <==
   1.0000000e+00   3.4393242e+01
   2.0000000e+00   3.5654841e+01
   3.0000000e+00   3.6221056e+01
   4.0000000e+00   3.6587470e+01
   5.0000000e+00   3.6837624e+01
   6.0000000e+00   3.7005237e+01
   7.0000000e+00   3.7125790e+01
   8.0000000e+00   3.7217549e+01
   9.0000000e+00   3.7290304e+01
   1.0000000e+01   3.7349821e+01
   1.1000000e+01   3.7399613e+01
   1.2000000e+01   3.7442055e+01
   1.3000000e+01   3.7478740e+01
   1.4000000e+01   3.7510837e+01
   1.5000000e+01   3.7539183e+01
   1.6000000e+01   3.7564430e+01
   1.7000000e+01   3.7587065e+01
   1.8000000e+01   3.7607481e+01
   1.9000000e+01   3.7625984e+01
   2.0000000e+01   3.7642828e+01
   2.1000000e+01   3.7658216e+01
   2.2000000e+01   3.7672318e+01
   2.3000000e+01   3.7685273e+01
   2.4000000e+01   3.7697204e+01
   2.5000000e+01   3.7708209e+01
   2.6000000e+01   3.7718375e+01
   2.7000000e+01   3.7727777e+01
   2.8000000e+01   3.7736479e+01
   2.9000000e+01   3.7744536e+01
   3.0000000e+01   3.7751997e+01
   3.1000000e+01   3.7758904e+01
   3.2000000e+01   3.7765296e+01
   3.3000000e+01   3.7771205e+01
   3.4000000e+01   3.7776660e+01
   3.5000000e+01   3.7781687e+01
   3.6000000e+01   3.7786308e+01
   3.7000000e+01   3.7790543e+01
   3.8000000e+01   3.7794411e+01
   3.9000000e+01   3.7797927e+01
   4.0000000e+01   3.7801106e+01
   4.1000000e+01   3.7803958e+01
   4.2000000e+01   3.7806496e+01
   4.3000000e+01   3.7808728e+01
   4.4000000e+01   3.7810664e+01
   4.5000000e+01   3.7812308e+01
   4.6000000e+01   3.7813668e+01
   4.7000000e+01   3.7814749e+01
   4.8000000e+01   3.7815553e+01
   4.9000000e+01   3.7816084e+01
   5.0000000e+01   3.7816344e+01
   5.1000000e+01   3.7816333e+01
   5.2000000e+01   3.7816051e+01
   5.3000000e+01   3.7815498e+01
   5.4000000e+01   3.7814671e+01
   5.5000000e+01   3.7813568e+01
   5.6000000e+01   3.7812186e+01
   5.7000000e+01   3.7810518e+01
   5.8000000e+01   3.7808560e+01
   5.9000000e+01   3.7806305e+01
   6.0000000e+01   3.7803745e+01
   6.1000000e+01   3.7800870e+01
   6.2000000e+01   3.7797669e+01
   6.3000000e+01   3.7794131e+01
   6.4000000e+01   3.7790241e+01
   6.5000000e+01   3.7785983e+01
   6.6000000e+01   3.7781340e+01
   6.7000000e+01   3.7776291e+01
   6.8000000e+01   3.7770814e+01
   6.9000000e+01   3.7764883e+01
   7.0000000e+01   3.7758468e+01
   7.1000000e+01   3.7751538e+01
   7.2000000e+01   3.7744054e+01
   7.3000000e+01   3.7735974e+01
   7.4000000e+01   3.7727250e+01
   7.5000000e+01   3.7717825e+01
   7.6000000e+01   3.7707636e+01
   7.7000000e+01   3.7696608e+01
   7.8000000e+01   3.7684654e+01
   7.9000000e+01   3.7671675e+01
   8.0000000e+01   3.7657549e+01
   8.1000000e+01   3.7642137e+01
   8.2000000e+01   3.7625267e+01
   8.3000000e+01   3.7606736e+01
   8.4000000e+01   3.7586291e+01
   8.5000000e+01   3.7563626e+01
   8.6000000e+01   3.7538346e+01
   8.7000000e+01   3.7509965e+01
   8.8000000e+01   3.7477830e+01
   8.9000000e+01   3.7441102e+01
   9.0000000e+01   3.7398610e+01
   9.1000000e+01   3.7348760e+01
   9.2000000e+01   3.7289174e+01
   9.3000000e+01   3.7216332e+01
   9.4000000e+01   3.7124458e+01
   9.5000000e+01   3.7003747e+01
   9.6000000e+01   3.6835904e+01
   9.7000000e+01   3.6585354e+01
   9.8000000e+01   3.6218650e+01
   9.9000000e+01   3.5651905e+01
   1.0000000e+02   3.4388009e+01


==> Dat/NLIN_final_10_QPSK_1mw.dat <==
   1.0000000e+00   3.6159359e+01
   2.0000000e+00   3.7382452e+01
   3.0000000e+00   3.7910162e+01
   4.0000000e+00   3.8238070e+01
   5.0000000e+00   3.8449719e+01
   6.0000000e+00   3.8578827e+01
   7.0000000e+00   3.8660875e+01
   8.0000000e+00   3.8714129e+01
   9.0000000e+00   3.8748378e+01
   1.0000000e+01   3.8769389e+01
   1.1000000e+01   3.8780676e+01
   1.2000000e+01   3.8784612e+01
   1.3000000e+01   3.8782792e+01
   1.4000000e+01   3.8776383e+01
   1.5000000e+01   3.8766224e+01
   1.6000000e+01   3.8752966e+01
   1.7000000e+01   3.8737095e+01
   1.8000000e+01   3.8719006e+01
   1.9000000e+01   3.8699004e+01
   2.0000000e+01   3.8677343e+01
   2.1000000e+01   3.8654224e+01
   2.2000000e+01   3.8629821e+01
   2.3000000e+01   3.8604271e+01
   2.4000000e+01   3.8577696e+01
   2.5000000e+01   3.8550196e+01
   2.6000000e+01   3.8521857e+01
   2.7000000e+01   3.8492753e+01
   2.8000000e+01   3.8462949e+01
   2.9000000e+01   3.8432501e+01
   3.0000000e+01   3.8401457e+01
   3.1000000e+01   3.8369859e+01
   3.2000000e+01   3.8337745e+01
   3.3000000e+01   3.8305149e+01
   3.4000000e+01   3.8272099e+01
   3.5000000e+01   3.8238620e+01
   3.6000000e+01   3.8204735e+01
   3.7000000e+01   3.8170465e+01
   3.8000000e+01   3.8135828e+01
   3.9000000e+01   3.8100839e+01
   4.0000000e+01   3.8065511e+01
   4.1000000e+01   3.8029859e+01
   4.2000000e+01   3.7993891e+01
   4.3000000e+01   3.7957618e+01
   4.4000000e+01   3.7921048e+01
   4.5000000e+01   3.7884187e+01
   4.6000000e+01   3.7847042e+01
   4.7000000e+01   3.7809617e+01
   4.8000000e+01   3.7771916e+01
   4.9000000e+01   3.7733941e+01
   5.0000000e+01   3.7695695e+01
   5.1000000e+01   3.7657179e+01
   5.2000000e+01   3.7618392e+01
   5.3000000e+01   3.7579333e+01
   5.4000000e+01   3.7540001e+01
   5.5000000e+01   3.7500393e+01
   5.6000000e+01   3.7460505e+01
   5.7000000e+01   3.7420332e+01
   5.8000000e+01   3.7379869e+01
   5.9000000e+01   3.7339108e+01
   6.0000000e+01   3.7298043e+01
   6.1000000e+01   3.7256662e+01
   6.2000000e+01   3.7214956e+01
   6.3000000e+01   3.7172912e+01
   6.4000000e+01   3.7130517e+01
   6.5000000e+01   3.7087753e+01
   6.6000000e+01   3.7044605e+01
   6.7000000e+01   3.7001051e+01
   6.8000000e+01   3.6957068e+01
   6.9000000e+01   3.6912631e+01
   7.0000000e+01   3.6867712e+01
   7.1000000e+01   3.6822276e+01
   7.2000000e+01   3.6776287e+01
   7.3000000e+01   3.6729701e+01
   7.4000000e+01   3.6682471e+01
   7.5000000e+01   3.6634541e+01
   7.6000000e+01   3.6585847e+01
   7.7000000e+01   3.6536313e+01
   7.8000000e+01   3.6485854e+01
   7.9000000e+01   3.6434369e+01
   8.0000000e+01   3.6381738e+01
   8.1000000e+01   3.6327821e+01
   8.2000000e+01   3.6272445e+01
   8.3000000e+01   3.6215409e+01
   8.4000000e+01   3.6156459e+01
   8.5000000e+01   3.6095288e+01
   8.6000000e+01   3.6031503e+01
   8.7000000e+01   3.5964616e+01
   8.8000000e+01   3.5893976e+01
   8.9000000e+01   3.5818743e+01
   9.0000000e+01   3.5737746e+01
   9.1000000e+01   3.5649390e+01
   9.2000000e+01   3.5551299e+01
   9.3000000e+01   3.5439951e+01
   9.4000000e+01   3.5309571e+01
   9.5000000e+01   3.5150355e+01
   9.6000000e+01   3.4944007e+01
   9.7000000e+01   3.4654951e+01
   9.8000000e+01   3.4249742e+01
   9.9000000e+01   3.3644492e+01
   1.0000000e+02   3.2342090e+01


==> Dat/NLIN_final_10_QPSK_2mw.dat <==
   1.0000000e+00   3.7657838e+01
   2.0000000e+00   3.8842377e+01
   3.0000000e+00   3.9331532e+01
   4.0000000e+00   3.9620886e+01
   5.0000000e+00   3.9793981e+01
   6.0000000e+00   3.9884533e+01
   7.0000000e+00   3.9928027e+01
   8.0000000e+00   3.9942726e+01
   9.0000000e+00   3.9938421e+01
   1.0000000e+01   3.9920878e+01
   1.1000000e+01   3.9893611e+01
   1.2000000e+01   3.9858992e+01
   1.3000000e+01   3.9818617e+01
   1.4000000e+01   3.9773655e+01
   1.5000000e+01   3.9724941e+01
   1.6000000e+01   3.9673128e+01
   1.7000000e+01   3.9618703e+01
   1.8000000e+01   3.9562059e+01
   1.9000000e+01   3.9503503e+01
   2.0000000e+01   3.9443287e+01
   2.1000000e+01   3.9381614e+01
   2.2000000e+01   3.9318656e+01
   2.3000000e+01   3.9254552e+01
   2.4000000e+01   3.9189423e+01
   2.5000000e+01   3.9123368e+01
   2.6000000e+01   3.9056474e+01
   2.7000000e+01   3.8988816e+01
   2.8000000e+01   3.8920458e+01
   2.9000000e+01   3.8851455e+01
   3.0000000e+01   3.8781856e+01
   3.1000000e+01   3.8711704e+01
   3.2000000e+01   3.8641036e+01
   3.3000000e+01   3.8569885e+01
   3.4000000e+01   3.8498280e+01
   3.5000000e+01   3.8426247e+01
   3.6000000e+01   3.8353808e+01
   3.7000000e+01   3.8280984e+01
   3.8000000e+01   3.8207792e+01
   3.9000000e+01   3.8134248e+01
   4.0000000e+01   3.8060366e+01
   4.1000000e+01   3.7986159e+01
   4.2000000e+01   3.7911637e+01
   4.3000000e+01   3.7836809e+01
   4.4000000e+01   3.7761685e+01
   4.5000000e+01   3.7686269e+01
   4.6000000e+01   3.7610570e+01
   4.7000000e+01   3.7534590e+01
   4.8000000e+01   3.7458335e+01
   4.9000000e+01   3.7381806e+01
   5.0000000e+01   3.7305006e+01
   5.1000000e+01   3.7227935e+01
   5.2000000e+01   3.7150593e+01
   5.3000000e+01   3.7072980e+01
   5.4000000e+01   3.6995093e+01
   5.5000000e+01   3.6916931e+01
   5.6000000e+01   3.6838488e+01
   5.7000000e+01   3.6759761e+01
   5.8000000e+01   3.6680743e+01
   5.9000000e+01   3.6601428e+01
   6.0000000e+01   3.6521808e+01
   6.1000000e+01   3.6441873e+01
   6.2000000e+01   3.6361612e+01
   6.3000000e+01   3.6281014e+01
   6.4000000e+01   3.6200064e+01
   6.5000000e+01   3.6118746e+01
   6.6000000e+01   3.6037043e+01
   6.7000000e+01   3.5954935e+01
   6.8000000e+01   3.5872398e+01
   6.9000000e+01   3.5789407e+01
   7.0000000e+01   3.5705932e+01
   7.1000000e+01   3.5621942e+01
   7.2000000e+01   3.5537398e+01
   7.3000000e+01   3.5452259e+01
   7.4000000e+01   3.5366474e+01
   7.5000000e+01   3.5279990e+01
   7.6000000e+01   3.5192740e+01
   7.7000000e+01   3.5104652e+01
   7.8000000e+01   3.5015639e+01
   7.9000000e+01   3.4925600e+01
   8.0000000e+01   3.4834414e+01
   8.1000000e+01   3.4741942e+01
   8.2000000e+01   3.4648012e+01
   8.3000000e+01   3.4552421e+01
   8.4000000e+01   3.4454917e+01
   8.5000000e+01   3.4355191e+01
   8.6000000e+01   3.4252852e+01
   8.7000000e+01   3.4147411e+01
   8.8000000e+01   3.4038216e+01
   8.9000000e+01   3.3924428e+01
   9.0000000e+01   3.3804877e+01
   9.1000000e+01   3.3677967e+01
   9.2000000e+01   3.3541321e+01
   9.3000000e+01   3.3391418e+01
   9.4000000e+01   3.3222484e+01
   9.5000000e+01   3.3024714e+01
   9.6000000e+01   3.2779811e+01
   9.7000000e+01   3.2452201e+01
   9.8000000e+01   3.2008438e+01
   9.9000000e+01   3.1364633e+01
   1.0000000e+02   3.0023677e+01


==> Dat/NLIN_final_10_QPSK_3mw.dat <==
   1.0000000e+00   3.8917035e+01
   2.0000000e+00   4.0062924e+01
   3.0000000e+00   4.0513430e+01
   4.0000000e+00   4.0764135e+01
   5.0000000e+00   4.0898579e+01
   6.0000000e+00   4.0950483e+01
   7.0000000e+00   4.0955327e+01
   8.0000000e+00   4.0931377e+01
   9.0000000e+00   4.0888422e+01
   1.0000000e+01   4.0832230e+01
   1.1000000e+01   4.0766313e+01
   1.2000000e+01   4.0693045e+01
   1.3000000e+01   4.0614021e+01
   1.4000000e+01   4.0530408e+01
   1.5000000e+01   4.0443045e+01
   1.6000000e+01   4.0352582e+01
   1.7000000e+01   4.0259508e+01
   1.8000000e+01   4.0164215e+01
   1.9000000e+01   4.0067009e+01
   2.0000000e+01   3.9968144e+01
   2.1000000e+01   3.9867821e+01
   2.2000000e+01   3.9766214e+01
   2.3000000e+01   3.9663460e+01
   2.4000000e+01   3.9559682e+01
   2.5000000e+01   3.9454977e+01
   2.6000000e+01   3.9349434e+01
   2.7000000e+01   3.9243126e+01
   2.8000000e+01   3.9136119e+01
   2.9000000e+01   3.9028466e+01
   3.0000000e+01   3.8920218e+01
   3.1000000e+01   3.8811417e+01
   3.2000000e+01   3.8702099e+01
   3.3000000e+01   3.8592298e+01
   3.4000000e+01   3.8482044e+01
   3.5000000e+01   3.8371362e+01
   3.6000000e+01   3.8260273e+01
   3.7000000e+01   3.8148799e+01
   3.8000000e+01   3.8036958e+01
   3.9000000e+01   3.7924765e+01
   4.0000000e+01   3.7812234e+01
   4.1000000e+01   3.7699377e+01
   4.2000000e+01   3.7586205e+01
   4.3000000e+01   3.7472728e+01
   4.4000000e+01   3.7358954e+01
   4.5000000e+01   3.7244889e+01
   4.6000000e+01   3.7130540e+01
   4.7000000e+01   3.7015911e+01
   4.8000000e+01   3.6901006e+01
   4.9000000e+01   3.6785828e+01
   5.0000000e+01   3.6670378e+01
   5.1000000e+01   3.6554658e+01
   5.2000000e+01   3.6438667e+01
   5.3000000e+01   3.6322404e+01
   5.4000000e+01   3.6205868e+01
   5.5000000e+01   3.6089056e+01
   5.6000000e+01   3.5971964e+01
   5.7000000e+01   3.5854587e+01
   5.8000000e+01   3.5736920e+01
   5.9000000e+01   3.5618956e+01
   6.0000000e+01   3.5500686e+01
   6.1000000e+01   3.5382101e+01
   6.2000000e+01   3.5263191e+01
   6.3000000e+01   3.5143943e+01
   6.4000000e+01   3.5024344e+01
   6.5000000e+01   3.4904377e+01
   6.6000000e+01   3.4784024e+01
   6.7000000e+01   3.4663266e+01
   6.8000000e+01   3.4542080e+01
   6.9000000e+01   3.4420439e+01
   7.0000000e+01   3.4298315e+01
   7.1000000e+01   3.4175676e+01
   7.2000000e+01   3.4052482e+01
   7.3000000e+01   3.3928693e+01
   7.4000000e+01   3.3804259e+01
   7.5000000e+01   3.3679125e+01
   7.6000000e+01   3.3553227e+01
   7.7000000e+01   3.3426489e+01
   7.8000000e+01   3.3298826e+01
   7.9000000e+01   3.3170138e+01
   8.0000000e+01   3.3040302e+01
   8.1000000e+01   3.2909181e+01
   8.2000000e+01   3.2776601e+01
   8.3000000e+01   3.2642361e+01
   8.4000000e+01   3.2506207e+01
   8.5000000e+01   3.2367832e+01
   8.6000000e+01   3.2226844e+01
   8.7000000e+01   3.2082753e+01
   8.8000000e+01   3.1934908e+01
   8.9000000e+01   3.1782471e+01
   9.0000000e+01   3.1624270e+01
   9.1000000e+01   3.1458711e+01
   9.2000000e+01   3.1283416e+01
   9.3000000e+01   3.1094863e+01
   9.4000000e+01   3.0887280e+01
   9.5000000e+01   3.0650861e+01
   9.6000000e+01   3.0367308e+01
   9.7000000e+01   3.0001048e+01
   9.8000000e+01   2.9518635e+01
   9.9000000e+01   2.8836181e+01
   1.0000000e+02   2.7456576e+01


==> Dat/NLIN_final_10_QPSK_4mw.dat <==
   1.0000000e+00   3.9973997e+01
   2.0000000e+00   4.1081101e+01
   3.0000000e+00   4.1492822e+01
   4.0000000e+00   4.1704741e+01
   5.0000000e+00   4.1800401e+01
   6.0000000e+00   4.1813519e+01
   7.0000000e+00   4.1779578e+01
   8.0000000e+00   4.1716843e+01
   9.0000000e+00   4.1635103e+01
   1.0000000e+01   4.1540126e+01
   1.1000000e+01   4.1435423e+01
   1.2000000e+01   4.1323371e+01
   1.3000000e+01   4.1205561e+01
   1.4000000e+01   4.1083164e+01
   1.5000000e+01   4.0957015e+01
   1.6000000e+01   4.0827768e+01
   1.7000000e+01   4.0695908e+01
   1.8000000e+01   4.0561830e+01
   1.9000000e+01   4.0425839e+01
   2.0000000e+01   4.0288188e+01
   2.1000000e+01   4.0149081e+01
   2.2000000e+01   4.0008688e+01
   2.3000000e+01   3.9867150e+01
   2.4000000e+01   3.9724586e+01
   2.5000000e+01   3.9581096e+01
   2.6000000e+01   3.9436768e+01
   2.7000000e+01   3.9291675e+01
   2.8000000e+01   3.9145883e+01
   2.9000000e+01   3.8999445e+01
   3.0000000e+01   3.8852412e+01
   3.1000000e+01   3.8704825e+01
   3.2000000e+01   3.8556722e+01
   3.3000000e+01   3.8408137e+01
   3.4000000e+01   3.8259097e+01
   3.5000000e+01   3.8109630e+01
   3.6000000e+01   3.7959756e+01
   3.7000000e+01   3.7809497e+01
   3.8000000e+01   3.7658871e+01
   3.9000000e+01   3.7507892e+01
   4.0000000e+01   3.7356576e+01
   4.1000000e+01   3.7204934e+01
   4.2000000e+01   3.7052977e+01
   4.3000000e+01   3.6900715e+01
   4.4000000e+01   3.6748156e+01
   4.5000000e+01   3.6595306e+01
   4.6000000e+01   3.6442172e+01
   4.7000000e+01   3.6288758e+01
   4.8000000e+01   3.6135068e+01
   4.9000000e+01   3.5981104e+01
   5.0000000e+01   3.5826869e+01
   5.1000000e+01   3.5672364e+01
   5.2000000e+01   3.5517588e+01
   5.3000000e+01   3.5362540e+01
   5.4000000e+01   3.5207219e+01
   5.5000000e+01   3.5051621e+01
   5.6000000e+01   3.4895744e+01
   5.7000000e+01   3.4739582e+01
   5.8000000e+01   3.4583130e+01
   5.9000000e+01   3.4426381e+01
   6.0000000e+01   3.4269326e+01
   6.1000000e+01   3.4111956e+01
   6.2000000e+01   3.3954261e+01
   6.3000000e+01   3.3796228e+01
   6.4000000e+01   3.3637844e+01
   6.5000000e+01   3.3479091e+01
   6.6000000e+01   3.3319954e+01
   6.7000000e+01   3.3160410e+01
   6.8000000e+01   3.3000439e+01
   6.9000000e+01   3.2840013e+01
   7.0000000e+01   3.2679104e+01
   7.1000000e+01   3.2517680e+01
   7.2000000e+01   3.2355701e+01
   7.3000000e+01   3.2193127e+01
   7.4000000e+01   3.2029908e+01
   7.5000000e+01   3.1865989e+01
   7.6000000e+01   3.1701305e+01
   7.7000000e+01   3.1535782e+01
   7.8000000e+01   3.1369334e+01
   7.9000000e+01   3.1201860e+01
   8.0000000e+01   3.1033240e+01
   8.1000000e+01   3.0863333e+01
   8.2000000e+01   3.0691969e+01
   8.3000000e+01   3.0518944e+01
   8.4000000e+01   3.0344004e+01
   8.5000000e+01   3.0166845e+01
   8.6000000e+01   2.9987071e+01
   8.7000000e+01   2.9804195e+01
   8.8000000e+01   2.9617565e+01
   8.9000000e+01   2.9426343e+01
   9.0000000e+01   2.9229357e+01
   9.1000000e+01   2.9025013e+01
   9.2000000e+01   2.8810932e+01
   9.3000000e+01   2.8583595e+01
   9.4000000e+01   2.8337226e+01
   9.5000000e+01   2.8062022e+01
   9.6000000e+01   2.7739684e+01
   9.7000000e+01   2.7334639e+01
   9.8000000e+01   2.6813441e+01
   9.9000000e+01   2.6092201e+01
   1.0000000e+02   2.4673811e+01


==> Dat/NLIN_final_200_16QAM.dat <==
   1.0000000e+00   2.4031705e+01
   2.0000000e+00   2.4666971e+01
   3.0000000e+00   2.4991575e+01
   4.0000000e+00   2.5175978e+01
   5.0000000e+00   2.5280573e+01
   6.0000000e+00   2.5357413e+01
   7.0000000e+00   2.5418557e+01
   8.0000000e+00   2.5469312e+01
   9.0000000e+00   2.5512621e+01
   1.0000000e+01   2.5550322e+01
   1.1000000e+01   2.5583646e+01
   1.2000000e+01   2.5613455e+01
   1.3000000e+01   2.5640379e+01
   1.4000000e+01   2.5664897e+01
   1.5000000e+01   2.5687371e+01
   1.6000000e+01   2.5708091e+01
   1.7000000e+01   2.5727289e+01
   1.8000000e+01   2.5745153e+01
   1.9000000e+01   2.5761840e+01
   2.0000000e+01   2.5777477e+01
   2.1000000e+01   2.5792176e+01
   2.2000000e+01   2.5806028e+01
   2.3000000e+01   2.5819113e+01
   2.4000000e+01   2.5831502e+01
   2.5000000e+01   2.5843253e+01
   2.6000000e+01   2.5854419e+01
   2.7000000e+01   2.5865046e+01
   2.8000000e+01   2.5875174e+01
   2.9000000e+01   2.5884840e+01
   3.0000000e+01   2.5894076e+01
   3.1000000e+01   2.5902911e+01
   3.2000000e+01   2.5911372e+01
   3.3000000e+01   2.5919482e+01
   3.4000000e+01   2.5927263e+01
   3.5000000e+01   2.5934734e+01
   3.6000000e+01   2.5941913e+01
   3.7000000e+01   2.5948815e+01
   3.8000000e+01   2.5955456e+01
   3.9000000e+01   2.5961848e+01
   4.0000000e+01   2.5968006e+01
   4.1000000e+01   2.5973939e+01
   4.2000000e+01   2.5979660e+01
   4.3000000e+01   2.5985176e+01
   4.4000000e+01   2.5990499e+01
   4.5000000e+01   2.5995635e+01
   4.6000000e+01   2.6000593e+01
   4.7000000e+01   2.6005381e+01
   4.8000000e+01   2.6010005e+01
   4.9000000e+01   2.6014472e+01
   5.0000000e+01   2.6018787e+01
   5.1000000e+01   2.6022957e+01
   5.2000000e+01   2.6026986e+01
   5.3000000e+01   2.6030880e+01
   5.4000000e+01   2.6034643e+01
   5.5000000e+01   2.6038279e+01
   5.6000000e+01   2.6041792e+01
   5.7000000e+01   2.6045187e+01
   5.8000000e+01   2.6048466e+01
   5.9000000e+01   2.6051634e+01
   6.0000000e+01   2.6054693e+01
   6.1000000e+01   2.6057647e+01
   6.2000000e+01   2.6060498e+01
   6.3000000e+01   2.6063249e+01
   6.4000000e+01   2.6065902e+01
   6.5000000e+01   2.6068461e+01
   6.6000000e+01   2.6070926e+01
   6.7000000e+01   2.6073301e+01
   6.8000000e+01   2.6075588e+01
   6.9000000e+01   2.6077787e+01
   7.0000000e+01   2.6079902e+01
   7.1000000e+01   2.6081933e+01
   7.2000000e+01   2.6083883e+01
   7.3000000e+01   2.6085753e+01
   7.4000000e+01   2.6087545e+01
   7.5000000e+01   2.6089259e+01
   7.6000000e+01   2.6090898e+01
   7.7000000e+01   2.6092462e+01
   7.8000000e+01   2.6093953e+01
   7.9000000e+01   2.6095372e+01
   8.0000000e+01   2.6096719e+01
   8.1000000e+01   2.6097996e+01
   8.2000000e+01   2.6099204e+01
   8.3000000e+01   2.6100344e+01
   8.4000000e+01   2.6101415e+01
   8.5000000e+01   2.6102420e+01
   8.6000000e+01   2.6103359e+01
   8.7000000e+01   2.6104232e+01
   8.8000000e+01   2.6105040e+01
   8.9000000e+01   2.6105783e+01
   9.0000000e+01   2.6106463e+01
   9.1000000e+01   2.6107079e+01
   9.2000000e+01   2.6107633e+01
   9.3000000e+01   2.6108123e+01
   9.4000000e+01   2.6108551e+01
   9.5000000e+01   2.6108917e+01
   9.6000000e+01   2.6109222e+01
   9.7000000e+01   2.6109464e+01
   9.8000000e+01   2.6109646e+01
   9.9000000e+01   2.6109766e+01
   1.0000000e+02   2.6109825e+01
   1.0100000e+02   2.6109822e+01
   1.0200000e+02   2.6109759e+01
   1.0300000e+02   2.6109634e+01
   1.0400000e+02   2.6109448e+01
   1.0500000e+02   2.6109201e+01
   1.0600000e+02   2.6108892e+01
   1.0700000e+02   2.6108521e+01
   1.0800000e+02   2.6108089e+01
   1.0900000e+02   2.6107594e+01
   1.1000000e+02   2.6107036e+01
   1.1100000e+02   2.6106415e+01
   1.1200000e+02   2.6105731e+01
   1.1300000e+02   2.6104982e+01
   1.1400000e+02   2.6104170e+01
   1.1500000e+02   2.6103292e+01
   1.1600000e+02   2.6102348e+01
   1.1700000e+02   2.6101339e+01
   1.1800000e+02   2.6100262e+01
   1.1900000e+02   2.6099118e+01
   1.2000000e+02   2.6097905e+01
   1.2100000e+02   2.6096623e+01
   1.2200000e+02   2.6095271e+01
   1.2300000e+02   2.6093847e+01
   1.2400000e+02   2.6092352e+01
   1.2500000e+02   2.6090782e+01
   1.2600000e+02   2.6089139e+01
   1.2700000e+02   2.6087419e+01
   1.2800000e+02   2.6085622e+01
   1.2900000e+02   2.6083746e+01
   1.3000000e+02   2.6081791e+01
   1.3100000e+02   2.6079754e+01
   1.3200000e+02   2.6077633e+01
   1.3300000e+02   2.6075428e+01
   1.3400000e+02   2.6073136e+01
   1.3500000e+02   2.6070755e+01
   1.3600000e+02   2.6068283e+01
   1.3700000e+02   2.6065718e+01
   1.3800000e+02   2.6063059e+01
   1.3900000e+02   2.6060301e+01
   1.4000000e+02   2.6057443e+01
   1.4100000e+02   2.6054483e+01
   1.4200000e+02   2.6051417e+01
   1.4300000e+02   2.6048242e+01
   1.4400000e+02   2.6044955e+01
   1.4500000e+02   2.6041552e+01
   1.4600000e+02   2.6038031e+01
   1.4700000e+02   2.6034387e+01
   1.4800000e+02   2.6030616e+01
   1.4900000e+02   2.6026715e+01
   1.5000000e+02   2.6022677e+01
   1.5100000e+02   2.6018499e+01
   1.5200000e+02   2.6014174e+01
   1.5300000e+02   2.6009699e+01
   1.5400000e+02   2.6005066e+01
   1.5500000e+02   2.6000269e+01
   1.5600000e+02   2.5995300e+01
   1.5700000e+02   2.5990154e+01
   1.5800000e+02   2.5984821e+01
   1.5900000e+02   2.5979294e+01
   1.6000000e+02   2.5973562e+01
   1.6100000e+02   2.5967617e+01
   1.6200000e+02   2.5961448e+01
   1.6300000e+02   2.5955043e+01
   1.6400000e+02   2.5948389e+01
   1.6500000e+02   2.5941473e+01
   1.6600000e+02   2.5934280e+01
   1.6700000e+02   2.5926794e+01
   1.6800000e+02   2.5918998e+01
   1.6900000e+02   2.5910871e+01
   1.7000000e+02   2.5902393e+01
   1.7100000e+02   2.5893539e+01
   1.7200000e+02   2.5884284e+01
   1.7300000e+02   2.5874598e+01
   1.7400000e+02   2.5864449e+01
   1.7500000e+02   2.5853801e+01
   1.7600000e+02   2.5842612e+01
   1.7700000e+02   2.5830836e+01
   1.7800000e+02   2.5818421e+01
   1.7900000e+02   2.5805306e+01
   1.8000000e+02   2.5791423e+01
   1.8100000e+02   2.5776692e+01
   1.8200000e+02   2.5761019e+01
   1.8300000e+02   2.5744293e+01
   1.8400000e+02   2.5726386e+01
   1.8500000e+02   2.5707142e+01
   1.8600000e+02   2.5686372e+01
   1.8700000e+02   2.5663844e+01
   1.8800000e+02   2.5639268e+01
   1.8900000e+02   2.5612275e+01
   1.9000000e+02   2.5582392e+01
   1.9100000e+02   2.5548985e+01
   1.9200000e+02   2.5511188e+01
   1.9300000e+02   2.5467765e+01
   1.9400000e+02   2.5416870e+01
   1.9500000e+02   2.5355541e+01
   1.9600000e+02   2.5278442e+01
   1.9700000e+02   2.5173399e+01
   1.9800000e+02   2.4988693e+01
   1.9900000e+02   2.4663226e+01
   2.0000000e+02   2.4030143e+01


==> Dat/NLIN_final_200_16QAM_05mw.dat <==
   1.0000000e+00   2.5267064e+01
   2.0000000e+00   2.5889259e+01
   3.0000000e+00   2.6200791e+01
   4.0000000e+00   2.6372124e+01
   5.0000000e+00   2.6463647e+01
   6.0000000e+00   2.6527416e+01
   7.0000000e+00   2.6575489e+01
   8.0000000e+00   2.6613173e+01
   9.0000000e+00   2.6643411e+01
   1.0000000e+01   2.6668041e+01
   1.1000000e+01   2.6688294e+01
   1.2000000e+01   2.6705031e+01
   1.3000000e+01   2.6718885e+01
   1.4000000e+01   2.6730331e+01
   1.5000000e+01   2.6739735e+01
   1.6000000e+01   2.6747384e+01
   1.7000000e+01   2.6753510e+01
   1.8000000e+01   2.6758303e+01
   1.9000000e+01   2.6761919e+01
   2.0000000e+01   2.6764485e+01
   2.1000000e+01   2.6766112e+01
   2.2000000e+01   2.6766893e+01
   2.3000000e+01   2.6766908e+01
   2.4000000e+01   2.6766225e+01
   2.5000000e+01   2.6764905e+01
   2.6000000e+01   2.6763000e+01
   2.7000000e+01   2.6760556e+01
   2.8000000e+01   2.6757613e+01
   2.9000000e+01   2.6754208e+01
   3.0000000e+01   2.6750372e+01
   3.1000000e+01   2.6746137e+01
   3.2000000e+01   2.6741526e+01
   3.3000000e+01   2.6736565e+01
   3.4000000e+01   2.6731275e+01
   3.5000000e+01   2.6725675e+01
   3.6000000e+01   2.6719783e+01
   3.7000000e+01   2.6713614e+01
   3.8000000e+01   2.6707184e+01
   3.9000000e+01   2.6700505e+01
   4.0000000e+01   2.6693592e+01
   4.1000000e+01   2.6686454e+01
   4.2000000e+01   2.6679103e+01
   4.3000000e+01   2.6671549e+01
   4.4000000e+01   2.6663800e+01
   4.5000000e+01   2.6655865e+01
   4.6000000e+01   2.6647753e+01
   4.7000000e+01   2.6639469e+01
   4.8000000e+01   2.6631022e+01
   4.9000000e+01   2.6622418e+01
   5.0000000e+01   2.6613662e+01
   5.1000000e+01   2.6604761e+01
   5.2000000e+01   2.6595719e+01
   5.3000000e+01   2.6586542e+01
   5.4000000e+01   2.6577233e+01
   5.5000000e+01   2.6567798e+01
   5.6000000e+01   2.6558240e+01
   5.7000000e+01   2.6548564e+01
   5.8000000e+01   2.6538772e+01
   5.9000000e+01   2.6528869e+01
   6.0000000e+01   2.6518857e+01
   6.1000000e+01   2.6508740e+01
   6.2000000e+01   2.6498520e+01
   6.3000000e+01   2.6488200e+01
   6.4000000e+01   2.6477782e+01
   6.5000000e+01   2.6467269e+01
   6.6000000e+01   2.6456664e+01
   6.7000000e+01   2.6445967e+01
   6.8000000e+01   2.6435183e+01
   6.9000000e+01   2.6424311e+01
   7.0000000e+01   2.6413355e+01
   7.1000000e+01   2.6402315e+01
   7.2000000e+01   2.6391194e+01
   7.3000000e+01   2.6379993e+01
   7.4000000e+01   2.6368714e+01
   7.5000000e+01   2.6357357e+01
   7.6000000e+01   2.6345925e+01
   7.7000000e+01   2.6334418e+01
   7.8000000e+01   2.6322837e+01
   7.9000000e+01   2.6311185e+01
   8.0000000e+01   2.6299461e+01
   8.1000000e+01   2.6287667e+01
   8.2000000e+01   2.6275804e+01
   8.3000000e+01   2.6263872e+01
   8.4000000e+01   2.6251873e+01
   8.5000000e+01   2.6239807e+01
   8.6000000e+01   2.6227674e+01
   8.7000000e+01   2.6215476e+01
   8.8000000e+01   2.6203213e+01
   8.9000000e+01   2.6190886e+01
   9.0000000e+01   2.6178494e+01
   9.1000000e+01   2.6166039e+01
   9.2000000e+01   2.6153521e+01
   9.3000000e+01   2.6140941e+01
   9.4000000e+01   2.6128298e+01
   9.5000000e+01   2.6115593e+01
   9.6000000e+01   2.6102826e+01
   9.7000000e+01   2.6089998e+01
   9.8000000e+01   2.6077108e+01
   9.9000000e+01   2.6064157e+01
   1.0000000e+02   2.6051145e+01
   1.0100000e+02   2.6038071e+01
   1.0200000e+02   2.6024937e+01
   1.0300000e+02   2.6011741e+01
   1.0400000e+02   2.5998484e+01
   1.0500000e+02   2.5985166e+01
   1.0600000e+02   2.5971786e+01
   1.0700000e+02   2.5958344e+01
   1.0800000e+02   2.5944840e+01
   1.0900000e+02   2.5931274e+01
   1.1000000e+02   2.5917645e+01
   1.1100000e+02   2.5903953e+01
   1.1200000e+02   2.5890198e+01
   1.1300000e+02   2.5876378e+01
   1.1400000e+02   2.5862494e+01
   1.1500000e+02   2.5848545e+01
   1.1600000e+02   2.5834531e+01
   1.1700000e+02   2.5820450e+01
   1.1800000e+02   2.5806303e+01
   1.1900000e+02   2.5792087e+01
   1.2000000e+02   2.5777804e+01
   1.2100000e+02   2.5763450e+01
   1.2200000e+02   2.5749027e+01
   1.2300000e+02   2.5734532e+01
   1.2400000e+02   2.5719965e+01
   1.2500000e+02   2.5705325e+01
   1.2600000e+02   2.5690610e+01
   1.2700000e+02   2.5675819e+01
   1.2800000e+02   2.5660951e+01
   1.2900000e+02   2.5646005e+01
   1.3000000e+02   2.5630978e+01
   1.3100000e+02   2.5615870e+01
   1.3200000e+02   2.5600678e+01
   1.3300000e+02   2.5585402e+01
   1.3400000e+02   2.5570038e+01
   1.3500000e+02   2.5554586e+01
   1.3600000e+02   2.5539044e+01
   1.3700000e+02   2.5523408e+01
   1.3800000e+02   2.5507677e+01
   1.3900000e+02   2.5491848e+01
   1.4000000e+02   2.5475920e+01
   1.4100000e+02   2.5459888e+01
   1.4200000e+02   2.5443751e+01
   1.4300000e+02   2.5427505e+01
   1.4400000e+02   2.5411146e+01
   1.4500000e+02   2.5394673e+01
   1.4600000e+02   2.5378081e+01
   1.4700000e+02   2.5361366e+01
   1.4800000e+02   2.5344524e+01
   1.4900000e+02   2.5327551e+01
   1.5000000e+02   2.5310442e+01
   1.5100000e+02   2.5293193e+01
   1.5200000e+02   2.5275797e+01
   1.5300000e+02   2.5258251e+01
   1.5400000e+02   2.5240547e+01
   1.5500000e+02   2.5222678e+01
   1.5600000e+02   2.5204639e+01
   1.5700000e+02   2.5186422e+01
   1.5800000e+02   2.5168018e+01
   1.5900000e+02   2.5149419e+01
   1.6000000e+02   2.5130617e+01
   1.6100000e+02   2.5111601e+01
   1.6200000e+02   2.5092360e+01
   1.6300000e+02   2.5072884e+01
   1.6400000e+02   2.5053159e+01
   1.6500000e+02   2.5033172e+01
   1.6600000e+02   2.5012908e+01
   1.6700000e+02   2.4992351e+01
   1.6800000e+02   2.4971483e+01
   1.6900000e+02   2.4950285e+01
   1.7000000e+02   2.4928736e+01
   1.7100000e+02   2.4906811e+01
   1.7200000e+02   2.4884485e+01
   1.7300000e+02   2.4861728e+01
   1.7400000e+02   2.4838508e+01
   1.7500000e+02   2.4814789e+01
   1.7600000e+02   2.4790529e+01
   1.7700000e+02   2.4765682e+01
   1.7800000e+02   2.4740195e+01
   1.7900000e+02   2.4714010e+01
   1.8000000e+02   2.4687056e+01
   1.8100000e+02   2.4659253e+01
   1.8200000e+02   2.4630509e+01
   1.8300000e+02   2.4600712e+01
   1.8400000e+02   2.4569734e+01
   1.8500000e+02   2.4537419e+01
   1.8600000e+02   2.4503578e+01
   1.8700000e+02   2.4467979e+01
   1.8800000e+02   2.4430331e+01
   1.8900000e+02   2.4390267e+01
   1.9000000e+02   2.4347313e+01
   1.9100000e+02   2.4300835e+01
   1.9200000e+02   2.4249968e+01
   1.9300000e+02   2.4193473e+01
   1.9400000e+02   2.4129507e+01
   1.9500000e+02   2.4055107e+01
   1.9600000e+02   2.3964937e+01
   1.9700000e+02   2.3846822e+01
   1.9800000e+02   2.3649046e+01
   1.9900000e+02   2.3310507e+01
   2.0000000e+02   2.2664354e+01


==> Dat/NLIN_final_200_16QAM_15mw.dat <==
   1.0000000e+00   2.7360452e+01
   2.0000000e+00   2.7956497e+01
   3.0000000e+00   2.8241881e+01
   4.0000000e+00   2.8387064e+01
   5.0000000e+00   2.8452438e+01
   6.0000000e+00   2.8490057e+01
   7.0000000e+00   2.8511981e+01
   8.0000000e+00   2.8523515e+01
   9.0000000e+00   2.8527604e+01
   1.0000000e+01   2.8526085e+01
   1.1000000e+01   2.8520188e+01
   1.2000000e+01   2.8510776e+01
   1.3000000e+01   2.8498480e+01
   1.4000000e+01   2.8483777e+01
   1.5000000e+01   2.8467031e+01
   1.6000000e+01   2.8448530e+01
   1.7000000e+01   2.8428507e+01
   1.8000000e+01   2.8407151e+01
   1.9000000e+01   2.8384617e+01
   2.0000000e+01   2.8361034e+01
   2.1000000e+01   2.8336512e+01
   2.2000000e+01   2.8311144e+01
   2.3000000e+01   2.8285009e+01
   2.4000000e+01   2.8258177e+01
   2.5000000e+01   2.8230707e+01
   2.6000000e+01   2.8202652e+01
   2.7000000e+01   2.8174059e+01
   2.8000000e+01   2.8144967e+01
   2.9000000e+01   2.8115412e+01
   3.0000000e+01   2.8085427e+01
   3.1000000e+01   2.8055042e+01
   3.2000000e+01   2.8024282e+01
   3.3000000e+01   2.7993172e+01
   3.4000000e+01   2.7961732e+01
   3.5000000e+01   2.7929983e+01
   3.6000000e+01   2.7897941e+01
   3.7000000e+01   2.7865623e+01
   3.8000000e+01   2.7833043e+01
   3.9000000e+01   2.7800215e+01
   4.0000000e+01   2.7767152e+01
   4.1000000e+01   2.7733865e+01
   4.2000000e+01   2.7700365e+01
   4.3000000e+01   2.7666661e+01
   4.4000000e+01   2.7632763e+01
   4.5000000e+01   2.7598679e+01
   4.6000000e+01   2.7564417e+01
   4.7000000e+01   2.7529984e+01
   4.8000000e+01   2.7495387e+01
   4.9000000e+01   2.7460633e+01
   5.0000000e+01   2.7425728e+01
   5.1000000e+01   2.7390678e+01
   5.2000000e+01   2.7355486e+01
   5.3000000e+01   2.7320160e+01
   5.4000000e+01   2.7284702e+01
   5.5000000e+01   2.7249117e+01
   5.6000000e+01   2.7213410e+01
   5.7000000e+01   2.7177584e+01
   5.8000000e+01   2.7141643e+01
   5.9000000e+01   2.7105591e+01
   6.0000000e+01   2.7069429e+01
   6.1000000e+01   2.7033162e+01
   6.2000000e+01   2.6996793e+01
   6.3000000e+01   2.6960323e+01
   6.4000000e+01   2.6923756e+01
   6.5000000e+01   2.6887094e+01
   6.6000000e+01   2.6850339e+01
   6.7000000e+01   2.6813493e+01
   6.8000000e+01   2.6776559e+01
   6.9000000e+01   2.6739538e+01
   7.0000000e+01   2.6702432e+01
   7.1000000e+01   2.6665243e+01
   7.2000000e+01   2.6627973e+01
   7.3000000e+01   2.6590623e+01
   7.4000000e+01   2.6553194e+01
   7.5000000e+01   2.6515688e+01
   7.6000000e+01   2.6478106e+01
   7.7000000e+01   2.6440449e+01
   7.8000000e+01   2.6402720e+01
   7.9000000e+01   2.6364918e+01
   8.0000000e+01   2.6327045e+01
   8.1000000e+01   2.6289101e+01
   8.2000000e+01   2.6251089e+01
   8.3000000e+01   2.6213008e+01
   8.4000000e+01   2.6174859e+01
   8.5000000e+01   2.6136643e+01
   8.6000000e+01   2.6098361e+01
   8.7000000e+01   2.6060014e+01
   8.8000000e+01   2.6021601e+01
   8.9000000e+01   2.5983124e+01
   9.0000000e+01   2.5944583e+01
   9.1000000e+01   2.5905979e+01
   9.2000000e+01   2.5867312e+01
   9.3000000e+01   2.5828582e+01
   9.4000000e+01   2.5789789e+01
   9.5000000e+01   2.5750935e+01
   9.6000000e+01   2.5712019e+01
   9.7000000e+01   2.5673041e+01
   9.8000000e+01   2.5634002e+01
   9.9000000e+01   2.5594901e+01
   1.0000000e+02   2.5555740e+01
   1.0100000e+02   2.5516517e+01
   1.0200000e+02   2.5477233e+01
   1.0300000e+02   2.5437888e+01
   1.0400000e+02   2.5398481e+01
   1.0500000e+02   2.5359013e+01
   1.0600000e+02   2.5319484e+01
   1.0700000e+02   2.5279893e+01
   1.0800000e+02   2.5240239e+01
   1.0900000e+02   2.5200524e+01
   1.1000000e+02   2.5160745e+01
   1.1100000e+02   2.5120904e+01
   1.1200000e+02   2.5080999e+01
   1.1300000e+02   2.5041030e+01
   1.1400000e+02   2.5000997e+01
   1.1500000e+02   2.4960899e+01
   1.1600000e+02   2.4920735e+01
   1.1700000e+02   2.4880505e+01
   1.1800000e+02   2.4840208e+01
   1.1900000e+02   2.4799843e+01
   1.2000000e+02   2.4759410e+01
   1.2100000e+02   2.4718907e+01
   1.2200000e+02   2.4678334e+01
   1.2300000e+02   2.4637690e+01
   1.2400000e+02   2.4596974e+01
   1.2500000e+02   2.4556184e+01
   1.2600000e+02   2.4515320e+01
   1.2700000e+02   2.4474379e+01
   1.2800000e+02   2.4433362e+01
   1.2900000e+02   2.4392266e+01
   1.3000000e+02   2.4351090e+01
   1.3100000e+02   2.4309832e+01
   1.3200000e+02   2.4268491e+01
   1.3300000e+02   2.4227065e+01
   1.3400000e+02   2.4185553e+01
   1.3500000e+02   2.4143951e+01
   1.3600000e+02   2.4102259e+01
   1.3700000e+02   2.4060474e+01
   1.3800000e+02   2.4018594e+01
   1.3900000e+02   2.3976616e+01
   1.4000000e+02   2.3934537e+01
   1.4100000e+02   2.3892356e+01
   1.4200000e+02   2.3850069e+01
   1.4300000e+02   2.3807674e+01
   1.4400000e+02   2.3765166e+01
   1.4500000e+02   2.3722544e+01
   1.4600000e+02   2.3679802e+01
   1.4700000e+02   2.3636937e+01
   1.4800000e+02   2.3593946e+01
   1.4900000e+02   2.3550824e+01
   1.5000000e+02   2.3507565e+01
   1.5100000e+02   2.3464167e+01
   1.5200000e+02   2.3420622e+01
   1.5300000e+02   2.3376926e+01
   1.5400000e+02   2.3333072e+01
   1.5500000e+02   2.3289054e+01
   1.5600000e+02   2.3244866e+01
   1.5700000e+02   2.3200499e+01
   1.5800000e+02   2.3155946e+01
   1.5900000e+02   2.3111198e+01
   1.6000000e+02   2.3066246e+01
   1.6100000e+02   2.3021080e+01
   1.6200000e+02   2.2975690e+01
   1.6300000e+02   2.2930064e+01
   1.6400000e+02   2.2884190e+01
   1.6500000e+02   2.2838054e+01
   1.6600000e+02   2.2791640e+01
   1.6700000e+02   2.2744934e+01
   1.6800000e+02   2.2697917e+01
   1.6900000e+02   2.2650570e+01
   1.7000000e+02   2.2602871e+01
   1.7100000e+02   2.2554797e+01
   1.7200000e+02   2.2506321e+01
   1.7300000e+02   2.2457415e+01
   1.7400000e+02   2.2408045e+01
   1.7500000e+02   2.2358176e+01
   1.7600000e+02   2.2307767e+01
   1.7700000e+02   2.2256770e+01
   1.7800000e+02   2.2205135e+01
   1.7900000e+02   2.2152800e+01
   1.8000000e+02   2.2099696e+01
   1.8100000e+02   2.2045744e+01
   1.8200000e+02   2.1990850e+01
   1.8300000e+02   2.1934904e+01
   1.8400000e+02   2.1877777e+01
   1.8500000e+02   2.1819312e+01
   1.8600000e+02   2.1759322e+01
   1.8700000e+02   2.1697573e+01
   1.8800000e+02   2.1633776e+01
   1.8900000e+02   2.1567563e+01
   1.9000000e+02   2.1498459e+01
   1.9100000e+02   2.1425832e+01
   1.9200000e+02   2.1348815e+01
   1.9300000e+02   2.1266171e+01
   1.9400000e+02   2.1176056e+01
   1.9500000e+02   2.1075506e+01
   1.9600000e+02   2.0959186e+01
   1.9700000e+02   2.0814923e+01
   1.9800000e+02   2.0590996e+01
   1.9900000e+02   2.0226309e+01
   2.0000000e+02   1.9554005e+01


==> Dat/NLIN_final_200_16QAM_1mw.dat <==
   1.0000000e+00   2.6374441e+01
   2.0000000e+00   2.6983563e+01
   3.0000000e+00   2.7282023e+01
   4.0000000e+00   2.7440282e+01
   5.0000000e+00   2.7518733e+01
   6.0000000e+00   2.7569429e+01
   7.0000000e+00   2.7604429e+01
   8.0000000e+00   2.7629040e+01
   9.0000000e+00   2.7646205e+01
   1.0000000e+01   2.7657762e+01
   1.1000000e+01   2.7664942e+01
   1.2000000e+01   2.7668607e+01
   1.3000000e+01   2.7669387e+01
   1.4000000e+01   2.7667761e+01
   1.5000000e+01   2.7664091e+01
   1.6000000e+01   2.7658667e+01
   1.7000000e+01   2.7651721e+01
   1.8000000e+01   2.7643441e+01
   1.9000000e+01   2.7633984e+01
   2.0000000e+01   2.7623477e+01
   2.1000000e+01   2.7612031e+01
   2.2000000e+01   2.7599739e+01
   2.3000000e+01   2.7586681e+01
   2.4000000e+01   2.7572925e+01
   2.5000000e+01   2.7558532e+01
   2.6000000e+01   2.7543554e+01
   2.7000000e+01   2.7528037e+01
   2.8000000e+01   2.7512022e+01
   2.9000000e+01   2.7495543e+01
   3.0000000e+01   2.7478635e+01
   3.1000000e+01   2.7461326e+01
   3.2000000e+01   2.7443643e+01
   3.3000000e+01   2.7425609e+01
   3.4000000e+01   2.7407246e+01
   3.5000000e+01   2.7388574e+01
   3.6000000e+01   2.7369608e+01
   3.7000000e+01   2.7350367e+01
   3.8000000e+01   2.7330863e+01
   3.9000000e+01   2.7311112e+01
   4.0000000e+01   2.7291125e+01
   4.1000000e+01   2.7270915e+01
   4.2000000e+01   2.7250491e+01
   4.3000000e+01   2.7229864e+01
   4.4000000e+01   2.7209042e+01
   4.5000000e+01   2.7188034e+01
   4.6000000e+01   2.7166849e+01
   4.7000000e+01   2.7145492e+01
   4.8000000e+01   2.7123972e+01
   4.9000000e+01   2.7102295e+01
   5.0000000e+01   2.7080466e+01
   5.1000000e+01   2.7058492e+01
   5.2000000e+01   2.7036377e+01
   5.3000000e+01   2.7014127e+01
   5.4000000e+01   2.6991746e+01
   5.5000000e+01   2.6969238e+01
   5.6000000e+01   2.6946607e+01
   5.7000000e+01   2.6923858e+01
   5.8000000e+01   2.6900993e+01
   5.9000000e+01   2.6878017e+01
   6.0000000e+01   2.6854932e+01
   6.1000000e+01   2.6831742e+01
   6.2000000e+01   2.6808449e+01
   6.3000000e+01   2.6785056e+01
   6.4000000e+01   2.6761565e+01
   6.5000000e+01   2.6737980e+01
   6.6000000e+01   2.6714301e+01
   6.7000000e+01   2.6690532e+01
   6.8000000e+01   2.6666674e+01
   6.9000000e+01   2.6642730e+01
   7.0000000e+01   2.6618701e+01
   7.1000000e+01   2.6594588e+01
   7.2000000e+01   2.6570394e+01
   7.3000000e+01   2.6546120e+01
   7.4000000e+01   2.6521768e+01
   7.5000000e+01   2.6497338e+01
   7.6000000e+01   2.6472833e+01
   7.7000000e+01   2.6448253e+01
   7.8000000e+01   2.6423600e+01
   7.9000000e+01   2.6398875e+01
   8.0000000e+01   2.6374078e+01
   8.1000000e+01   2.6349211e+01
   8.2000000e+01   2.6324275e+01
   8.3000000e+01   2.6299270e+01
   8.4000000e+01   2.6274198e+01
   8.5000000e+01   2.6249059e+01
   8.6000000e+01   2.6223853e+01
   8.7000000e+01   2.6198582e+01
   8.8000000e+01   2.6173246e+01
   8.9000000e+01   2.6147846e+01
   9.0000000e+01   2.6122382e+01
   9.1000000e+01   2.6096854e+01
   9.2000000e+01   2.6071263e+01
   9.3000000e+01   2.6045610e+01
   9.4000000e+01   2.6019894e+01
   9.5000000e+01   2.5994116e+01
   9.6000000e+01   2.5968276e+01
   9.7000000e+01   2.5942375e+01
   9.8000000e+01   2.5916412e+01
   9.9000000e+01   2.5890388e+01
   1.0000000e+02   2.5864303e+01
   1.0100000e+02   2.5838157e+01
   1.0200000e+02   2.5811949e+01
   1.0300000e+02   2.5785681e+01
   1.0400000e+02   2.5759351e+01
   1.0500000e+02   2.5732959e+01
   1.0600000e+02   2.5706506e+01
   1.0700000e+02   2.5679992e+01
   1.0800000e+02   2.5653415e+01
   1.0900000e+02   2.5626776e+01
   1.1000000e+02   2.5600074e+01
   1.1100000e+02   2.5573309e+01
   1.1200000e+02   2.5546481e+01
   1.1300000e+02   2.5519588e+01
   1.1400000e+02   2.5492632e+01
   1.1500000e+02   2.5465610e+01
   1.1600000e+02   2.5438522e+01
   1.1700000e+02   2.5411369e+01
   1.1800000e+02   2.5384148e+01
   1.1900000e+02   2.5356860e+01
   1.2000000e+02   2.5329503e+01
   1.2100000e+02   2.5302077e+01
   1.2200000e+02   2.5274581e+01
   1.2300000e+02   2.5247013e+01
   1.2400000e+02   2.5219374e+01
   1.2500000e+02   2.5191660e+01
   1.2600000e+02   2.5163872e+01
   1.2700000e+02   2.5136009e+01
   1.2800000e+02   2.5108068e+01
   1.2900000e+02   2.5080048e+01
   1.3000000e+02   2.5051949e+01
   1.3100000e+02   2.5023767e+01
   1.3200000e+02   2.4995503e+01
   1.3300000e+02   2.4967154e+01
   1.3400000e+02   2.4938717e+01
   1.3500000e+02   2.4910192e+01
   1.3600000e+02   2.4881577e+01
   1.3700000e+02   2.4852868e+01
   1.3800000e+02   2.4824064e+01
   1.3900000e+02   2.4795163e+01
   1.4000000e+02   2.4766161e+01
   1.4100000e+02   2.4737057e+01
   1.4200000e+02   2.4707846e+01
   1.4300000e+02   2.4678527e+01
   1.4400000e+02   2.4649096e+01
   1.4500000e+02   2.4619550e+01
   1.4600000e+02   2.4589885e+01
   1.4700000e+02   2.4560097e+01
   1.4800000e+02   2.4530182e+01
   1.4900000e+02   2.4500136e+01
   1.5000000e+02   2.4469954e+01
   1.5100000e+02   2.4439632e+01
   1.5200000e+02   2.4409164e+01
   1.5300000e+02   2.4378544e+01
   1.5400000e+02   2.4347767e+01
   1.5500000e+02   2.4316826e+01
   1.5600000e+02   2.4285714e+01
   1.5700000e+02   2.4254423e+01
   1.5800000e+02   2.4222947e+01
   1.5900000e+02   2.4191275e+01
   1.6000000e+02   2.4159400e+01
   1.6100000e+02   2.4127311e+01
   1.6200000e+02   2.4094997e+01
   1.6300000e+02   2.4062448e+01
   1.6400000e+02   2.4029650e+01
   1.6500000e+02   2.3996590e+01
   1.6600000e+02   2.3963253e+01
   1.6700000e+02   2.3929623e+01
   1.6800000e+02   2.3895683e+01
   1.6900000e+02   2.3861412e+01
   1.7000000e+02   2.3826790e+01
   1.7100000e+02   2.3791792e+01
   1.7200000e+02   2.3756393e+01
   1.7300000e+02   2.3720563e+01
   1.7400000e+02   2.3684271e+01
   1.7500000e+02   2.3647478e+01
   1.7600000e+02   2.3610145e+01
   1.7700000e+02   2.3572225e+01
   1.7800000e+02   2.3533666e+01
   1.7900000e+02   2.3494407e+01
   1.8000000e+02   2.3454380e+01
   1.8100000e+02   2.3413505e+01
   1.8200000e+02   2.3371687e+01
   1.8300000e+02   2.3328818e+01
   1.8400000e+02   2.3284767e+01
   1.8500000e+02   2.3239379e+01
   1.8600000e+02   2.3192465e+01
   1.8700000e+02   2.3143793e+01
   1.8800000e+02   2.3093072e+01
   1.8900000e+02   2.3039936e+01
   1.9000000e+02   2.2983908e+01
   1.9100000e+02   2.2924358e+01
   1.9200000e+02   2.2860417e+01
   1.9300000e+02   2.2790850e+01
   1.9400000e+02   2.2713811e+01
   1.9500000e+02   2.2626337e+01
   1.9600000e+02   2.2523094e+01
   1.9700000e+02   2.2391907e+01
   1.9800000e+02   2.2181058e+01
   1.9900000e+02   2.1829446e+01
   2.0000000e+02   2.1170220e+01


==> Dat/NLIN_final_200_Gaussian.dat <==
   1.0000000e+00   2.7211967e+01
   2.0000000e+00   2.7785066e+01
   3.0000000e+00   2.8063047e+01
   4.0000000e+00   2.8232764e+01
   5.0000000e+00   2.8339544e+01
   6.0000000e+00   2.8420688e+01
   7.0000000e+00   2.8486253e+01
   8.0000000e+00   2.8541163e+01
   9.0000000e+00   2.8588294e+01
   1.0000000e+01   2.8629493e+01
   1.1000000e+01   2.8666022e+01
   1.2000000e+01   2.8698778e+01
   1.3000000e+01   2.8728421e+01
   1.4000000e+01   2.8755455e+01
   1.5000000e+01   2.8780267e+01
   1.6000000e+01   2.8803167e+01
   1.7000000e+01   2.8824402e+01
   1.8000000e+01   2.8844178e+01
   1.9000000e+01   2.8862661e+01
   2.0000000e+01   2.8879992e+01
   2.1000000e+01   2.8896289e+01
   2.2000000e+01   2.8911654e+01
   2.3000000e+01   2.8926174e+01
   2.4000000e+01   2.8939924e+01
   2.5000000e+01   2.8952971e+01
   2.6000000e+01   2.8965370e+01
   2.7000000e+01   2.8977174e+01
   2.8000000e+01   2.8988425e+01
   2.9000000e+01   2.8999165e+01
   3.0000000e+01   2.9009429e+01
   3.1000000e+01   2.9019249e+01
   3.2000000e+01   2.9028654e+01
   3.3000000e+01   2.9037670e+01
   3.4000000e+01   2.9046320e+01
   3.5000000e+01   2.9054627e+01
   3.6000000e+01   2.9062610e+01
   3.7000000e+01   2.9070285e+01
   3.8000000e+01   2.9077670e+01
   3.9000000e+01   2.9084779e+01
   4.0000000e+01   2.9091627e+01
   4.1000000e+01   2.9098227e+01
   4.2000000e+01   2.9104589e+01
   4.3000000e+01   2.9110725e+01
   4.4000000e+01   2.9116646e+01
   4.5000000e+01   2.9122359e+01
   4.6000000e+01   2.9127875e+01
   4.7000000e+01   2.9133201e+01
   4.8000000e+01   2.9138345e+01
   4.9000000e+01   2.9143314e+01
   5.0000000e+01   2.9148115e+01
   5.1000000e+01   2.9152754e+01
   5.2000000e+01   2.9157237e+01
   5.3000000e+01   2.9161569e+01
   5.4000000e+01   2.9165755e+01
   5.5000000e+01   2.9169800e+01
   5.6000000e+01   2.9173710e+01
   5.7000000e+01   2.9177487e+01
   5.8000000e+01   2.9181135e+01
   5.9000000e+01   2.9184660e+01
   6.0000000e+01   2.9188064e+01
   6.1000000e+01   2.9191351e+01
   6.2000000e+01   2.9194523e+01
   6.3000000e+01   2.9197584e+01
   6.4000000e+01   2.9200537e+01
   6.5000000e+01   2.9203384e+01
   6.6000000e+01   2.9206127e+01
   6.7000000e+01   2.9208770e+01
   6.8000000e+01   2.9211314e+01
   6.9000000e+01   2.9213762e+01
   7.0000000e+01   2.9216115e+01
   7.1000000e+01   2.9218376e+01
   7.2000000e+01   2.9220546e+01
   7.3000000e+01   2.9222627e+01
   7.4000000e+01   2.9224621e+01
   7.5000000e+01   2.9226529e+01
   7.6000000e+01   2.9228353e+01
   7.7000000e+01   2.9230094e+01
   7.8000000e+01   2.9231753e+01
   7.9000000e+01   2.9233332e+01
   8.0000000e+01   2.9234832e+01
   8.1000000e+01   2.9236253e+01
   8.2000000e+01   2.9237598e+01
   8.3000000e+01   2.9238867e+01
   8.4000000e+01   2.9240060e+01
   8.5000000e+01   2.9241179e+01
   8.6000000e+01   2.9242224e+01
   8.7000000e+01   2.9243196e+01
   8.8000000e+01   2.9244096e+01
   8.9000000e+01   2.9244925e+01
   9.0000000e+01   2.9245682e+01
   9.1000000e+01   2.9246369e+01
   9.2000000e+01   2.9246985e+01
   9.3000000e+01   2.9247532e+01
   9.4000000e+01   2.9248010e+01
   9.5000000e+01   2.9248419e+01
   9.6000000e+01   2.9248758e+01
   9.7000000e+01   2.9249030e+01
   9.8000000e+01   2.9249233e+01
   9.9000000e+01   2.9249368e+01
   1.0000000e+02   2.9249435e+01
   1.0100000e+02   2.9249434e+01
   1.0200000e+02   2.9249365e+01
   1.0300000e+02   2.9249228e+01
   1.0400000e+02   2.9249023e+01
   1.0500000e+02   2.9248750e+01
   1.0600000e+02   2.9248408e+01
   1.0700000e+02   2.9247997e+01
   1.0800000e+02   2.9247518e+01
   1.0900000e+02   2.9246969e+01
   1.1000000e+02   2.9246350e+01
   1.1100000e+02   2.9245662e+01
   1.1200000e+02   2.9244902e+01
   1.1300000e+02   2.9244072e+01
   1.1400000e+02   2.9243170e+01
   1.1500000e+02   2.9242195e+01
   1.1600000e+02   2.9241148e+01
   1.1700000e+02   2.9240027e+01
   1.1800000e+02   2.9238832e+01
   1.1900000e+02   2.9237561e+01
   1.2000000e+02   2.9236215e+01
   1.2100000e+02   2.9234791e+01
   1.2200000e+02   2.9233289e+01
   1.2300000e+02   2.9231707e+01
   1.2400000e+02   2.9230046e+01
   1.2500000e+02   2.9228303e+01
   1.2600000e+02   2.9226477e+01
   1.2700000e+02   2.9224566e+01
   1.2800000e+02   2.9222570e+01
   1.2900000e+02   2.9220486e+01
   1.3000000e+02   2.9218314e+01
   1.3100000e+02   2.9216050e+01
   1.3200000e+02   2.9213695e+01
   1.3300000e+02   2.9211244e+01
   1.3400000e+02   2.9208697e+01
   1.3500000e+02   2.9206052e+01
   1.3600000e+02   2.9203305e+01
   1.3700000e+02   2.9200456e+01
   1.3800000e+02   2.9197500e+01
   1.3900000e+02   2.9194436e+01
   1.4000000e+02   2.9191260e+01
   1.4100000e+02   2.9187970e+01
   1.4200000e+02   2.9184563e+01
   1.4300000e+02   2.9181035e+01
   1.4400000e+02   2.9177382e+01
   1.4500000e+02   2.9173601e+01
   1.4600000e+02   2.9169688e+01
   1.4700000e+02   2.9165638e+01
   1.4800000e+02   2.9161448e+01
   1.4900000e+02   2.9157112e+01
   1.5000000e+02   2.9152625e+01
   1.5100000e+02   2.9147981e+01
   1.5200000e+02   2.9143176e+01
   1.5300000e+02   2.9138202e+01
   1.5400000e+02   2.9133053e+01
   1.5500000e+02   2.9127722e+01
   1.5600000e+02   2.9122201e+01
   1.5700000e+02   2.9116483e+01
   1.5800000e+02   2.9110557e+01
   1.5900000e+02   2.9104415e+01
   1.6000000e+02   2.9098046e+01
   1.6100000e+02   2.9091441e+01
   1.6200000e+02   2.9084586e+01
   1.6300000e+02   2.9077470e+01
   1.6400000e+02   2.9070078e+01
   1.6500000e+02   2.9062395e+01
   1.6600000e+02   2.9054405e+01
   1.6700000e+02   2.9046091e+01
   1.6800000e+02   2.9037432e+01
   1.6900000e+02   2.9028407e+01
   1.7000000e+02   2.9018993e+01
   1.7100000e+02   2.9009163e+01
   1.7200000e+02   2.8998889e+01
   1.7300000e+02   2.8988138e+01
   1.7400000e+02   2.8976875e+01
   1.7500000e+02   2.8965059e+01
   1.7600000e+02   2.8952647e+01
   1.7700000e+02   2.8939587e+01
   1.7800000e+02   2.8925822e+01
   1.7900000e+02   2.8911286e+01
   1.8000000e+02   2.8895905e+01
   1.8100000e+02   2.8879590e+01
   1.8200000e+02   2.8862240e+01
   1.8300000e+02   2.8843735e+01
   1.8400000e+02   2.8823936e+01
   1.8500000e+02   2.8802675e+01
   1.8600000e+02   2.8779748e+01
   1.8700000e+02   2.8754905e+01
   1.8800000e+02   2.8727838e+01
   1.8900000e+02   2.8698156e+01
   1.9000000e+02   2.8665357e+01
   1.9100000e+02   2.8628779e+01
   1.9200000e+02   2.8587524e+01
   1.9300000e+02   2.8540326e+01
   1.9400000e+02   2.8485333e+01
   1.9500000e+02   2.8419661e+01
   1.9600000e+02   2.8338369e+01
   1.9700000e+02   2.8231350e+01
   1.9800000e+02   2.8061513e+01
   1.9900000e+02   2.7783252e+01
   2.0000000e+02   2.7211598e+01


==> Dat/NLIN_final_200_Gaussian_05mw.dat <==
   1.0000000e+00   2.8447326e+01
   2.0000000e+00   2.9007353e+01
   3.0000000e+00   2.9272264e+01
   4.0000000e+00   2.9428909e+01
   5.0000000e+00   2.9522618e+01
   6.0000000e+00   2.9590691e+01
   7.0000000e+00   2.9643185e+01
   8.0000000e+00   2.9685024e+01
   9.0000000e+00   2.9719084e+01
   1.0000000e+01   2.9747211e+01
   1.1000000e+01   2.9770670e+01
   1.2000000e+01   2.9790354e+01
   1.3000000e+01   2.9806927e+01
   1.4000000e+01   2.9820889e+01
   1.5000000e+01   2.9832630e+01
   1.6000000e+01   2.9842459e+01
   1.7000000e+01   2.9850623e+01
   1.8000000e+01   2.9857328e+01
   1.9000000e+01   2.9862740e+01
   2.0000000e+01   2.9867000e+01
   2.1000000e+01   2.9870226e+01
   2.2000000e+01   2.9872520e+01
   2.3000000e+01   2.9873968e+01
   2.4000000e+01   2.9874648e+01
   2.5000000e+01   2.9874623e+01
   2.6000000e+01   2.9873952e+01
   2.7000000e+01   2.9872684e+01
   2.8000000e+01   2.9870865e+01
   2.9000000e+01   2.9868533e+01
   3.0000000e+01   2.9865726e+01
   3.1000000e+01   2.9862475e+01
   3.2000000e+01   2.9858808e+01
   3.3000000e+01   2.9854753e+01
   3.4000000e+01   2.9850333e+01
   3.5000000e+01   2.9845569e+01
   3.6000000e+01   2.9840480e+01
   3.7000000e+01   2.9835084e+01
   3.8000000e+01   2.9829398e+01
   3.9000000e+01   2.9823436e+01
   4.0000000e+01   2.9817213e+01
   4.1000000e+01   2.9810741e+01
   4.2000000e+01   2.9804033e+01
   4.3000000e+01   2.9797098e+01
   4.4000000e+01   2.9789947e+01
   4.5000000e+01   2.9782590e+01
   4.6000000e+01   2.9775034e+01
   4.7000000e+01   2.9767289e+01
   4.8000000e+01   2.9759362e+01
   4.9000000e+01   2.9751260e+01
   5.0000000e+01   2.9742990e+01
   5.1000000e+01   2.9734557e+01
   5.2000000e+01   2.9725969e+01
   5.3000000e+01   2.9717230e+01
   5.4000000e+01   2.9708345e+01
   5.5000000e+01   2.9699320e+01
   5.6000000e+01   2.9690158e+01
   5.7000000e+01   2.9680864e+01
   5.8000000e+01   2.9671442e+01
   5.9000000e+01   2.9661895e+01
   6.0000000e+01   2.9652228e+01
   6.1000000e+01   2.9642444e+01
   6.2000000e+01   2.9632545e+01
   6.3000000e+01   2.9622535e+01
   6.4000000e+01   2.9612416e+01
   6.5000000e+01   2.9602192e+01
   6.6000000e+01   2.9591865e+01
   6.7000000e+01   2.9581436e+01
   6.8000000e+01   2.9570909e+01
   6.9000000e+01   2.9560286e+01
   7.0000000e+01   2.9549568e+01
   7.1000000e+01   2.9538758e+01
   7.2000000e+01   2.9527857e+01
   7.3000000e+01   2.9516867e+01
   7.4000000e+01   2.9505789e+01
   7.5000000e+01   2.9494626e+01
   7.6000000e+01   2.9483379e+01
   7.7000000e+01   2.9472049e+01
   7.8000000e+01   2.9460637e+01
   7.9000000e+01   2.9449145e+01
   8.0000000e+01   2.9437574e+01
   8.1000000e+01   2.9425924e+01
   8.2000000e+01   2.9414198e+01
   8.3000000e+01   2.9402395e+01
   8.4000000e+01   2.9390518e+01
   8.5000000e+01   2.9378565e+01
   8.6000000e+01   2.9366539e+01
   8.7000000e+01   2.9354441e+01
   8.8000000e+01   2.9342270e+01
   8.9000000e+01   2.9330027e+01
   9.0000000e+01   2.9317713e+01
   9.1000000e+01   2.9305329e+01
   9.2000000e+01   2.9292874e+01
   9.3000000e+01   2.9280350e+01
   9.4000000e+01   2.9267757e+01
   9.5000000e+01   2.9255094e+01
   9.6000000e+01   2.9242363e+01
   9.7000000e+01   2.9229563e+01
   9.8000000e+01   2.9216695e+01
   9.9000000e+01   2.9203759e+01
   1.0000000e+02   2.9190755e+01
   1.0100000e+02   2.9177683e+01
   1.0200000e+02   2.9164543e+01
   1.0300000e+02   2.9151335e+01
   1.0400000e+02   2.9138059e+01
   1.0500000e+02   2.9124714e+01
   1.0600000e+02   2.9111301e+01
   1.0700000e+02   2.9097820e+01
   1.0800000e+02   2.9084269e+01
   1.0900000e+02   2.9070649e+01
   1.1000000e+02   2.9056959e+01
   1.1100000e+02   2.9043200e+01
   1.1200000e+02   2.9029369e+01
   1.1300000e+02   2.9015468e+01
   1.1400000e+02   2.9001495e+01
   1.1500000e+02   2.8987449e+01
   1.1600000e+02   2.8973331e+01
   1.1700000e+02   2.8959139e+01
   1.1800000e+02   2.8944872e+01
   1.1900000e+02   2.8930531e+01
   1.2000000e+02   2.8916113e+01
   1.2100000e+02   2.8901618e+01
   1.2200000e+02   2.8887045e+01
   1.2300000e+02   2.8872392e+01
   1.2400000e+02   2.8857660e+01
   1.2500000e+02   2.8842845e+01
   1.2600000e+02   2.8827948e+01
   1.2700000e+02   2.8812967e+01
   1.2800000e+02   2.8797899e+01
   1.2900000e+02   2.8782745e+01
   1.3000000e+02   2.8767501e+01
   1.3100000e+02   2.8752166e+01
   1.3200000e+02   2.8736740e+01
   1.3300000e+02   2.8721218e+01
   1.3400000e+02   2.8705600e+01
   1.3500000e+02   2.8689884e+01
   1.3600000e+02   2.8674066e+01
   1.3700000e+02   2.8658145e+01
   1.3800000e+02   2.8642118e+01
   1.3900000e+02   2.8625983e+01
   1.4000000e+02   2.8609737e+01
   1.4100000e+02   2.8593376e+01
   1.4200000e+02   2.8576897e+01
   1.4300000e+02   2.8560298e+01
   1.4400000e+02   2.8543574e+01
   1.4500000e+02   2.8526722e+01
   1.4600000e+02   2.8509738e+01
   1.4700000e+02   2.8492617e+01
   1.4800000e+02   2.8475355e+01
   1.4900000e+02   2.8457948e+01
   1.5000000e+02   2.8440390e+01
   1.5100000e+02   2.8422675e+01
   1.5200000e+02   2.8404799e+01
   1.5300000e+02   2.8386754e+01
   1.5400000e+02   2.8368534e+01
   1.5500000e+02   2.8350132e+01
   1.5600000e+02   2.8331540e+01
   1.5700000e+02   2.8312750e+01
   1.5800000e+02   2.8293753e+01
   1.5900000e+02   2.8274540e+01
   1.6000000e+02   2.8255101e+01
   1.6100000e+02   2.8235424e+01
   1.6200000e+02   2.8215498e+01
   1.6300000e+02   2.8195311e+01
   1.6400000e+02   2.8174848e+01
   1.6500000e+02   2.8154094e+01
   1.6600000e+02   2.8133033e+01
   1.6700000e+02   2.8111647e+01
   1.6800000e+02   2.8089917e+01
   1.6900000e+02   2.8067821e+01
   1.7000000e+02   2.8045336e+01
   1.7100000e+02   2.8022435e+01
   1.7200000e+02   2.7999090e+01
   1.7300000e+02   2.7975268e+01
   1.7400000e+02   2.7950934e+01
   1.7500000e+02   2.7926047e+01
   1.7600000e+02   2.7900564e+01
   1.7700000e+02   2.7874433e+01
   1.7800000e+02   2.7847597e+01
   1.7900000e+02   2.7819990e+01
   1.8000000e+02   2.7791537e+01
   1.8100000e+02   2.7762151e+01
   1.8200000e+02   2.7731730e+01
   1.8300000e+02   2.7700154e+01
   1.8400000e+02   2.7667284e+01
   1.8500000e+02   2.7632952e+01
   1.8600000e+02   2.7596953e+01
   1.8700000e+02   2.7559040e+01
   1.8800000e+02   2.7518902e+01
   1.8900000e+02   2.7476148e+01
   1.9000000e+02   2.7430279e+01
   1.9100000e+02   2.7380630e+01
   1.9200000e+02   2.7326303e+01
   1.9300000e+02   2.7266034e+01
   1.9400000e+02   2.7197970e+01
   1.9500000e+02   2.7119227e+01
   1.9600000e+02   2.7024864e+01
   1.9700000e+02   2.6904774e+01
   1.9800000e+02   2.6721865e+01
   1.9900000e+02   2.6430533e+01
   2.0000000e+02   2.5845809e+01


==> Dat/NLIN_final_200_Gaussian_15mw.dat <==
   1.0000000e+00   3.0540714e+01
   2.0000000e+00   3.1074592e+01
   3.0000000e+00   3.1313353e+01
   4.0000000e+00   3.1443849e+01
   5.0000000e+00   3.1511409e+01
   6.0000000e+00   3.1553332e+01
   7.0000000e+00   3.1579677e+01
   8.0000000e+00   3.1595366e+01
   9.0000000e+00   3.1603277e+01
   1.0000000e+01   3.1605255e+01
   1.1000000e+01   3.1602564e+01
   1.2000000e+01   3.1596099e+01
   1.3000000e+01   3.1586522e+01
   1.4000000e+01   3.1574335e+01
   1.5000000e+01   3.1559927e+01
   1.6000000e+01   3.1543606e+01
   1.7000000e+01   3.1525621e+01
   1.8000000e+01   3.1506176e+01
   1.9000000e+01   3.1485439e+01
   2.0000000e+01   3.1463549e+01
   2.1000000e+01   3.1440625e+01
   2.2000000e+01   3.1416770e+01
   2.3000000e+01   3.1392069e+01
   2.4000000e+01   3.1366599e+01
   2.5000000e+01   3.1340425e+01
   2.6000000e+01   3.1313604e+01
   2.7000000e+01   3.1286187e+01
   2.8000000e+01   3.1258218e+01
   2.9000000e+01   3.1229738e+01
   3.0000000e+01   3.1200781e+01
   3.1000000e+01   3.1171380e+01
   3.2000000e+01   3.1141564e+01
   3.3000000e+01   3.1111360e+01
   3.4000000e+01   3.1080790e+01
   3.5000000e+01   3.1049876e+01
   3.6000000e+01   3.1018638e+01
   3.7000000e+01   3.0987093e+01
   3.8000000e+01   3.0955257e+01
   3.9000000e+01   3.0923146e+01
   4.0000000e+01   3.0890774e+01
   4.1000000e+01   3.0858153e+01
   4.2000000e+01   3.0825294e+01
   4.3000000e+01   3.0792210e+01
   4.4000000e+01   3.0758910e+01
   4.5000000e+01   3.0725403e+01
   4.6000000e+01   3.0691698e+01
   4.7000000e+01   3.0657804e+01
   4.8000000e+01   3.0623727e+01
   4.9000000e+01   3.0589475e+01
   5.0000000e+01   3.0555056e+01
   5.1000000e+01   3.0520474e+01
   5.2000000e+01   3.0485737e+01
   5.3000000e+01   3.0450848e+01
   5.4000000e+01   3.0415814e+01
   5.5000000e+01   3.0380639e+01
   5.6000000e+01   3.0345328e+01
   5.7000000e+01   3.0309884e+01
   5.8000000e+01   3.0274313e+01
   5.9000000e+01   3.0238617e+01
   6.0000000e+01   3.0202800e+01
   6.1000000e+01   3.0166866e+01
   6.2000000e+01   3.0130818e+01
   6.3000000e+01   3.0094659e+01
   6.4000000e+01   3.0058391e+01
   6.5000000e+01   3.0022017e+01
   6.6000000e+01   2.9985540e+01
   6.7000000e+01   2.9948962e+01
   6.8000000e+01   2.9912286e+01
   6.9000000e+01   2.9875513e+01
   7.0000000e+01   2.9838646e+01
   7.1000000e+01   2.9801686e+01
   7.2000000e+01   2.9764635e+01
   7.3000000e+01   2.9727496e+01
   7.4000000e+01   2.9690269e+01
   7.5000000e+01   2.9652957e+01
   7.6000000e+01   2.9615560e+01
   7.7000000e+01   2.9578081e+01
   7.8000000e+01   2.9540519e+01
   7.9000000e+01   2.9502878e+01
   8.0000000e+01   2.9465157e+01
   8.1000000e+01   2.9427358e+01
   8.2000000e+01   2.9389482e+01
   8.3000000e+01   2.9351530e+01
   8.4000000e+01   2.9313503e+01
   8.5000000e+01   2.9275402e+01
   8.6000000e+01   2.9237226e+01
   8.7000000e+01   2.9198978e+01
   8.8000000e+01   2.9160657e+01
   8.9000000e+01   2.9122265e+01
   9.0000000e+01   2.9083802e+01
   9.1000000e+01   2.9045268e+01
   9.2000000e+01   2.9006664e+01
   9.3000000e+01   2.8967991e+01
   9.4000000e+01   2.8929248e+01
   9.5000000e+01   2.8890436e+01
   9.6000000e+01   2.8851555e+01
   9.7000000e+01   2.8812606e+01
   9.8000000e+01   2.8773589e+01
   9.9000000e+01   2.8734504e+01
   1.0000000e+02   2.8695350e+01
   1.0100000e+02   2.8656129e+01
   1.0200000e+02   2.8616839e+01
   1.0300000e+02   2.8577482e+01
   1.0400000e+02   2.8538056e+01
   1.0500000e+02   2.8498562e+01
   1.0600000e+02   2.8459000e+01
   1.0700000e+02   2.8419369e+01
   1.0800000e+02   2.8379668e+01
   1.0900000e+02   2.8339899e+01
   1.1000000e+02   2.8300060e+01
   1.1100000e+02   2.8260151e+01
   1.1200000e+02   2.8220171e+01
   1.1300000e+02   2.8180120e+01
   1.1400000e+02   2.8139997e+01
   1.1500000e+02   2.8099803e+01
   1.1600000e+02   2.8059535e+01
   1.1700000e+02   2.8019193e+01
   1.1800000e+02   2.7978777e+01
   1.1900000e+02   2.7938286e+01
   1.2000000e+02   2.7897719e+01
   1.2100000e+02   2.7857075e+01
   1.2200000e+02   2.7816352e+01
   1.2300000e+02   2.7775550e+01
   1.2400000e+02   2.7734668e+01
   1.2500000e+02   2.7693705e+01
   1.2600000e+02   2.7652658e+01
   1.2700000e+02   2.7611527e+01
   1.2800000e+02   2.7570310e+01
   1.2900000e+02   2.7529006e+01
   1.3000000e+02   2.7487613e+01
   1.3100000e+02   2.7446129e+01
   1.3200000e+02   2.7404553e+01
   1.3300000e+02   2.7362882e+01
   1.3400000e+02   2.7321114e+01
   1.3500000e+02   2.7279248e+01
   1.3600000e+02   2.7237281e+01
   1.3700000e+02   2.7195211e+01
   1.3800000e+02   2.7153035e+01
   1.3900000e+02   2.7110750e+01
   1.4000000e+02   2.7068354e+01
   1.4100000e+02   2.7025844e+01
   1.4200000e+02   2.6983216e+01
   1.4300000e+02   2.6940467e+01
   1.4400000e+02   2.6897594e+01
   1.4500000e+02   2.6854592e+01
   1.4600000e+02   2.6811459e+01
   1.4700000e+02   2.6768189e+01
   1.4800000e+02   2.6724778e+01
   1.4900000e+02   2.6681221e+01
   1.5000000e+02   2.6637513e+01
   1.5100000e+02   2.6593649e+01
   1.5200000e+02   2.6549623e+01
   1.5300000e+02   2.6505429e+01
   1.5400000e+02   2.6461060e+01
   1.5500000e+02   2.6416508e+01
   1.5600000e+02   2.6371767e+01
   1.5700000e+02   2.6326827e+01
   1.5800000e+02   2.6281681e+01
   1.5900000e+02   2.6236319e+01
   1.6000000e+02   2.6190730e+01
   1.6100000e+02   2.6144904e+01
   1.6200000e+02   2.6098828e+01
   1.6300000e+02   2.6052492e+01
   1.6400000e+02   2.6005879e+01
   1.6500000e+02   2.5958976e+01
   1.6600000e+02   2.5911766e+01
   1.6700000e+02   2.5864230e+01
   1.6800000e+02   2.5816351e+01
   1.6900000e+02   2.5768105e+01
   1.7000000e+02   2.5719471e+01
   1.7100000e+02   2.5670420e+01
   1.7200000e+02   2.5620926e+01
   1.7300000e+02   2.5570954e+01
   1.7400000e+02   2.5520471e+01
   1.7500000e+02   2.5469435e+01
   1.7600000e+02   2.5417802e+01
   1.7700000e+02   2.5365522e+01
   1.7800000e+02   2.5312536e+01
   1.7900000e+02   2.5258780e+01
   1.8000000e+02   2.5204177e+01
   1.8100000e+02   2.5148642e+01
   1.8200000e+02   2.5092071e+01
   1.8300000e+02   2.5034346e+01
   1.8400000e+02   2.4975327e+01
   1.8500000e+02   2.4914845e+01
   1.8600000e+02   2.4852697e+01
   1.8700000e+02   2.4788634e+01
   1.8800000e+02   2.4722347e+01
   1.8900000e+02   2.4653444e+01
   1.9000000e+02   2.4581425e+01
   1.9100000e+02   2.4505626e+01
   1.9200000e+02   2.4425150e+01
   1.9300000e+02   2.4338732e+01
   1.9400000e+02   2.4244518e+01
   1.9500000e+02   2.4139626e+01
   1.9600000e+02   2.4019114e+01
   1.9700000e+02   2.3872874e+01
   1.9800000e+02   2.3663816e+01
   1.9900000e+02   2.3346335e+01
   2.0000000e+02   2.2735461e+01


==> Dat/NLIN_final_200_Gaussian_1mw.dat <==
   1.0000000e+00   2.9554703e+01
   2.0000000e+00   3.0101658e+01
   3.0000000e+00   3.0353496e+01
   4.0000000e+00   3.0497068e+01
   5.0000000e+00   3.0577704e+01
   6.0000000e+00   3.0632704e+01
   7.0000000e+00   3.0672125e+01
   8.0000000e+00   3.0700891e+01
   9.0000000e+00   3.0721878e+01
   1.0000000e+01   3.0736933e+01
   1.1000000e+01   3.0747318e+01
   1.2000000e+01   3.0753929e+01
   1.3000000e+01   3.0757429e+01
   1.4000000e+01   3.0758319e+01
   1.5000000e+01   3.0756987e+01
   1.6000000e+01   3.0753742e+01
   1.7000000e+01   3.0748834e+01
   1.8000000e+01   3.0742466e+01
   1.9000000e+01   3.0734805e+01
   2.0000000e+01   3.0725992e+01
   2.1000000e+01   3.0716145e+01
   2.2000000e+01   3.0705366e+01
   2.3000000e+01   3.0693742e+01
   2.4000000e+01   3.0681348e+01
   2.5000000e+01   3.0668250e+01
   2.6000000e+01   3.0654506e+01
   2.7000000e+01   3.0640165e+01
   2.8000000e+01   3.0625273e+01
   2.9000000e+01   3.0609869e+01
   3.0000000e+01   3.0593989e+01
   3.1000000e+01   3.0577665e+01
   3.2000000e+01   3.0560925e+01
   3.3000000e+01   3.0543797e+01
   3.4000000e+01   3.0526304e+01
   3.5000000e+01   3.0508467e+01
   3.6000000e+01   3.0490305e+01
   3.7000000e+01   3.0471837e+01
   3.8000000e+01   3.0453077e+01
   3.9000000e+01   3.0434043e+01
   4.0000000e+01   3.0414747e+01
   4.1000000e+01   3.0395202e+01
   4.2000000e+01   3.0375420e+01
   4.3000000e+01   3.0355413e+01
   4.4000000e+01   3.0335189e+01
   4.5000000e+01   3.0314758e+01
   4.6000000e+01   3.0294130e+01
   4.7000000e+01   3.0273312e+01
   4.8000000e+01   3.0252312e+01
   4.9000000e+01   3.0231137e+01
   5.0000000e+01   3.0209794e+01
   5.1000000e+01   3.0188289e+01
   5.2000000e+01   3.0166628e+01
   5.3000000e+01   3.0144816e+01
   5.4000000e+01   3.0122858e+01
   5.5000000e+01   3.0100760e+01
   5.6000000e+01   3.0078525e+01
   5.7000000e+01   3.0056158e+01
   5.8000000e+01   3.0033663e+01
   5.9000000e+01   3.0011043e+01
   6.0000000e+01   2.9988303e+01
   6.1000000e+01   2.9965446e+01
   6.2000000e+01   2.9942474e+01
   6.3000000e+01   2.9919391e+01
   6.4000000e+01   2.9896200e+01
   6.5000000e+01   2.9872903e+01
   6.6000000e+01   2.9849502e+01
   6.7000000e+01   2.9826001e+01
   6.8000000e+01   2.9802401e+01
   6.9000000e+01   2.9778705e+01
   7.0000000e+01   2.9754914e+01
   7.1000000e+01   2.9731031e+01
   7.2000000e+01   2.9707057e+01
   7.3000000e+01   2.9682994e+01
   7.4000000e+01   2.9658844e+01
   7.5000000e+01   2.9634608e+01
   7.6000000e+01   2.9610288e+01
   7.7000000e+01   2.9585884e+01
   7.8000000e+01   2.9561400e+01
   7.9000000e+01   2.9536835e+01
   8.0000000e+01   2.9512190e+01
   8.1000000e+01   2.9487468e+01
   8.2000000e+01   2.9462669e+01
   8.3000000e+01   2.9437793e+01
   8.4000000e+01   2.9412843e+01
   8.5000000e+01   2.9387817e+01
   8.6000000e+01   2.9362719e+01
   8.7000000e+01   2.9337547e+01
   8.8000000e+01   2.9312303e+01
   8.9000000e+01   2.9286987e+01
   9.0000000e+01   2.9261601e+01
   9.1000000e+01   2.9236143e+01
   9.2000000e+01   2.9210616e+01
   9.3000000e+01   2.9185019e+01
   9.4000000e+01   2.9159352e+01
   9.5000000e+01   2.9133617e+01
   9.6000000e+01   2.9107813e+01
   9.7000000e+01   2.9081940e+01
   9.8000000e+01   2.9055999e+01
   9.9000000e+01   2.9029990e+01
   1.0000000e+02   2.9003913e+01
   1.0100000e+02   2.8977769e+01
   1.0200000e+02   2.8951556e+01
   1.0300000e+02   2.8925275e+01
   1.0400000e+02   2.8898925e+01
   1.0500000e+02   2.8872508e+01
   1.0600000e+02   2.8846022e+01
   1.0700000e+02   2.8819468e+01
   1.0800000e+02   2.8792844e+01
   1.0900000e+02   2.8766151e+01
   1.1000000e+02   2.8739389e+01
   1.1100000e+02   2.8712556e+01
   1.1200000e+02   2.8685652e+01
   1.1300000e+02   2.8658678e+01
   1.1400000e+02   2.8631632e+01
   1.1500000e+02   2.8604514e+01
   1.1600000e+02   2.8577322e+01
   1.1700000e+02   2.8550057e+01
   1.1800000e+02   2.8522718e+01
   1.1900000e+02   2.8495303e+01
   1.2000000e+02   2.8467813e+01
   1.2100000e+02   2.8440245e+01
   1.2200000e+02   2.8412599e+01
   1.2300000e+02   2.8384873e+01
   1.2400000e+02   2.8357068e+01
   1.2500000e+02   2.8329181e+01
   1.2600000e+02   2.8301211e+01
   1.2700000e+02   2.8273156e+01
   1.2800000e+02   2.8245016e+01
   1.2900000e+02   2.8216788e+01
   1.3000000e+02   2.8188471e+01
   1.3100000e+02   2.8160064e+01
   1.3200000e+02   2.8131564e+01
   1.3300000e+02   2.8102970e+01
   1.3400000e+02   2.8074279e+01
   1.3500000e+02   2.8045490e+01
   1.3600000e+02   2.8016599e+01
   1.3700000e+02   2.7987605e+01
   1.3800000e+02   2.7958506e+01
   1.3900000e+02   2.7929297e+01
   1.4000000e+02   2.7899978e+01
   1.4100000e+02   2.7870544e+01
   1.4200000e+02   2.7840993e+01
   1.4300000e+02   2.7811320e+01
   1.4400000e+02   2.7781524e+01
   1.4500000e+02   2.7751599e+01
   1.4600000e+02   2.7721541e+01
   1.4700000e+02   2.7691348e+01
   1.4800000e+02   2.7661013e+01
   1.4900000e+02   2.7630533e+01
   1.5000000e+02   2.7599902e+01
   1.5100000e+02   2.7569115e+01
   1.5200000e+02   2.7538165e+01
   1.5300000e+02   2.7507048e+01
   1.5400000e+02   2.7475755e+01
   1.5500000e+02   2.7444280e+01
   1.5600000e+02   2.7412615e+01
   1.5700000e+02   2.7380752e+01
   1.5800000e+02   2.7348682e+01
   1.5900000e+02   2.7316396e+01
   1.6000000e+02   2.7283884e+01
   1.6100000e+02   2.7251134e+01
   1.6200000e+02   2.7218135e+01
   1.6300000e+02   2.7184875e+01
   1.6400000e+02   2.7151339e+01
   1.6500000e+02   2.7117512e+01
   1.6600000e+02   2.7083379e+01
   1.6700000e+02   2.7048920e+01
   1.6800000e+02   2.7014117e+01
   1.6900000e+02   2.6978948e+01
   1.7000000e+02   2.6943390e+01
   1.7100000e+02   2.6907416e+01
   1.7200000e+02   2.6870998e+01
   1.7300000e+02   2.6834103e+01
   1.7400000e+02   2.6796696e+01
   1.7500000e+02   2.6758736e+01
   1.7600000e+02   2.6720180e+01
   1.7700000e+02   2.6680976e+01
   1.7800000e+02   2.6641067e+01
   1.7900000e+02   2.6600387e+01
   1.8000000e+02   2.6558861e+01
   1.8100000e+02   2.6516403e+01
   1.8200000e+02   2.6472908e+01
   1.8300000e+02   2.6428260e+01
   1.8400000e+02   2.6382317e+01
   1.8500000e+02   2.6334912e+01
   1.8600000e+02   2.6285840e+01
   1.8700000e+02   2.6234854e+01
   1.8800000e+02   2.6181643e+01
   1.8900000e+02   2.6125817e+01
   1.9000000e+02   2.6066874e+01
   1.9100000e+02   2.6004152e+01
   1.9200000e+02   2.5936753e+01
   1.9300000e+02   2.5863410e+01
   1.9400000e+02   2.5782273e+01
   1.9500000e+02   2.5690458e+01
   1.9600000e+02   2.5583022e+01
   1.9700000e+02   2.5449859e+01
   1.9800000e+02   2.5253877e+01
   1.9900000e+02   2.4949472e+01
   2.0000000e+02   2.4351675e+01


==> Dat/NLIN_final_200_QPSK.dat <==
   1.0000000e+00   2.1339528e+01
   2.0000000e+00   2.2035972e+01
   3.0000000e+00   2.2419321e+01
   4.0000000e+00   2.2616930e+01
   5.0000000e+00   2.2711158e+01
   6.0000000e+00   2.2775809e+01
   7.0000000e+00   2.2825562e+01
   8.0000000e+00   2.2866026e+01
   9.0000000e+00   2.2900079e+01
   1.0000000e+01   2.2929422e+01
   1.1000000e+01   2.2955157e+01
   1.2000000e+01   2.2978037e+01
   1.3000000e+01   2.2998600e+01
   1.4000000e+01   2.3017251e+01
   1.5000000e+01   2.3034290e+01
   1.6000000e+01   2.3049955e+01
   1.7000000e+01   2.3064433e+01
   1.8000000e+01   2.3077879e+01
   1.9000000e+01   2.3090415e+01
   2.0000000e+01   2.3102146e+01
   2.1000000e+01   2.3113157e+01
   2.2000000e+01   2.3123522e+01
   2.3000000e+01   2.3133304e+01
   2.4000000e+01   2.3142556e+01
   2.5000000e+01   2.3151324e+01
   2.6000000e+01   2.3159650e+01
   2.7000000e+01   2.3167570e+01
   2.8000000e+01   2.3175113e+01
   2.9000000e+01   2.3182308e+01
   3.0000000e+01   2.3189179e+01
   3.1000000e+01   2.3195749e+01
   3.2000000e+01   2.3202038e+01
   3.3000000e+01   2.3208064e+01
   3.4000000e+01   2.3213844e+01
   3.5000000e+01   2.3219393e+01
   3.6000000e+01   2.3224722e+01
   3.7000000e+01   2.3229846e+01
   3.8000000e+01   2.3234774e+01
   3.9000000e+01   2.3239516e+01
   4.0000000e+01   2.3244084e+01
   4.1000000e+01   2.3248485e+01
   4.2000000e+01   2.3252726e+01
   4.3000000e+01   2.3256817e+01
   4.4000000e+01   2.3260762e+01
   4.5000000e+01   2.3264569e+01
   4.6000000e+01   2.3268244e+01
   4.7000000e+01   2.3271792e+01
   4.8000000e+01   2.3275218e+01
   4.9000000e+01   2.3278527e+01
   5.0000000e+01   2.3281724e+01
   5.1000000e+01   2.3284812e+01
   5.2000000e+01   2.3287797e+01
   5.3000000e+01   2.3290680e+01
   5.4000000e+01   2.3293466e+01
   5.5000000e+01   2.3296159e+01
   5.6000000e+01   2.3298760e+01
   5.7000000e+01   2.3301273e+01
   5.8000000e+01   2.3303701e+01
   5.9000000e+01   2.3306045e+01
   6.0000000e+01   2.3308310e+01
   6.1000000e+01   2.3310496e+01
   6.2000000e+01   2.3312605e+01
   6.3000000e+01   2.3314641e+01
   6.4000000e+01   2.3316605e+01
   6.5000000e+01   2.3318498e+01
   6.6000000e+01   2.3320322e+01
   6.7000000e+01   2.3322079e+01
   6.8000000e+01   2.3323770e+01
   6.9000000e+01   2.3325397e+01
   7.0000000e+01   2.3326962e+01
   7.1000000e+01   2.3328464e+01
   7.2000000e+01   2.3329907e+01
   7.3000000e+01   2.3331290e+01
   7.4000000e+01   2.3332614e+01
   7.5000000e+01   2.3333882e+01
   7.6000000e+01   2.3335094e+01
   7.7000000e+01   2.3336250e+01
   7.8000000e+01   2.3337352e+01
   7.9000000e+01   2.3338401e+01
   8.0000000e+01   2.3339396e+01
   8.1000000e+01   2.3340340e+01
   8.2000000e+01   2.3341232e+01
   8.3000000e+01   2.3342074e+01
   8.4000000e+01   2.3342865e+01
   8.5000000e+01   2.3343607e+01
   8.6000000e+01   2.3344300e+01
   8.7000000e+01   2.3344944e+01
   8.8000000e+01   2.3345540e+01
   8.9000000e+01   2.3346088e+01
   9.0000000e+01   2.3346589e+01
   9.1000000e+01   2.3347043e+01
   9.2000000e+01   2.3347450e+01
   9.3000000e+01   2.3347811e+01
   9.4000000e+01   2.3348125e+01
   9.5000000e+01   2.3348394e+01
   9.6000000e+01   2.3348616e+01
   9.7000000e+01   2.3348794e+01
   9.8000000e+01   2.3348925e+01
   9.9000000e+01   2.3349011e+01
   1.0000000e+02   2.3349052e+01
   1.0100000e+02   2.3349047e+01
   1.0200000e+02   2.3348997e+01
   1.0300000e+02   2.3348902e+01
   1.0400000e+02   2.3348761e+01
   1.0500000e+02   2.3348575e+01
   1.0600000e+02   2.3348343e+01
   1.0700000e+02   2.3348065e+01
   1.0800000e+02   2.3347742e+01
   1.0900000e+02   2.3347372e+01
   1.1000000e+02   2.3346956e+01
   1.1100000e+02   2.3346493e+01
   1.1200000e+02   2.3345982e+01
   1.1300000e+02   2.3345425e+01
   1.1400000e+02   2.3344819e+01
   1.1500000e+02   2.3344166e+01
   1.1600000e+02   2.3343464e+01
   1.1700000e+02   2.3342712e+01
   1.1800000e+02   2.3341912e+01
   1.1900000e+02   2.3341061e+01
   1.2000000e+02   2.3340159e+01
   1.2100000e+02   2.3339205e+01
   1.2200000e+02   2.3338200e+01
   1.2300000e+02   2.3337142e+01
   1.2400000e+02   2.3336030e+01
   1.2500000e+02   2.3334864e+01
   1.2600000e+02   2.3333642e+01
   1.2700000e+02   2.3332364e+01
   1.2800000e+02   2.3331029e+01
   1.2900000e+02   2.3329635e+01
   1.3000000e+02   2.3328182e+01
   1.3100000e+02   2.3326669e+01
   1.3200000e+02   2.3325094e+01
   1.3300000e+02   2.3323455e+01
   1.3400000e+02   2.3321753e+01
   1.3500000e+02   2.3319984e+01
   1.3600000e+02   2.3318148e+01
   1.3700000e+02   2.3316243e+01
   1.3800000e+02   2.3314268e+01
   1.3900000e+02   2.3312220e+01
   1.4000000e+02   2.3310097e+01
   1.4100000e+02   2.3307898e+01
   1.4200000e+02   2.3305621e+01
   1.4300000e+02   2.3303263e+01
   1.4400000e+02   2.3300821e+01
   1.4500000e+02   2.3298294e+01
   1.4600000e+02   2.3295679e+01
   1.4700000e+02   2.3292972e+01
   1.4800000e+02   2.3290171e+01
   1.4900000e+02   2.3287273e+01
   1.5000000e+02   2.3284273e+01
   1.5100000e+02   2.3281169e+01
   1.5200000e+02   2.3277957e+01
   1.5300000e+02   2.3274632e+01
   1.5400000e+02   2.3271189e+01
   1.5500000e+02   2.3267624e+01
   1.5600000e+02   2.3263932e+01
   1.5700000e+02   2.3260107e+01
   1.5800000e+02   2.3256143e+01
   1.5900000e+02   2.3252034e+01
   1.6000000e+02   2.3247773e+01
   1.6100000e+02   2.3243352e+01
   1.6200000e+02   2.3238763e+01
   1.6300000e+02   2.3233998e+01
   1.6400000e+02   2.3229047e+01
   1.6500000e+02   2.3223900e+01
   1.6600000e+02   2.3218546e+01
   1.6700000e+02   2.3212971e+01
   1.6800000e+02   2.3207164e+01
   1.6900000e+02   2.3201108e+01
   1.7000000e+02   2.3194789e+01
   1.7100000e+02   2.3188187e+01
   1.7200000e+02   2.3181283e+01
   1.7300000e+02   2.3174053e+01
   1.7400000e+02   2.3166475e+01
   1.7500000e+02   2.3158518e+01
   1.7600000e+02   2.3150152e+01
   1.7700000e+02   2.3141340e+01
   1.7800000e+02   2.3132042e+01
   1.7900000e+02   2.3122210e+01
   1.8000000e+02   2.3111792e+01
   1.8100000e+02   2.3100723e+01
   1.8200000e+02   2.3088930e+01
   1.8300000e+02   2.3076326e+01
   1.8400000e+02   2.3062808e+01
   1.8500000e+02   2.3048250e+01
   1.8600000e+02   2.3032501e+01
   1.8700000e+02   2.3015372e+01
   1.8800000e+02   2.2996622e+01
   1.8900000e+02   2.2975946e+01
   1.9000000e+02   2.2952943e+01
   1.9100000e+02   2.2927073e+01
   1.9200000e+02   2.2897576e+01
   1.9300000e+02   2.2863340e+01
   1.9400000e+02   2.2822649e+01
   1.9500000e+02   2.2772593e+01
   1.9600000e+02   2.2707514e+01
   1.9700000e+02   2.2612515e+01
   1.9800000e+02   2.2414306e+01
   1.9900000e+02   2.2029084e+01
   2.0000000e+02   2.1335929e+01


==> Dat/NLIN_final_200_QPSK_05mw.dat <==
   1.0000000e+00   2.2574887e+01
   2.0000000e+00   2.3258260e+01
   3.0000000e+00   2.3628537e+01
   4.0000000e+00   2.3813075e+01
   5.0000000e+00   2.3894232e+01
   6.0000000e+00   2.3945812e+01
   7.0000000e+00   2.3982494e+01
   8.0000000e+00   2.4009887e+01
   9.0000000e+00   2.4030869e+01
   1.0000000e+01   2.4047141e+01
   1.1000000e+01   2.4059805e+01
   1.2000000e+01   2.4069613e+01
   1.3000000e+01   2.4077105e+01
   1.4000000e+01   2.4082685e+01
   1.5000000e+01   2.4086654e+01
   1.6000000e+01   2.4089247e+01
   1.7000000e+01   2.4090654e+01
   1.8000000e+01   2.4091029e+01
   1.9000000e+01   2.4090494e+01
   2.0000000e+01   2.4089154e+01
   2.1000000e+01   2.4087094e+01
   2.2000000e+01   2.4084388e+01
   2.3000000e+01   2.4081098e+01
   2.4000000e+01   2.4077279e+01
   2.5000000e+01   2.4072977e+01
   2.6000000e+01   2.4068232e+01
   2.7000000e+01   2.4063080e+01
   2.8000000e+01   2.4057552e+01
   2.9000000e+01   2.4051675e+01
   3.0000000e+01   2.4045476e+01
   3.1000000e+01   2.4038975e+01
   3.2000000e+01   2.4032193e+01
   3.3000000e+01   2.4025148e+01
   3.4000000e+01   2.4017857e+01
   3.5000000e+01   2.4010334e+01
   3.6000000e+01   2.4002593e+01
   3.7000000e+01   2.3994645e+01
   3.8000000e+01   2.3986502e+01
   3.9000000e+01   2.3978173e+01
   4.0000000e+01   2.3969670e+01
   4.1000000e+01   2.3960999e+01
   4.2000000e+01   2.3952170e+01
   4.3000000e+01   2.3943189e+01
   4.4000000e+01   2.3934064e+01
   4.5000000e+01   2.3924800e+01
   4.6000000e+01   2.3915403e+01
   4.7000000e+01   2.3905880e+01
   4.8000000e+01   2.3896235e+01
   4.9000000e+01   2.3886473e+01
   5.0000000e+01   2.3876599e+01
   5.1000000e+01   2.3866616e+01
   5.2000000e+01   2.3856529e+01
   5.3000000e+01   2.3846342e+01
   5.4000000e+01   2.3836057e+01
   5.5000000e+01   2.3825678e+01
   5.6000000e+01   2.3815208e+01
   5.7000000e+01   2.3804650e+01
   5.8000000e+01   2.3794007e+01
   5.9000000e+01   2.3783281e+01
   6.0000000e+01   2.3772474e+01
   6.1000000e+01   2.3761588e+01
   6.2000000e+01   2.3750627e+01
   6.3000000e+01   2.3739592e+01
   6.4000000e+01   2.3728484e+01
   6.5000000e+01   2.3717306e+01
   6.6000000e+01   2.3706059e+01
   6.7000000e+01   2.3694745e+01
   6.8000000e+01   2.3683366e+01
   6.9000000e+01   2.3671922e+01
   7.0000000e+01   2.3660415e+01
   7.1000000e+01   2.3648846e+01
   7.2000000e+01   2.3637217e+01
   7.3000000e+01   2.3625529e+01
   7.4000000e+01   2.3613783e+01
   7.5000000e+01   2.3601980e+01
   7.6000000e+01   2.3590120e+01
   7.7000000e+01   2.3578205e+01
   7.8000000e+01   2.3566236e+01
   7.9000000e+01   2.3554214e+01
   8.0000000e+01   2.3542138e+01
   8.1000000e+01   2.3530011e+01
   8.2000000e+01   2.3517832e+01
   8.3000000e+01   2.3505603e+01
   8.4000000e+01   2.3493323e+01
   8.5000000e+01   2.3480994e+01
   8.6000000e+01   2.3468615e+01
   8.7000000e+01   2.3456188e+01
   8.8000000e+01   2.3443713e+01
   8.9000000e+01   2.3431190e+01
   9.0000000e+01   2.3418620e+01
   9.1000000e+01   2.3406003e+01
   9.2000000e+01   2.3393339e+01
   9.3000000e+01   2.3380629e+01
   9.4000000e+01   2.3367872e+01
   9.5000000e+01   2.3355069e+01
   9.6000000e+01   2.3342221e+01
   9.7000000e+01   2.3329327e+01
   9.8000000e+01   2.3316387e+01
   9.9000000e+01   2.3303402e+01
   1.0000000e+02   2.3290372e+01
   1.0100000e+02   2.3277296e+01
   1.0200000e+02   2.3264175e+01
   1.0300000e+02   2.3251009e+01
   1.0400000e+02   2.3237797e+01
   1.0500000e+02   2.3224540e+01
   1.0600000e+02   2.3211237e+01
   1.0700000e+02   2.3197888e+01
   1.0800000e+02   2.3184493e+01
   1.0900000e+02   2.3171052e+01
   1.1000000e+02   2.3157565e+01
   1.1100000e+02   2.3144031e+01
   1.1200000e+02   2.3130449e+01
   1.1300000e+02   2.3116821e+01
   1.1400000e+02   2.3103144e+01
   1.1500000e+02   2.3089419e+01
   1.1600000e+02   2.3075646e+01
   1.1700000e+02   2.3061824e+01
   1.1800000e+02   2.3047952e+01
   1.1900000e+02   2.3034030e+01
   1.2000000e+02   2.3020057e+01
   1.2100000e+02   2.3006033e+01
   1.2200000e+02   2.2991956e+01
   1.2300000e+02   2.2977827e+01
   1.2400000e+02   2.2963644e+01
   1.2500000e+02   2.2949406e+01
   1.2600000e+02   2.2935114e+01
   1.2700000e+02   2.2920765e+01
   1.2800000e+02   2.2906358e+01
   1.2900000e+02   2.2891893e+01
   1.3000000e+02   2.2877369e+01
   1.3100000e+02   2.2862785e+01
   1.3200000e+02   2.2848139e+01
   1.3300000e+02   2.2833429e+01
   1.3400000e+02   2.2818655e+01
   1.3500000e+02   2.2803816e+01
   1.3600000e+02   2.2788909e+01
   1.3700000e+02   2.2773933e+01
   1.3800000e+02   2.2758886e+01
   1.3900000e+02   2.2743767e+01
   1.4000000e+02   2.2728573e+01
   1.4100000e+02   2.2713303e+01
   1.4200000e+02   2.2697955e+01
   1.4300000e+02   2.2682526e+01
   1.4400000e+02   2.2667013e+01
   1.4500000e+02   2.2651415e+01
   1.4600000e+02   2.2635728e+01
   1.4700000e+02   2.2619951e+01
   1.4800000e+02   2.2604078e+01
   1.4900000e+02   2.2588109e+01
   1.5000000e+02   2.2572039e+01
   1.5100000e+02   2.2555863e+01
   1.5200000e+02   2.2539580e+01
   1.5300000e+02   2.2523184e+01
   1.5400000e+02   2.2506670e+01
   1.5500000e+02   2.2490034e+01
   1.5600000e+02   2.2473271e+01
   1.5700000e+02   2.2456375e+01
   1.5800000e+02   2.2439340e+01
   1.5900000e+02   2.2422160e+01
   1.6000000e+02   2.2404827e+01
   1.6100000e+02   2.2387335e+01
   1.6200000e+02   2.2369676e+01
   1.6300000e+02   2.2351839e+01
   1.6400000e+02   2.2333817e+01
   1.6500000e+02   2.2315599e+01
   1.6600000e+02   2.2297173e+01
   1.6700000e+02   2.2278528e+01
   1.6800000e+02   2.2259649e+01
   1.6900000e+02   2.2240523e+01
   1.7000000e+02   2.2221132e+01
   1.7100000e+02   2.2201459e+01
   1.7200000e+02   2.2181484e+01
   1.7300000e+02   2.2161183e+01
   1.7400000e+02   2.2140534e+01
   1.7500000e+02   2.2119506e+01
   1.7600000e+02   2.2098068e+01
   1.7700000e+02   2.2076185e+01
   1.7800000e+02   2.2053816e+01
   1.7900000e+02   2.2030914e+01
   1.8000000e+02   2.2007424e+01
   1.8100000e+02   2.1983284e+01
   1.8200000e+02   2.1958421e+01
   1.8300000e+02   2.1932745e+01
   1.8400000e+02   2.1906156e+01
   1.8500000e+02   2.1878527e+01
   1.8600000e+02   2.1849707e+01
   1.8700000e+02   2.1819507e+01
   1.8800000e+02   2.1787686e+01
   1.8900000e+02   2.1753938e+01
   1.9000000e+02   2.1717864e+01
   1.9100000e+02   2.1678923e+01
   1.9200000e+02   2.1636355e+01
   1.9300000e+02   2.1589049e+01
   1.9400000e+02   2.1535286e+01
   1.9500000e+02   2.1472159e+01
   1.9600000e+02   2.1394009e+01
   1.9700000e+02   2.1285939e+01
   1.9800000e+02   2.1074658e+01
   1.9900000e+02   2.0676366e+01
   2.0000000e+02   1.9970140e+01


==> Dat/NLIN_final_200_QPSK_15mw.dat <==
   1.0000000e+00   2.4668276e+01
   2.0000000e+00   2.5325499e+01
   3.0000000e+00   2.5669627e+01
   4.0000000e+00   2.5828016e+01
   5.0000000e+00   2.5883023e+01
   6.0000000e+00   2.5908453e+01
   7.0000000e+00   2.5918986e+01
   8.0000000e+00   2.5920230e+01
   9.0000000e+00   2.5915062e+01
   1.0000000e+01   2.5905184e+01
   1.1000000e+01   2.5891699e+01
   1.2000000e+01   2.5875358e+01
   1.3000000e+01   2.5856700e+01
   1.4000000e+01   2.5836131e+01
   1.5000000e+01   2.5813950e+01
   1.6000000e+01   2.5790394e+01
   1.7000000e+01   2.5765652e+01
   1.8000000e+01   2.5739877e+01
   1.9000000e+01   2.5713193e+01
   2.0000000e+01   2.5685703e+01
   2.1000000e+01   2.5657494e+01
   2.2000000e+01   2.5628638e+01
   2.3000000e+01   2.5599199e+01
   2.4000000e+01   2.5569230e+01
   2.5000000e+01   2.5538779e+01
   2.6000000e+01   2.5507884e+01
   2.7000000e+01   2.5476583e+01
   2.8000000e+01   2.5444906e+01
   2.9000000e+01   2.5412880e+01
   3.0000000e+01   2.5380530e+01
   3.1000000e+01   2.5347880e+01
   3.2000000e+01   2.5314949e+01
   3.3000000e+01   2.5281755e+01
   3.4000000e+01   2.5248314e+01
   3.5000000e+01   2.5214642e+01
   3.6000000e+01   2.5180751e+01
   3.7000000e+01   2.5146654e+01
   3.8000000e+01   2.5112361e+01
   3.9000000e+01   2.5077883e+01
   4.0000000e+01   2.5043230e+01
   4.1000000e+01   2.5008410e+01
   4.2000000e+01   2.4973432e+01
   4.3000000e+01   2.4938302e+01
   4.4000000e+01   2.4903027e+01
   4.5000000e+01   2.4867613e+01
   4.6000000e+01   2.4832067e+01
   4.7000000e+01   2.4796394e+01
   4.8000000e+01   2.4760600e+01
   4.9000000e+01   2.4724689e+01
   5.0000000e+01   2.4688665e+01
   5.1000000e+01   2.4652533e+01
   5.2000000e+01   2.4616297e+01
   5.3000000e+01   2.4579960e+01
   5.4000000e+01   2.4543526e+01
   5.5000000e+01   2.4506997e+01
   5.6000000e+01   2.4470378e+01
   5.7000000e+01   2.4433670e+01
   5.8000000e+01   2.4396878e+01
   5.9000000e+01   2.4360002e+01
   6.0000000e+01   2.4323046e+01
   6.1000000e+01   2.4286011e+01
   6.2000000e+01   2.4248900e+01
   6.3000000e+01   2.4211716e+01
   6.4000000e+01   2.4174459e+01
   6.5000000e+01   2.4137131e+01
   6.6000000e+01   2.4099735e+01
   6.7000000e+01   2.4062271e+01
   6.8000000e+01   2.4024742e+01
   6.9000000e+01   2.3987149e+01
   7.0000000e+01   2.3949492e+01
   7.1000000e+01   2.3911775e+01
   7.2000000e+01   2.3873996e+01
   7.3000000e+01   2.3836159e+01
   7.4000000e+01   2.3798263e+01
   7.5000000e+01   2.3760310e+01
   7.6000000e+01   2.3722301e+01
   7.7000000e+01   2.3684237e+01
   7.8000000e+01   2.3646119e+01
   7.9000000e+01   2.3607947e+01
   8.0000000e+01   2.3569722e+01
   8.1000000e+01   2.3531445e+01
   8.2000000e+01   2.3493117e+01
   8.3000000e+01   2.3454738e+01
   8.4000000e+01   2.3416309e+01
   8.5000000e+01   2.3377830e+01
   8.6000000e+01   2.3339302e+01
   8.7000000e+01   2.3300726e+01
   8.8000000e+01   2.3262101e+01
   8.9000000e+01   2.3223429e+01
   9.0000000e+01   2.3184709e+01
   9.1000000e+01   2.3145943e+01
   9.2000000e+01   2.3107129e+01
   9.3000000e+01   2.3068269e+01
   9.4000000e+01   2.3029363e+01
   9.5000000e+01   2.2990411e+01
   9.6000000e+01   2.2951414e+01
   9.7000000e+01   2.2912370e+01
   9.8000000e+01   2.2873281e+01
   9.9000000e+01   2.2834147e+01
   1.0000000e+02   2.2794967e+01
   1.0100000e+02   2.2755742e+01
   1.0200000e+02   2.2716471e+01
   1.0300000e+02   2.2677155e+01
   1.0400000e+02   2.2637794e+01
   1.0500000e+02   2.2598387e+01
   1.0600000e+02   2.2558935e+01
   1.0700000e+02   2.2519437e+01
   1.0800000e+02   2.2479893e+01
   1.0900000e+02   2.2440302e+01
   1.1000000e+02   2.2400665e+01
   1.1100000e+02   2.2360982e+01
   1.1200000e+02   2.2321251e+01
   1.1300000e+02   2.2281473e+01
   1.1400000e+02   2.2241647e+01
   1.1500000e+02   2.2201773e+01
   1.1600000e+02   2.2161850e+01
   1.1700000e+02   2.2121878e+01
   1.1800000e+02   2.2081857e+01
   1.1900000e+02   2.2041785e+01
   1.2000000e+02   2.2001663e+01
   1.2100000e+02   2.1961489e+01
   1.2200000e+02   2.1921263e+01
   1.2300000e+02   2.1880985e+01
   1.2400000e+02   2.1840652e+01
   1.2500000e+02   2.1800265e+01
   1.2600000e+02   2.1759823e+01
   1.2700000e+02   2.1719325e+01
   1.2800000e+02   2.1678769e+01
   1.2900000e+02   2.1638155e+01
   1.3000000e+02   2.1597481e+01
   1.3100000e+02   2.1556747e+01
   1.3200000e+02   2.1515952e+01
   1.3300000e+02   2.1475093e+01
   1.3400000e+02   2.1434170e+01
   1.3500000e+02   2.1393181e+01
   1.3600000e+02   2.1352124e+01
   1.3700000e+02   2.1310999e+01
   1.3800000e+02   2.1269803e+01
   1.3900000e+02   2.1228534e+01
   1.4000000e+02   2.1187191e+01
   1.4100000e+02   2.1145772e+01
   1.4200000e+02   2.1104274e+01
   1.4300000e+02   2.1062695e+01
   1.4400000e+02   2.1021033e+01
   1.4500000e+02   2.0979285e+01
   1.4600000e+02   2.0937449e+01
   1.4700000e+02   2.0895522e+01
   1.4800000e+02   2.0853501e+01
   1.4900000e+02   2.0811382e+01
   1.5000000e+02   2.0769162e+01
   1.5100000e+02   2.0726837e+01
   1.5200000e+02   2.0684404e+01
   1.5300000e+02   2.0641859e+01
   1.5400000e+02   2.0599196e+01
   1.5500000e+02   2.0556410e+01
   1.5600000e+02   2.0513498e+01
   1.5700000e+02   2.0470452e+01
   1.5800000e+02   2.0427268e+01
   1.5900000e+02   2.0383938e+01
   1.6000000e+02   2.0340456e+01
   1.6100000e+02   2.0296815e+01
   1.6200000e+02   2.0253006e+01
   1.6300000e+02   2.0209020e+01
   1.6400000e+02   2.0164848e+01
   1.6500000e+02   2.0120481e+01
   1.6600000e+02   2.0075906e+01
   1.6700000e+02   2.0031111e+01
   1.6800000e+02   1.9986083e+01
   1.6900000e+02   1.9940807e+01
   1.7000000e+02   1.9895267e+01
   1.7100000e+02   1.9849445e+01
   1.7200000e+02   1.9803320e+01
   1.7300000e+02   1.9756870e+01
   1.7400000e+02   1.9710071e+01
   1.7500000e+02   1.9662893e+01
   1.7600000e+02   1.9615307e+01
   1.7700000e+02   1.9567274e+01
   1.7800000e+02   1.9518755e+01
   1.7900000e+02   1.9469704e+01
   1.8000000e+02   1.9420065e+01
   1.8100000e+02   1.9369775e+01
   1.8200000e+02   1.9318762e+01
   1.8300000e+02   1.9266938e+01
   1.8400000e+02   1.9214198e+01
   1.8500000e+02   1.9160420e+01
   1.8600000e+02   1.9105451e+01
   1.8700000e+02   1.9049101e+01
   1.8800000e+02   1.8991131e+01
   1.8900000e+02   1.8931234e+01
   1.9000000e+02   1.8869011e+01
   1.9100000e+02   1.8803920e+01
   1.9200000e+02   1.8735202e+01
   1.9300000e+02   1.8661746e+01
   1.9400000e+02   1.8581834e+01
   1.9500000e+02   1.8492558e+01
   1.9600000e+02   1.8388259e+01
   1.9700000e+02   1.8254039e+01
   1.9800000e+02   1.8016609e+01
   1.9900000e+02   1.7592167e+01
   2.0000000e+02   1.6859792e+01


==> Dat/NLIN_final_200_QPSK_1mw.dat <==
   1.0000000e+00   2.3682265e+01
   2.0000000e+00   2.4352564e+01
   3.0000000e+00   2.4709769e+01
   4.0000000e+00   2.4881234e+01
   5.0000000e+00   2.4949318e+01
   6.0000000e+00   2.4987825e+01
   7.0000000e+00   2.5011434e+01
   8.0000000e+00   2.5025754e+01
   9.0000000e+00   2.5033663e+01
   1.0000000e+01   2.5036862e+01
   1.1000000e+01   2.5036453e+01
   1.2000000e+01   2.5033188e+01
   1.3000000e+01   2.5027608e+01
   1.4000000e+01   2.5020115e+01
   1.5000000e+01   2.5011010e+01
   1.6000000e+01   2.5000531e+01
   1.7000000e+01   2.4988865e+01
   1.8000000e+01   2.4976166e+01
   1.9000000e+01   2.4962559e+01
   2.0000000e+01   2.4948146e+01
   2.1000000e+01   2.4933013e+01
   2.2000000e+01   2.4917234e+01
   2.3000000e+01   2.4900872e+01
   2.4000000e+01   2.4883979e+01
   2.5000000e+01   2.4866604e+01
   2.6000000e+01   2.4848786e+01
   2.7000000e+01   2.4830561e+01
   2.8000000e+01   2.4811961e+01
   2.9000000e+01   2.4793011e+01
   3.0000000e+01   2.4773738e+01
   3.1000000e+01   2.4754165e+01
   3.2000000e+01   2.4734310e+01
   3.3000000e+01   2.4714192e+01
   3.4000000e+01   2.4693828e+01
   3.5000000e+01   2.4673232e+01
   3.6000000e+01   2.4652418e+01
   3.7000000e+01   2.4631397e+01
   3.8000000e+01   2.4610181e+01
   3.9000000e+01   2.4588780e+01
   4.0000000e+01   2.4567203e+01
   4.1000000e+01   2.4545460e+01
   4.2000000e+01   2.4523558e+01
   4.3000000e+01   2.4501504e+01
   4.4000000e+01   2.4479305e+01
   4.5000000e+01   2.4456969e+01
   4.6000000e+01   2.4434499e+01
   4.7000000e+01   2.4411903e+01
   4.8000000e+01   2.4389185e+01
   4.9000000e+01   2.4366350e+01
   5.0000000e+01   2.4343403e+01
   5.1000000e+01   2.4320348e+01
   5.2000000e+01   2.4297188e+01
   5.3000000e+01   2.4273927e+01
   5.4000000e+01   2.4250570e+01
   5.5000000e+01   2.4227118e+01
   5.6000000e+01   2.4203575e+01
   5.7000000e+01   2.4179944e+01
   5.8000000e+01   2.4156228e+01
   5.9000000e+01   2.4132429e+01
   6.0000000e+01   2.4108549e+01
   6.1000000e+01   2.4084591e+01
   6.2000000e+01   2.4060556e+01
   6.3000000e+01   2.4036448e+01
   6.4000000e+01   2.4012268e+01
   6.5000000e+01   2.3988017e+01
   6.6000000e+01   2.3963697e+01
   6.7000000e+01   2.3939310e+01
   6.8000000e+01   2.3914857e+01
   6.9000000e+01   2.3890340e+01
   7.0000000e+01   2.3865761e+01
   7.1000000e+01   2.3841119e+01
   7.2000000e+01   2.3816418e+01
   7.3000000e+01   2.3791657e+01
   7.4000000e+01   2.3766837e+01
   7.5000000e+01   2.3741961e+01
   7.6000000e+01   2.3717029e+01
   7.7000000e+01   2.3692041e+01
   7.8000000e+01   2.3666999e+01
   7.9000000e+01   2.3641903e+01
   8.0000000e+01   2.3616755e+01
   8.1000000e+01   2.3591555e+01
   8.2000000e+01   2.3566303e+01
   8.3000000e+01   2.3541001e+01
   8.4000000e+01   2.3515648e+01
   8.5000000e+01   2.3490246e+01
   8.6000000e+01   2.3464795e+01
   8.7000000e+01   2.3439295e+01
   8.8000000e+01   2.3413747e+01
   8.9000000e+01   2.3388151e+01
   9.0000000e+01   2.3362508e+01
   9.1000000e+01   2.3336818e+01
   9.2000000e+01   2.3311081e+01
   9.3000000e+01   2.3285297e+01
   9.4000000e+01   2.3259468e+01
   9.5000000e+01   2.3233592e+01
   9.6000000e+01   2.3207671e+01
   9.7000000e+01   2.3181704e+01
   9.8000000e+01   2.3155691e+01
   9.9000000e+01   2.3129634e+01
   1.0000000e+02   2.3103530e+01
   1.0100000e+02   2.3077382e+01
   1.0200000e+02   2.3051188e+01
   1.0300000e+02   2.3024948e+01
   1.0400000e+02   2.2998664e+01
   1.0500000e+02   2.2972333e+01
   1.0600000e+02   2.2945957e+01
   1.0700000e+02   2.2919536e+01
   1.0800000e+02   2.2893068e+01
   1.0900000e+02   2.2866554e+01
   1.1000000e+02   2.2839994e+01
   1.1100000e+02   2.2813387e+01
   1.1200000e+02   2.2786733e+01
   1.1300000e+02   2.2760031e+01
   1.1400000e+02   2.2733282e+01
   1.1500000e+02   2.2706484e+01
   1.1600000e+02   2.2679638e+01
   1.1700000e+02   2.2652742e+01
   1.1800000e+02   2.2625798e+01
   1.1900000e+02   2.2598803e+01
   1.2000000e+02   2.2571757e+01
   1.2100000e+02   2.2544659e+01
   1.2200000e+02   2.2517510e+01
   1.2300000e+02   2.2490308e+01
   1.2400000e+02   2.2463052e+01
   1.2500000e+02   2.2435742e+01
   1.2600000e+02   2.2408376e+01
   1.2700000e+02   2.2380954e+01
   1.2800000e+02   2.2353475e+01
   1.2900000e+02   2.2325937e+01
   1.3000000e+02   2.2298340e+01
   1.3100000e+02   2.2270683e+01
   1.3200000e+02   2.2242963e+01
   1.3300000e+02   2.2215181e+01
   1.3400000e+02   2.2187334e+01
   1.3500000e+02   2.2159422e+01
   1.3600000e+02   2.2131442e+01
   1.3700000e+02   2.2103393e+01
   1.3800000e+02   2.2075273e+01
   1.3900000e+02   2.2047081e+01
   1.4000000e+02   2.2018815e+01
   1.4100000e+02   2.1990472e+01
   1.4200000e+02   2.1962051e+01
   1.4300000e+02   2.1933548e+01
   1.4400000e+02   2.1904963e+01
   1.4500000e+02   2.1876292e+01
   1.4600000e+02   2.1847532e+01
   1.4700000e+02   2.1818682e+01
   1.4800000e+02   2.1789737e+01
   1.4900000e+02   2.1760694e+01
   1.5000000e+02   2.1731551e+01
   1.5100000e+02   2.1702303e+01
   1.5200000e+02   2.1672946e+01
   1.5300000e+02   2.1643477e+01
   1.5400000e+02   2.1613890e+01
   1.5500000e+02   2.1584182e+01
   1.5600000e+02   2.1554345e+01
   1.5700000e+02   2.1524376e+01
   1.5800000e+02   2.1494269e+01
   1.5900000e+02   2.1464016e+01
   1.6000000e+02   2.1433610e+01
   1.6100000e+02   2.1403045e+01
   1.6200000e+02   2.1372313e+01
   1.6300000e+02   2.1341404e+01
   1.6400000e+02   2.1310308e+01
   1.6500000e+02   2.1279017e+01
   1.6600000e+02   2.1247519e+01
   1.6700000e+02   2.1215800e+01
   1.6800000e+02   2.1183849e+01
   1.6900000e+02   2.1151650e+01
   1.7000000e+02   2.1119186e+01
   1.7100000e+02   2.1086440e+01
   1.7200000e+02   2.1053392e+01
   1.7300000e+02   2.1020018e+01
   1.7400000e+02   2.0986296e+01
   1.7500000e+02   2.0952195e+01
   1.7600000e+02   2.0917685e+01
   1.7700000e+02   2.0882729e+01
   1.7800000e+02   2.0847287e+01
   1.7900000e+02   2.0811311e+01
   1.8000000e+02   2.0774749e+01
   1.8100000e+02   2.0737536e+01
   1.8200000e+02   2.0699599e+01
   1.8300000e+02   2.0660851e+01
   1.8400000e+02   2.0621188e+01
   1.8500000e+02   2.0580487e+01
   1.8600000e+02   2.0538594e+01
   1.8700000e+02   2.0495321e+01
   1.8800000e+02   2.0450427e+01
   1.8900000e+02   2.0403606e+01
   1.9000000e+02   2.0354460e+01
   1.9100000e+02   2.0302446e+01
   1.9200000e+02   2.0246804e+01
   1.9300000e+02   2.0186425e+01
   1.9400000e+02   2.0119589e+01
   1.9500000e+02   2.0043390e+01
   1.9600000e+02   1.9952167e+01
   1.9700000e+02   1.9831024e+01
   1.9800000e+02   1.9606670e+01
   1.9900000e+02   1.9195305e+01
   2.0000000e+02   1.8476006e+01


==> Dat/NLIN_final_200_QPSK_20mw.dat <==
   1.0000000e+00   2.5542722e+01
   2.0000000e+00   2.6186863e+01
   3.0000000e+00   2.6517909e+01
   4.0000000e+00   2.6663216e+01
   5.0000000e+00   2.6705142e+01
   6.0000000e+00   2.6717491e+01
   7.0000000e+00   2.6714941e+01
   8.0000000e+00   2.6703103e+01
   9.0000000e+00   2.6684854e+01
   1.0000000e+01   2.6661895e+01
   1.1000000e+01   2.6635328e+01
   1.2000000e+01   2.6605905e+01
   1.3000000e+01   2.6574166e+01
   1.4000000e+01   2.6540514e+01
   1.5000000e+01   2.6505252e+01
   1.6000000e+01   2.6468614e+01
   1.7000000e+01   2.6430790e+01
   1.8000000e+01   2.6391933e+01
   1.9000000e+01   2.6352168e+01
   2.0000000e+01   2.6311596e+01
   2.1000000e+01   2.6270305e+01
   2.2000000e+01   2.6228368e+01
   2.3000000e+01   2.6185847e+01
   2.4000000e+01   2.6142797e+01
   2.5000000e+01   2.6099263e+01
   2.6000000e+01   2.6055287e+01
   2.7000000e+01   2.6010904e+01
   2.8000000e+01   2.5966145e+01
   2.9000000e+01   2.5921037e+01
   3.0000000e+01   2.5875606e+01
   3.1000000e+01   2.5829874e+01
   3.2000000e+01   2.5783861e+01
   3.3000000e+01   2.5737585e+01
   3.4000000e+01   2.5691063e+01
   3.5000000e+01   2.5644309e+01
   3.6000000e+01   2.5597336e+01
   3.7000000e+01   2.5550157e+01
   3.8000000e+01   2.5502783e+01
   3.9000000e+01   2.5455223e+01
   4.0000000e+01   2.5407489e+01
   4.1000000e+01   2.5359587e+01
   4.2000000e+01   2.5311527e+01
   4.3000000e+01   2.5263315e+01
   4.4000000e+01   2.5214958e+01
   4.5000000e+01   2.5166463e+01
   4.6000000e+01   2.5117835e+01
   4.7000000e+01   2.5069080e+01
   4.8000000e+01   2.5020204e+01
   4.9000000e+01   2.4971211e+01
   5.0000000e+01   2.4922106e+01
   5.1000000e+01   2.4872892e+01
   5.2000000e+01   2.4823574e+01
   5.3000000e+01   2.4774155e+01
   5.4000000e+01   2.4724639e+01
   5.5000000e+01   2.4675029e+01
   5.6000000e+01   2.4625328e+01
   5.7000000e+01   2.4575539e+01
   5.8000000e+01   2.4525664e+01
   5.9000000e+01   2.4475707e+01
   6.0000000e+01   2.4425669e+01
   6.1000000e+01   2.4375553e+01
   6.2000000e+01   2.4325360e+01
   6.3000000e+01   2.4275094e+01
   6.4000000e+01   2.4224755e+01
   6.5000000e+01   2.4174346e+01
   6.6000000e+01   2.4123867e+01
   6.7000000e+01   2.4073322e+01
   6.8000000e+01   2.4022711e+01
   6.9000000e+01   2.3972036e+01
   7.0000000e+01   2.3921298e+01
   7.1000000e+01   2.3870499e+01
   7.2000000e+01   2.3819639e+01
   7.3000000e+01   2.3768719e+01
   7.4000000e+01   2.3717742e+01
   7.5000000e+01   2.3666707e+01
   7.6000000e+01   2.3615617e+01
   7.7000000e+01   2.3564471e+01
   7.8000000e+01   2.3513271e+01
   7.9000000e+01   2.3462017e+01
   8.0000000e+01   2.3410710e+01
   8.1000000e+01   2.3359352e+01
   8.2000000e+01   2.3307942e+01
   8.3000000e+01   2.3256481e+01
   8.4000000e+01   2.3204970e+01
   8.5000000e+01   2.3153410e+01
   8.6000000e+01   2.3101800e+01
   8.7000000e+01   2.3050142e+01
   8.8000000e+01   2.2998436e+01
   8.9000000e+01   2.2946682e+01
   9.0000000e+01   2.2894880e+01
   9.1000000e+01   2.2843032e+01
   9.2000000e+01   2.2791137e+01
   9.3000000e+01   2.2739195e+01
   9.4000000e+01   2.2687207e+01
   9.5000000e+01   2.2635174e+01
   9.6000000e+01   2.2583094e+01
   9.7000000e+01   2.2530969e+01
   9.8000000e+01   2.2478798e+01
   9.9000000e+01   2.2426582e+01
   1.0000000e+02   2.2374320e+01
   1.0100000e+02   2.2322014e+01
   1.0200000e+02   2.2269661e+01
   1.0300000e+02   2.2217264e+01
   1.0400000e+02   2.2164821e+01
   1.0500000e+02   2.2112332e+01
   1.0600000e+02   2.2059798e+01
   1.0700000e+02   2.2007218e+01
   1.0800000e+02   2.1954592e+01
   1.0900000e+02   2.1901920e+01
   1.1000000e+02   2.1849201e+01
   1.1100000e+02   2.1796436e+01
   1.1200000e+02   2.1743624e+01
   1.1300000e+02   2.1690764e+01
   1.1400000e+02   2.1637856e+01
   1.1500000e+02   2.1584900e+01
   1.1600000e+02   2.1531896e+01
   1.1700000e+02   2.1478842e+01
   1.1800000e+02   2.1425739e+01
   1.1900000e+02   2.1372586e+01
   1.2000000e+02   2.1319382e+01
   1.2100000e+02   2.1266126e+01
   1.2200000e+02   2.1212819e+01
   1.2300000e+02   2.1159458e+01
   1.2400000e+02   2.1106044e+01
   1.2500000e+02   2.1052576e+01
   1.2600000e+02   2.0999052e+01
   1.2700000e+02   2.0945471e+01
   1.2800000e+02   2.0891834e+01
   1.2900000e+02   2.0838138e+01
   1.3000000e+02   2.0784383e+01
   1.3100000e+02   2.0730567e+01
   1.3200000e+02   2.0676689e+01
   1.3300000e+02   2.0622749e+01
   1.3400000e+02   2.0568744e+01
   1.3500000e+02   2.0514673e+01
   1.3600000e+02   2.0460535e+01
   1.3700000e+02   2.0406328e+01
   1.3800000e+02   2.0352050e+01
   1.3900000e+02   2.0297700e+01
   1.4000000e+02   2.0243275e+01
   1.4100000e+02   2.0188774e+01
   1.4200000e+02   2.0134194e+01
   1.4300000e+02   2.0079534e+01
   1.4400000e+02   2.0024790e+01
   1.4500000e+02   1.9969961e+01
   1.4600000e+02   1.9915043e+01
   1.4700000e+02   1.9860034e+01
   1.4800000e+02   1.9804931e+01
   1.4900000e+02   1.9749730e+01
   1.5000000e+02   1.9694428e+01
   1.5100000e+02   1.9639022e+01
   1.5200000e+02   1.9583507e+01
   1.5300000e+02   1.9527880e+01
   1.5400000e+02   1.9472135e+01
   1.5500000e+02   1.9416268e+01
   1.5600000e+02   1.9360274e+01
   1.5700000e+02   1.9304146e+01
   1.5800000e+02   1.9247880e+01
   1.5900000e+02   1.9191469e+01
   1.6000000e+02   1.9134905e+01
   1.6100000e+02   1.9078182e+01
   1.6200000e+02   1.9021291e+01
   1.6300000e+02   1.8964224e+01
   1.6400000e+02   1.8906970e+01
   1.6500000e+02   1.8849521e+01
   1.6600000e+02   1.8791864e+01
   1.6700000e+02   1.8733988e+01
   1.6800000e+02   1.8675878e+01
   1.6900000e+02   1.8617520e+01
   1.7000000e+02   1.8558899e+01
   1.7100000e+02   1.8499994e+01
   1.7200000e+02   1.8440788e+01
   1.7300000e+02   1.8381256e+01
   1.7400000e+02   1.8321375e+01
   1.7500000e+02   1.8261116e+01
   1.7600000e+02   1.8200448e+01
   1.7700000e+02   1.8139334e+01
   1.7800000e+02   1.8077733e+01
   1.7900000e+02   1.8015600e+01
   1.8000000e+02   1.7952879e+01
   1.8100000e+02   1.7889508e+01
   1.8200000e+02   1.7825413e+01
   1.8300000e+02   1.7760507e+01
   1.8400000e+02   1.7694685e+01
   1.8500000e+02   1.7627826e+01
   1.8600000e+02   1.7559774e+01
   1.8700000e+02   1.7490343e+01
   1.8800000e+02   1.7419291e+01
   1.8900000e+02   1.7346312e+01
   1.9000000e+02   1.7271007e+01
   1.9100000e+02   1.7192835e+01
   1.9200000e+02   1.7111035e+01
   1.9300000e+02   1.7024498e+01
   1.9400000e+02   1.6931504e+01
   1.9500000e+02   1.6829146e+01
   1.9600000e+02   1.6711765e+01
   1.9700000e+02   1.6564464e+01
   1.9800000e+02   1.6313952e+01
   1.9900000e+02   1.5876428e+01
   2.0000000e+02   1.5130971e+01


==> Dat/NLIN_var_16QAM_25dBm_5m.dat <==
   1.0000000e+00   3.7475731e+01
   2.0000000e+00   3.8588803e+01
   3.0000000e+00   3.9087860e+01
   4.0000000e+00   3.9337619e+01
   5.0000000e+00   3.9477011e+01
   6.0000000e+00   3.9554609e+01
   7.0000000e+00   3.9602892e+01
   8.0000000e+00   3.9634398e+01
   9.0000000e+00   3.9648575e+01
   1.0000000e+01   3.9649378e+01
   1.1000000e+01   3.9644012e+01
   1.2000000e+01   3.9630620e+01
   1.3000000e+01   3.9614764e+01
   1.4000000e+01   3.9590465e+01
   1.5000000e+01   3.9558400e+01
   1.6000000e+01   3.9528658e+01
   1.7000000e+01   3.9498041e+01
   1.8000000e+01   3.9465832e+01
   1.9000000e+01   3.9434248e+01
   2.0000000e+01   3.9398020e+01
   2.1000000e+01   3.9368162e+01
   2.2000000e+01   3.9334445e+01
   2.3000000e+01   3.9294157e+01
   2.4000000e+01   3.9258827e+01
   2.5000000e+01   3.9217497e+01
   2.6000000e+01   3.9182544e+01
   2.7000000e+01   3.9139416e+01
   2.8000000e+01   3.9100996e+01
   2.9000000e+01   3.9060335e+01
   3.0000000e+01   3.9016052e+01
   3.1000000e+01   3.8975608e+01
   3.2000000e+01   3.8929442e+01
   3.3000000e+01   3.8885910e+01
   3.4000000e+01   3.8848905e+01
   3.5000000e+01   3.8806668e+01
   3.6000000e+01   3.8764041e+01
   3.7000000e+01   3.8725819e+01
   3.8000000e+01   3.8683091e+01
   3.9000000e+01   3.8639545e+01
   4.0000000e+01   3.8592608e+01
   4.1000000e+01   3.8540980e+01
   4.2000000e+01   3.8501017e+01
   4.3000000e+01   3.8455965e+01
   4.4000000e+01   3.8406130e+01
   4.5000000e+01   3.8365107e+01
   4.6000000e+01   3.8319382e+01
   4.7000000e+01   3.8273206e+01
   4.8000000e+01   3.8231973e+01
   4.9000000e+01   3.8193828e+01
   5.0000000e+01   3.8154216e+01
   5.1000000e+01   3.8105493e+01
   5.2000000e+01   3.8062235e+01
   5.3000000e+01   3.8022503e+01
   5.4000000e+01   3.7977442e+01
   5.5000000e+01   3.7930741e+01
   5.6000000e+01   3.7888194e+01
   5.7000000e+01   3.7831837e+01
   5.8000000e+01   3.7785852e+01
   5.9000000e+01   3.7756000e+01
   6.0000000e+01   3.7711560e+01
   6.1000000e+01   3.7678100e+01
   6.2000000e+01   3.7632595e+01
   6.3000000e+01   3.7586854e+01
   6.4000000e+01   3.7523590e+01
   6.5000000e+01   3.7483199e+01
   6.6000000e+01   3.7440499e+01
   6.7000000e+01   3.7398175e+01
   6.8000000e+01   3.7345524e+01
   6.9000000e+01   3.7298150e+01
   7.0000000e+01   3.7250938e+01
   7.1000000e+01   3.7202986e+01
   7.2000000e+01   3.7162950e+01
   7.3000000e+01   3.7119197e+01
   7.4000000e+01   3.7066460e+01
   7.5000000e+01   3.7014635e+01
   7.6000000e+01   3.6958042e+01
   7.7000000e+01   3.6911998e+01
   7.8000000e+01   3.6837887e+01
   7.9000000e+01   3.6788874e+01
   8.0000000e+01   3.6737377e+01
   8.1000000e+01   3.6678119e+01
   8.2000000e+01   3.6623807e+01
   8.3000000e+01   3.6586958e+01
   8.4000000e+01   3.6521599e+01
   8.5000000e+01   3.6458925e+01
   8.6000000e+01   3.6401293e+01
   8.7000000e+01   3.6344628e+01
   8.8000000e+01   3.6284444e+01
   8.9000000e+01   3.6215858e+01
   9.0000000e+01   3.6146140e+01
   9.1000000e+01   3.6081902e+01
   9.2000000e+01   3.6008881e+01
   9.3000000e+01   3.5922745e+01
   9.4000000e+01   3.5821530e+01
   9.5000000e+01   3.5711695e+01
   9.6000000e+01   3.5574828e+01
   9.7000000e+01   3.5403394e+01
   9.8000000e+01   3.5181448e+01
   9.9000000e+01   3.4898106e+01
   1.0000000e+02   3.4428223e+01
   1.0100000e+02   3.3614875e+01


==> Dat/NLIN_var_16QAM_SRO.dat <==
   1.0000000e+00   5.6624114e+01
   2.0000000e+00   5.5683543e+01
   3.0000000e+00   5.5701390e+01
   4.0000000e+00   5.5663770e+01
   5.0000000e+00   5.5827480e+01
   6.0000000e+00   5.5909091e+01
   7.0000000e+00   5.6199518e+01
   8.0000000e+00   5.6209347e+01
   9.0000000e+00   5.6496195e+01
   1.0000000e+01   5.6517595e+01
   1.1000000e+01   5.6606271e+01
   1.2000000e+01   5.6706166e+01
   1.3000000e+01   5.6798068e+01
   1.4000000e+01   5.6876645e+01
   1.5000000e+01   5.6901253e+01
   1.6000000e+01   5.7015402e+01
   1.7000000e+01   5.7023636e+01
   1.8000000e+01   5.7140121e+01
   1.9000000e+01   5.7191324e+01
   2.0000000e+01   5.7112296e+01
   2.1000000e+01   5.7289169e+01
   2.2000000e+01   5.7214744e+01
   2.3000000e+01   5.7324307e+01
   2.4000000e+01   5.7333304e+01
   2.5000000e+01   5.7435728e+01
   2.6000000e+01   5.7404182e+01
   2.7000000e+01   5.7436571e+01
   2.8000000e+01   5.7487169e+01
   2.9000000e+01   5.7543354e+01
   3.0000000e+01   5.7455470e+01
   3.1000000e+01   5.7543791e+01
   3.2000000e+01   5.7593881e+01
   3.3000000e+01   5.7596042e+01
   3.4000000e+01   5.7643788e+01
   3.5000000e+01   5.7692238e+01
   3.6000000e+01   5.7656127e+01
   3.7000000e+01   5.7614221e+01
   3.8000000e+01   5.7718846e+01
   3.9000000e+01   5.7656659e+01
   4.0000000e+01   5.7680084e+01
   4.1000000e+01   5.7729445e+01
   4.2000000e+01   5.7749707e+01
   4.3000000e+01   5.7669349e+01
   4.4000000e+01   5.7715651e+01
   4.5000000e+01   5.7730909e+01
   4.6000000e+01   5.7802771e+01
   4.7000000e+01   5.7855209e+01
   4.8000000e+01   5.7783961e+01
   4.9000000e+01   5.7868654e+01
   5.0000000e+01   5.7836905e+01
   5.1000000e+01   5.7902134e+01


==> Dat/NLIN_var_16QAM_SRO_Dan.dat <==
   1.0000000e+00   5.8127562e+01
   2.0000000e+00   5.7121387e+01
   3.0000000e+00   5.6619219e+01
   4.0000000e+00   5.6121816e+01
   5.0000000e+00   5.5819661e+01
   6.0000000e+00   5.5574005e+01
   7.0000000e+00   5.5375164e+01
   8.0000000e+00   5.5189194e+01
   9.0000000e+00   5.5040766e+01
   1.0000000e+01   5.4817599e+01
   1.1000000e+01   5.4693975e+01
   1.2000000e+01   5.4555974e+01
   1.3000000e+01   5.4454342e+01
   1.4000000e+01   5.4293259e+01
   1.5000000e+01   5.4161819e+01
   1.6000000e+01   5.4077270e+01
   1.7000000e+01   5.3952400e+01
   1.8000000e+01   5.3832368e+01
   1.9000000e+01   5.3730801e+01
   2.0000000e+01   5.3630093e+01
   2.1000000e+01   5.3550024e+01
   2.2000000e+01   5.3430056e+01
   2.3000000e+01   5.3364538e+01
   2.4000000e+01   5.3278018e+01
   2.5000000e+01   5.3175997e+01
   2.6000000e+01   5.3108280e+01
   2.7000000e+01   5.3033997e+01
   2.8000000e+01   5.2950319e+01
   2.9000000e+01   5.2842130e+01
   3.0000000e+01   5.2793354e+01
   3.1000000e+01   5.2696257e+01
   3.2000000e+01   5.2634229e+01
   3.3000000e+01   5.2563231e+01
   3.4000000e+01   5.2502710e+01
   3.5000000e+01   5.2456220e+01
   3.6000000e+01   5.2373953e+01
   3.7000000e+01   5.2244130e+01
   3.8000000e+01   5.2210389e+01
   3.9000000e+01   5.2139647e+01
   4.0000000e+01   5.2083423e+01
   4.1000000e+01   5.2039354e+01
   4.2000000e+01   5.1966240e+01
   4.3000000e+01   5.1878012e+01
   4.4000000e+01   5.1836360e+01
   4.5000000e+01   5.1764142e+01
   4.6000000e+01   5.1721539e+01
   4.7000000e+01   5.1682734e+01
   4.8000000e+01   5.1623338e+01
   4.9000000e+01   5.1555312e+01
   5.0000000e+01   5.1512241e+01
   5.1000000e+01   5.1457519e+01


==> Dat/NLIN_var_64bin__wdm_plot_10span_spacing_50ghz.dat <==
   1.0000000e+00   3.5461652e+01
   2.0000000e+00   3.6206606e+01
   3.0000000e+00   3.6556461e+01
   4.0000000e+00   3.6767369e+01
   5.0000000e+00   3.6947057e+01
   6.0000000e+00   3.7065270e+01
   7.0000000e+00   3.7152745e+01
   8.0000000e+00   3.7237700e+01
   9.0000000e+00   3.7308203e+01
   1.0000000e+01   3.7345877e+01
   1.1000000e+01   3.7394546e+01
   1.2000000e+01   3.7453164e+01
   1.3000000e+01   3.7486908e+01
   1.4000000e+01   3.7530072e+01
   1.5000000e+01   3.7542630e+01
   1.6000000e+01   3.7593061e+01
   1.7000000e+01   3.7585485e+01
   1.8000000e+01   3.7626181e+01
   1.9000000e+01   3.7635357e+01
   2.0000000e+01   3.7655319e+01
   2.1000000e+01   3.7684832e+01
   2.2000000e+01   3.7696025e+01
   2.3000000e+01   3.7723603e+01
   2.4000000e+01   3.7734099e+01
   2.5000000e+01   3.7721154e+01
   2.6000000e+01   3.7760993e+01
   2.7000000e+01   3.7770537e+01
   2.8000000e+01   3.7773412e+01
   2.9000000e+01   3.7796490e+01
   3.0000000e+01   3.7782558e+01
   3.1000000e+01   3.7798751e+01
   3.2000000e+01   3.7798331e+01
   3.3000000e+01   3.7795661e+01
   3.4000000e+01   3.7809237e+01
   3.5000000e+01   3.7809506e+01
   3.6000000e+01   3.7813307e+01
   3.7000000e+01   3.7815793e+01
   3.8000000e+01   3.7809671e+01
   3.9000000e+01   3.7825523e+01
   4.0000000e+01   3.7822048e+01
   4.1000000e+01   3.7820163e+01
   4.2000000e+01   3.7817146e+01
   4.3000000e+01   3.7822648e+01
   4.4000000e+01   3.7823969e+01
   4.5000000e+01   3.7825070e+01
   4.6000000e+01   3.7812356e+01
   4.7000000e+01   3.7825410e+01
   4.8000000e+01   3.7794708e+01
   4.9000000e+01   3.7805270e+01
   5.0000000e+01   3.7793323e+01
   5.1000000e+01   3.7776562e+01
   5.2000000e+01   3.7770672e+01
   5.3000000e+01   3.7767578e+01
   5.4000000e+01   3.7763970e+01
   5.5000000e+01   3.7746664e+01
   5.6000000e+01   3.7739381e+01
   5.7000000e+01   3.7738856e+01
   5.8000000e+01   3.7740205e+01
   5.9000000e+01   3.7695939e+01
   6.0000000e+01   3.7681199e+01
   6.1000000e+01   3.7660852e+01
   6.2000000e+01   3.7655148e+01
   6.3000000e+01   3.7617419e+01
   6.4000000e+01   3.7600276e+01
   6.5000000e+01   3.7577513e+01
   6.6000000e+01   3.7554703e+01
   6.7000000e+01   3.7519976e+01
   6.8000000e+01   3.7475202e+01
   6.9000000e+01   3.7454927e+01
   7.0000000e+01   3.7398053e+01
   7.1000000e+01   3.7361807e+01
   7.2000000e+01   3.7289881e+01
   7.3000000e+01   3.7218277e+01
   7.4000000e+01   3.7148987e+01
   7.5000000e+01   3.7065230e+01
   7.6000000e+01   3.6935124e+01
   7.7000000e+01   3.6783728e+01
   7.8000000e+01   3.6575461e+01
   7.9000000e+01   3.6221953e+01
   8.0000000e+01   3.5442966e+01


==> Dat/NLIN_var_64bin__wdm_plot_50span_spacing_50ghz.dat <==
   1.0000000e+00   4.2581312e+01
   2.0000000e+00   4.3379838e+01
   3.0000000e+00   4.3730189e+01
   4.0000000e+00   4.3895889e+01
   5.0000000e+00   4.4062553e+01
   6.0000000e+00   4.4190826e+01
   7.0000000e+00   4.4258525e+01
   8.0000000e+00   4.4346697e+01
   9.0000000e+00   4.4430866e+01
   1.0000000e+01   4.4510020e+01
   1.1000000e+01   4.4507934e+01
   1.2000000e+01   4.4576407e+01
   1.3000000e+01   4.4626345e+01
   1.4000000e+01   4.4649608e+01
   1.5000000e+01   4.4673716e+01
   1.6000000e+01   4.4703680e+01
   1.7000000e+01   4.4741673e+01
   1.8000000e+01   4.4746004e+01
   1.9000000e+01   4.4760292e+01
   2.0000000e+01   4.4798368e+01
   2.1000000e+01   4.4813928e+01
   2.2000000e+01   4.4823293e+01
   2.3000000e+01   4.4858374e+01
   2.4000000e+01   4.4876248e+01
   2.5000000e+01   4.4865961e+01
   2.6000000e+01   4.4867942e+01
   2.7000000e+01   4.4907894e+01
   2.8000000e+01   4.4901010e+01
   2.9000000e+01   4.4904413e+01
   3.0000000e+01   4.4936795e+01
   3.1000000e+01   4.4927443e+01
   3.2000000e+01   4.4936364e+01
   3.3000000e+01   4.4945534e+01
   3.4000000e+01   4.4954286e+01
   3.5000000e+01   4.4963714e+01
   3.6000000e+01   4.4968834e+01
   3.7000000e+01   4.4943654e+01
   3.8000000e+01   4.4973211e+01
   3.9000000e+01   4.4988333e+01
   4.0000000e+01   4.4970961e+01
   4.1000000e+01   4.4993080e+01
   4.2000000e+01   4.4965827e+01
   4.3000000e+01   4.4942791e+01
   4.4000000e+01   4.4968425e+01
   4.5000000e+01   4.4991413e+01
   4.6000000e+01   4.4926779e+01
   4.7000000e+01   4.4937159e+01
   4.8000000e+01   4.4940935e+01
   4.9000000e+01   4.4957560e+01
   5.0000000e+01   4.4922909e+01
   5.1000000e+01   4.4917129e+01
   5.2000000e+01   4.4922630e+01
   5.3000000e+01   4.4897582e+01
   5.4000000e+01   4.4906700e+01
   5.5000000e+01   4.4911545e+01
   5.6000000e+01   4.4857703e+01
   5.7000000e+01   4.4864028e+01
   5.8000000e+01   4.4848799e+01
   5.9000000e+01   4.4829906e+01
   6.0000000e+01   4.4816069e+01
   6.1000000e+01   4.4790005e+01
   6.2000000e+01   4.4764762e+01
   6.3000000e+01   4.4780871e+01
   6.4000000e+01   4.4749805e+01
   6.5000000e+01   4.4685977e+01
   6.6000000e+01   4.4678651e+01
   6.7000000e+01   4.4645903e+01
   6.8000000e+01   4.4609556e+01
   6.9000000e+01   4.4559977e+01
   7.0000000e+01   4.4511459e+01
   7.1000000e+01   4.4470374e+01
   7.2000000e+01   4.4417672e+01
   7.3000000e+01   4.4364256e+01
   7.4000000e+01   4.4261486e+01
   7.5000000e+01   4.4178327e+01
   7.6000000e+01   4.4053192e+01
   7.7000000e+01   4.3945922e+01
   7.8000000e+01   4.3715005e+01
   7.9000000e+01   4.3348971e+01
   8.0000000e+01   4.2605456e+01


==> Dat/NLIN_var_DPpsk__wdm_plot_50span_spacing_50ghz.dat <==
   1.0000000e+00   3.4621507e+01
   2.0000000e+00   3.1640090e+01
   3.0000000e+00   2.9908457e+01
   4.0000000e+00   2.8604577e+01
   5.0000000e+00   2.7808467e+01
   6.0000000e+00   2.6892343e+01
   7.0000000e+00   2.6380071e+01
   8.0000000e+00   2.5794761e+01
   9.0000000e+00   2.5241735e+01
   1.0000000e+01   2.5022945e+01
   1.1000000e+01   2.4291522e+01
   1.2000000e+01   2.3987871e+01
   1.3000000e+01   2.3433614e+01
   1.4000000e+01   2.3023531e+01
   1.5000000e+01   2.2933502e+01
   1.6000000e+01   2.2620053e+01
   1.7000000e+01   2.2267088e+01
   1.8000000e+01   2.2207936e+01
   1.9000000e+01   2.1326864e+01
   2.0000000e+01   2.1464009e+01
   2.1000000e+01   2.0829809e+01
   2.2000000e+01   2.0880486e+01
   2.3000000e+01   2.1086590e+01
   2.4000000e+01   2.0569778e+01
   2.5000000e+01   2.0406110e+01
   2.6000000e+01   1.9902490e+01
   2.7000000e+01   2.0082744e+01
   2.8000000e+01   1.9699786e+01
   2.9000000e+01   1.9344854e+01
   3.0000000e+01   1.9704499e+01
   3.1000000e+01   1.9216686e+01
   3.2000000e+01   1.8863258e+01
   3.3000000e+01   1.8812774e+01
   3.4000000e+01   1.8308584e+01
   3.5000000e+01   1.8432033e+01
   3.6000000e+01   1.8472004e+01
   3.7000000e+01   1.8717846e+01
   3.8000000e+01   1.8045019e+01
   3.9000000e+01   1.7984947e+01
   4.0000000e+01   1.7879752e+01
   4.1000000e+01   1.7496020e+01
   4.2000000e+01   1.7510682e+01
   4.3000000e+01   1.7460556e+01
   4.4000000e+01   1.7069675e+01
   4.5000000e+01   1.6784361e+01
   4.6000000e+01   1.6818951e+01
   4.7000000e+01   1.6884171e+01
   4.8000000e+01   1.6627391e+01
   4.9000000e+01   1.5739868e+01
   5.0000000e+01   1.6498325e+01
   5.1000000e+01   1.6270972e+01
   5.2000000e+01   1.6061280e+01
   5.3000000e+01   1.5749232e+01
   5.4000000e+01   1.6314801e+01
   5.5000000e+01   1.4899102e+01
   5.6000000e+01   1.5422967e+01
   5.7000000e+01   1.5540319e+01
   5.8000000e+01   1.5590912e+01
   5.9000000e+01   1.4556125e+01
   6.0000000e+01   1.5372750e+01
   6.1000000e+01   1.5065256e+01
   6.2000000e+01   1.4515570e+01
   6.3000000e+01   1.5230765e+01
   6.4000000e+01   1.4905067e+01
   6.5000000e+01   1.4794620e+01
   6.6000000e+01   1.4921800e+01
   6.7000000e+01   1.4947858e+01
   6.8000000e+01   1.4393310e+01
   6.9000000e+01   1.4475975e+01
   7.0000000e+01   1.4328351e+01
   7.1000000e+01   1.3786318e+01
   7.2000000e+01   1.4388344e+01
   7.3000000e+01   1.3747036e+01
   7.4000000e+01   1.3975534e+01
   7.5000000e+01   1.3953691e+01
   7.6000000e+01   1.4125086e+01
   7.7000000e+01   1.3447068e+01
   7.8000000e+01   1.3910641e+01
   7.9000000e+01   1.4226252e+01
   8.0000000e+01   1.3298330e+01


==> Dat/NLIN_var_DPqpsk__wdm_plot_10span_spacing_50ghz.dat <==
   1.0000000e+00   2.7345779e+01
   2.0000000e+00   2.4297305e+01
   3.0000000e+00   2.2438687e+01
   4.0000000e+00   2.1074351e+01
   5.0000000e+00   1.9946404e+01
   6.0000000e+00   1.8977462e+01
   7.0000000e+00   1.8121218e+01
   8.0000000e+00   1.7347206e+01
   9.0000000e+00   1.6658006e+01
   1.0000000e+01   1.6061786e+01
   1.1000000e+01   1.5488151e+01
   1.2000000e+01   1.4942699e+01
   1.3000000e+01   1.4493647e+01
   1.4000000e+01   1.4064722e+01
   1.5000000e+01   1.3622410e+01
   1.6000000e+01   1.3245420e+01
   1.7000000e+01   1.2887048e+01
   1.8000000e+01   1.2587649e+01
   1.9000000e+01   1.2230597e+01
   2.0000000e+01   1.1950651e+01
   2.1000000e+01   1.1679194e+01
   2.2000000e+01   1.1375395e+01
   2.3000000e+01   1.1123382e+01
   2.4000000e+01   1.0875475e+01
   2.5000000e+01   1.0629409e+01
   2.6000000e+01   1.0402089e+01
   2.7000000e+01   1.0217524e+01
   2.8000000e+01   9.9985134e+00
   2.9000000e+01   9.7779716e+00
   3.0000000e+01   9.6054295e+00
   3.1000000e+01   9.4249424e+00
   3.2000000e+01   9.2174632e+00
   3.3000000e+01   9.0479638e+00
   3.4000000e+01   8.8059020e+00
   3.5000000e+01   8.7475252e+00
   3.6000000e+01   8.5267853e+00
   3.7000000e+01   8.3734464e+00
   3.8000000e+01   8.2761920e+00
   3.9000000e+01   8.0957141e+00
   4.0000000e+01   7.9280838e+00
   4.1000000e+01   7.8211395e+00
   4.2000000e+01   7.7156130e+00
   4.3000000e+01   7.5645650e+00
   4.4000000e+01   7.4264838e+00
   4.5000000e+01   7.2409888e+00
   4.6000000e+01   7.1210528e+00
   4.7000000e+01   7.0982846e+00
   4.8000000e+01   6.9087333e+00
   4.9000000e+01   6.8917737e+00
   5.0000000e+01   6.6851657e+00
   5.1000000e+01   6.5577510e+00
   5.2000000e+01   6.5504954e+00
   5.3000000e+01   6.4452849e+00
   5.4000000e+01   6.3475031e+00
   5.5000000e+01   6.2448280e+00
   5.6000000e+01   6.1207989e+00
   5.7000000e+01   5.9412236e+00
   5.8000000e+01   5.8844443e+00
   5.9000000e+01   5.8975643e+00
   6.0000000e+01   5.8012741e+00
   6.1000000e+01   5.7319342e+00
   6.2000000e+01   5.5559832e+00
   6.3000000e+01   5.4561276e+00
   6.4000000e+01   5.4019210e+00
   6.5000000e+01   5.2813255e+00
   6.6000000e+01   5.2985548e+00
   6.7000000e+01   5.2044329e+00
   6.8000000e+01   5.0627609e+00
   6.9000000e+01   5.0202971e+00
   7.0000000e+01   4.9092478e+00
   7.1000000e+01   4.8805420e+00
   7.2000000e+01   4.7269624e+00
   7.3000000e+01   4.7725716e+00
   7.4000000e+01   4.6615171e+00
   7.5000000e+01   4.5028167e+00
   7.6000000e+01   4.5163932e+00
   7.7000000e+01   4.4573666e+00
   7.8000000e+01   4.3557811e+00
   7.9000000e+01   4.3607602e+00
   8.0000000e+01   4.2882981e+00


==> Dat/NLIN_var_DPqpsk__wdm_plot_50span_spacing_50ghz.dat <==
   1.0000000e+00   3.4571203e+01
   2.0000000e+00   3.1691623e+01
   3.0000000e+00   2.9984896e+01
   4.0000000e+00   2.8737696e+01
   5.0000000e+00   2.7867270e+01
   6.0000000e+00   2.7007678e+01
   7.0000000e+00   2.6346634e+01
   8.0000000e+00   2.5727036e+01
   9.0000000e+00   2.5191187e+01
   1.0000000e+01   2.4850396e+01
   1.1000000e+01   2.4310019e+01
   1.2000000e+01   2.3877454e+01
   1.3000000e+01   2.3437046e+01
   1.4000000e+01   2.3130648e+01
   1.5000000e+01   2.2785168e+01
   1.6000000e+01   2.2435910e+01
   1.7000000e+01   2.2322124e+01
   1.8000000e+01   2.1917836e+01
   1.9000000e+01   2.1681737e+01
   2.0000000e+01   2.1484828e+01
   2.1000000e+01   2.1122305e+01
   2.2000000e+01   2.0962087e+01
   2.3000000e+01   2.0684343e+01
   2.4000000e+01   2.0490595e+01
   2.5000000e+01   2.0231618e+01
   2.6000000e+01   2.0083009e+01
   2.7000000e+01   1.9917218e+01
   2.8000000e+01   1.9710665e+01
   2.9000000e+01   1.9409439e+01
   3.0000000e+01   1.9191986e+01
   3.1000000e+01   1.9096871e+01
   3.2000000e+01   1.8887549e+01
   3.3000000e+01   1.8862943e+01
   3.4000000e+01   1.8532250e+01
   3.5000000e+01   1.8536474e+01
   3.6000000e+01   1.8305608e+01
   3.7000000e+01   1.8054576e+01
   3.8000000e+01   1.7910230e+01
   3.9000000e+01   1.7765182e+01
   4.0000000e+01   1.7634413e+01
   4.1000000e+01   1.7491781e+01
   4.2000000e+01   1.7363543e+01
   4.3000000e+01   1.7289805e+01
   4.4000000e+01   1.7081230e+01
   4.5000000e+01   1.7097088e+01
   4.6000000e+01   1.6818526e+01
   4.7000000e+01   1.6762658e+01
   4.8000000e+01   1.6612191e+01
   4.9000000e+01   1.6335753e+01
   5.0000000e+01   1.6263992e+01
   5.1000000e+01   1.6212051e+01
   5.2000000e+01   1.6120916e+01
   5.3000000e+01   1.5923567e+01
   5.4000000e+01   1.5862926e+01
   5.5000000e+01   1.5691542e+01
   5.6000000e+01   1.5756304e+01
   5.7000000e+01   1.5496758e+01
   5.8000000e+01   1.5416633e+01
   5.9000000e+01   1.5243185e+01
   6.0000000e+01   1.5261307e+01
   6.1000000e+01   1.5188351e+01
   6.2000000e+01   1.5013800e+01
   6.3000000e+01   1.5023041e+01
   6.4000000e+01   1.4753830e+01
   6.5000000e+01   1.4741115e+01
   6.6000000e+01   1.4677202e+01
   6.7000000e+01   1.4482016e+01
   6.8000000e+01   1.4544317e+01
   6.9000000e+01   1.4454842e+01
   7.0000000e+01   1.4236073e+01
   7.1000000e+01   1.4242676e+01
   7.2000000e+01   1.4099614e+01
   7.3000000e+01   1.4005244e+01
   7.4000000e+01   1.3946515e+01
   7.5000000e+01   1.3972344e+01
   7.6000000e+01   1.3762499e+01
   7.7000000e+01   1.3855820e+01
   7.8000000e+01   1.3806173e+01
   7.9000000e+01   1.3633597e+01
   8.0000000e+01   1.3483517e+01


==> Dat/NLIN_var_Gaussian_SRO.dat <==
   1.0000000e+00   5.8127562e+01
   2.0000000e+00   5.8396430e+01
   3.0000000e+00   5.8524427e+01
   4.0000000e+00   5.8456209e+01
   5.0000000e+00   5.8485160e+01
   6.0000000e+00   5.8435777e+01
   7.0000000e+00   5.8525104e+01
   8.0000000e+00   5.8450305e+01
   9.0000000e+00   5.8562637e+01
   1.0000000e+01   5.8502807e+01
   1.1000000e+01   5.8491560e+01
   1.2000000e+01   5.8496170e+01
   1.3000000e+01   5.8522589e+01
   1.4000000e+01   5.8521143e+01
   1.5000000e+01   5.8483384e+01
   1.6000000e+01   5.8528260e+01
   1.7000000e+01   5.8482381e+01
   1.8000000e+01   5.8534839e+01
   1.9000000e+01   5.8536697e+01
   2.0000000e+01   5.8438609e+01
   2.1000000e+01   5.8544668e+01
   2.2000000e+01   5.8454656e+01
   2.3000000e+01   5.8509837e+01
   2.4000000e+01   5.8490861e+01
   2.5000000e+01   5.8545151e+01
   2.6000000e+01   5.8500746e+01
   2.7000000e+01   5.8502735e+01
   2.8000000e+01   5.8523995e+01
   2.9000000e+01   5.8539766e+01
   3.0000000e+01   5.8453292e+01
   3.1000000e+01   5.8503811e+01
   3.2000000e+01   5.8529578e+01
   3.3000000e+01   5.8509033e+01
   3.4000000e+01   5.8535965e+01
   3.5000000e+01   5.8559079e+01
   3.6000000e+01   5.8519209e+01
   3.7000000e+01   5.8455900e+01
   3.8000000e+01   5.8538390e+01
   3.9000000e+01   5.8470964e+01
   4.0000000e+01   5.8474435e+01
   4.1000000e+01   5.8507446e+01
   4.2000000e+01   5.8511842e+01
   4.3000000e+01   5.8429863e+01
   4.4000000e+01   5.8455710e+01
   4.5000000e+01   5.8459140e+01
   4.6000000e+01   5.8510137e+01
   4.7000000e+01   5.8549383e+01
   4.8000000e+01   5.8473176e+01
   4.9000000e+01   5.8540763e+01
   5.0000000e+01   5.8498855e+01
   5.1000000e+01   5.8550409e+01


==> Dat/NLIN_var_QPSK_SRO.dat <==
   1.0000000e+00   5.5753966e+01
   2.0000000e+00   5.3826148e+01
   3.0000000e+00   5.3780314e+01
   4.0000000e+00   5.3747289e+01
   5.0000000e+00   5.4009898e+01
   6.0000000e+00   5.4184095e+01
   7.0000000e+00   5.4645608e+01
   8.0000000e+00   5.4709753e+01
   9.0000000e+00   5.5146438e+01
   1.0000000e+01   5.5229181e+01
   1.1000000e+01   5.5398180e+01
   1.2000000e+01   5.5574483e+01
   1.3000000e+01   5.5716449e+01
   1.4000000e+01   5.5858008e+01
   1.5000000e+01   5.5930439e+01
   1.6000000e+01   5.6097318e+01
   1.7000000e+01   5.6146054e+01
   1.8000000e+01   5.6310255e+01
   1.9000000e+01   5.6397121e+01
   2.0000000e+01   5.6331084e+01
   2.1000000e+01   5.6558998e+01
   2.2000000e+01   5.6495018e+01
   2.3000000e+01   5.6642785e+01
   2.4000000e+01   5.6670840e+01
   2.5000000e+01   5.6806219e+01
   2.6000000e+01   5.6782979e+01
   2.7000000e+01   5.6835785e+01
   2.8000000e+01   5.6905780e+01
   2.9000000e+01   5.6988702e+01
   3.0000000e+01   5.6899555e+01
   3.1000000e+01   5.7012534e+01
   3.2000000e+01   5.7078235e+01
   3.3000000e+01   5.7094895e+01
   3.4000000e+01   5.7155784e+01
   3.5000000e+01   5.7220205e+01
   3.6000000e+01   5.7186310e+01
   3.7000000e+01   5.7157765e+01
   3.8000000e+01   5.7276105e+01
   3.9000000e+01   5.7217043e+01
   4.0000000e+01   5.7252745e+01
   4.1000000e+01   5.7312071e+01
   4.2000000e+01   5.7341963e+01
   4.3000000e+01   5.7262497e+01
   4.4000000e+01   5.7321168e+01
   4.5000000e+01   5.7343521e+01
   4.6000000e+01   5.7427861e+01
   4.7000000e+01   5.7488116e+01
   4.8000000e+01   5.7419770e+01
   4.9000000e+01   5.7514565e+01
   5.0000000e+01   5.7488776e+01
   5.1000000e+01   5.7562005e+01


==> Dat/NLIN_var_QPSK_SRO_Dan.dat <==
   1.0000000e+00   5.8127562e+01
   2.0000000e+00   5.6437844e+01
   3.0000000e+00   5.5505784e+01
   4.0000000e+00   5.4706751e+01
   5.0000000e+00   5.4199775e+01
   6.0000000e+00   5.3830768e+01
   7.0000000e+00   5.3547033e+01
   8.0000000e+00   5.3311602e+01
   9.0000000e+00   5.3124091e+01
   1.0000000e+01   5.2851287e+01
   1.1000000e+01   5.2739278e+01
   1.2000000e+01   5.2601234e+01
   1.3000000e+01   5.2484000e+01
   1.4000000e+01   5.2313270e+01
   1.5000000e+01   5.2196653e+01
   1.6000000e+01   5.2119383e+01
   1.7000000e+01   5.2016384e+01
   1.8000000e+01   5.1884741e+01
   1.9000000e+01   5.1793170e+01
   2.0000000e+01   5.1715227e+01
   2.1000000e+01   5.1639607e+01
   2.2000000e+01   5.1523939e+01
   2.3000000e+01   5.1480646e+01
   2.4000000e+01   5.1403420e+01
   2.5000000e+01   5.1301012e+01
   2.6000000e+01   5.1241034e+01
   2.7000000e+01   5.1180879e+01
   2.8000000e+01   5.1096178e+01
   2.9000000e+01   5.1001838e+01
   3.0000000e+01   5.0967508e+01
   3.1000000e+01   5.0869898e+01
   3.2000000e+01   5.0812055e+01
   3.3000000e+01   5.0763164e+01
   3.4000000e+01   5.0702804e+01
   3.5000000e+01   5.0676913e+01
   3.6000000e+01   5.0580033e+01
   3.7000000e+01   5.0465550e+01
   3.8000000e+01   5.0425115e+01
   3.9000000e+01   5.0363624e+01
   4.0000000e+01   5.0326222e+01
   4.1000000e+01   5.0284149e+01
   4.2000000e+01   5.0212205e+01
   4.3000000e+01   5.0124300e+01
   4.4000000e+01   5.0101684e+01
   4.5000000e+01   5.0023276e+01
   4.6000000e+01   4.9990904e+01
   4.7000000e+01   4.9950264e+01
   4.8000000e+01   4.9912630e+01
   4.9000000e+01   4.9827061e+01
   5.0000000e+01   4.9812550e+01
   5.1000000e+01   4.9746485e+01


==> Dat/NLIN_var_orthogonal4_egn.dat <==
   1.0000000e+00   3.6380981e+01
   2.0000000e+00   3.6887494e+01
   3.0000000e+00   3.7117749e+01
   4.0000000e+00   3.7261021e+01
   5.0000000e+00   3.7361822e+01
   6.0000000e+00   3.7437682e+01
   7.0000000e+00   3.7496863e+01
   8.0000000e+00   3.7544438e+01
   9.0000000e+00   3.7583468e+01
   1.0000000e+01   3.7615979e+01
   1.1000000e+01   3.7643620e+01
   1.2000000e+01   3.7667580e+01
   1.3000000e+01   3.7688602e+01
   1.4000000e+01   3.7706898e+01
   1.5000000e+01   3.7723076e+01
   1.6000000e+01   3.7737473e+01
   1.7000000e+01   3.7750469e+01
   1.8000000e+01   3.7762050e+01
   1.9000000e+01   3.7772589e+01
   2.0000000e+01   3.7782122e+01
   2.1000000e+01   3.7790648e+01
   2.2000000e+01   3.7798384e+01
   2.3000000e+01   3.7805419e+01
   2.4000000e+01   3.7811901e+01
   2.5000000e+01   3.7817742e+01
   2.6000000e+01   3.7823134e+01
   2.7000000e+01   3.7827894e+01
   2.8000000e+01   3.7832184e+01
   2.9000000e+01   3.7836090e+01
   3.0000000e+01   3.7839594e+01
   3.1000000e+01   3.7842775e+01
   3.2000000e+01   3.7845561e+01
   3.3000000e+01   3.7847966e+01
   3.4000000e+01   3.7850056e+01
   3.5000000e+01   3.7851830e+01
   3.6000000e+01   3.7853346e+01
   3.7000000e+01   3.7854526e+01
   3.8000000e+01   3.7855364e+01
   3.9000000e+01   3.7855919e+01
   4.0000000e+01   3.7856215e+01
   4.1000000e+01   3.7856215e+01
   4.2000000e+01   3.7855919e+01
   4.3000000e+01   3.7855364e+01
   4.4000000e+01   3.7854526e+01
   4.5000000e+01   3.7853346e+01
   4.6000000e+01   3.7851830e+01
   4.7000000e+01   3.7850056e+01
   4.8000000e+01   3.7847966e+01
   4.9000000e+01   3.7845561e+01
   5.0000000e+01   3.7842775e+01
   5.1000000e+01   3.7839594e+01
   5.2000000e+01   3.7836090e+01
   5.3000000e+01   3.7832184e+01
   5.4000000e+01   3.7827894e+01
   5.5000000e+01   3.7823134e+01
   5.6000000e+01   3.7817742e+01
   5.7000000e+01   3.7811901e+01
   5.8000000e+01   3.7805419e+01
   5.9000000e+01   3.7798384e+01
   6.0000000e+01   3.7790648e+01
   6.1000000e+01   3.7782122e+01
   6.2000000e+01   3.7772589e+01
   6.3000000e+01   3.7762050e+01
   6.4000000e+01   3.7750469e+01
   6.5000000e+01   3.7737473e+01
   6.6000000e+01   3.7723076e+01
   6.7000000e+01   3.7706898e+01
   6.8000000e+01   3.7688602e+01
   6.9000000e+01   3.7667580e+01
   7.0000000e+01   3.7643620e+01
   7.1000000e+01   3.7615979e+01
   7.2000000e+01   3.7583468e+01
   7.3000000e+01   3.7544438e+01
   7.4000000e+01   3.7496863e+01
   7.5000000e+01   3.7437682e+01
   7.6000000e+01   3.7361822e+01
   7.7000000e+01   3.7261021e+01
   7.8000000e+01   3.7117749e+01
   7.9000000e+01   3.6887494e+01
   8.0000000e+01   3.6380981e+01


==> Dat/NLIN_var_pm64__wdm_plot_10span_spacing_50ghz.dat <==
   1.0000000e+00   3.4967766e+01
   2.0000000e+00   3.5842618e+01
   3.0000000e+00   3.6147713e+01
   4.0000000e+00   3.6431988e+01
   5.0000000e+00   3.6611959e+01
   6.0000000e+00   3.6715943e+01
   7.0000000e+00   3.6830832e+01
   8.0000000e+00   3.6868086e+01
   9.0000000e+00   3.6942228e+01
   1.0000000e+01   3.6998813e+01
   1.1000000e+01   3.7071938e+01
   1.2000000e+01   3.7077010e+01
   1.3000000e+01   3.7142037e+01
   1.4000000e+01   3.7156075e+01
   1.5000000e+01   3.7208910e+01
   1.6000000e+01   3.7241961e+01
   1.7000000e+01   3.7260966e+01
   1.8000000e+01   3.7271019e+01
   1.9000000e+01   3.7308612e+01
   2.0000000e+01   3.7284418e+01
   2.1000000e+01   3.7325072e+01
   2.2000000e+01   3.7338453e+01
   2.3000000e+01   3.7332517e+01
   2.4000000e+01   3.7389583e+01
   2.5000000e+01   3.7398455e+01
   2.6000000e+01   3.7351133e+01
   2.7000000e+01   3.7404768e+01
   2.8000000e+01   3.7396608e+01
   2.9000000e+01   3.7403610e+01
   3.0000000e+01   3.7437792e+01
   3.1000000e+01   3.7418578e+01
   3.2000000e+01   3.7460970e+01
   3.3000000e+01   3.7435797e+01
   3.4000000e+01   3.7428778e+01
   3.5000000e+01   3.7439205e+01
   3.6000000e+01   3.7414012e+01
   3.7000000e+01   3.7438352e+01
   3.8000000e+01   3.7460301e+01
   3.9000000e+01   3.7472619e+01
   4.0000000e+01   3.7464939e+01
   4.1000000e+01   3.7481620e+01
   4.2000000e+01   3.7450658e+01
   4.3000000e+01   3.7448369e+01
   4.4000000e+01   3.7414313e+01
   4.5000000e+01   3.7454647e+01
   4.6000000e+01   3.7451627e+01
   4.7000000e+01   3.7451535e+01
   4.8000000e+01   3.7438992e+01
   4.9000000e+01   3.7420853e+01
   5.0000000e+01   3.7427055e+01
   5.1000000e+01   3.7397591e+01
   5.2000000e+01   3.7415372e+01
   5.3000000e+01   3.7371775e+01
   5.4000000e+01   3.7392639e+01
   5.5000000e+01   3.7397431e+01
   5.6000000e+01   3.7353870e+01
   5.7000000e+01   3.7378922e+01
   5.8000000e+01   3.7355903e+01
   5.9000000e+01   3.7315937e+01
   6.0000000e+01   3.7307621e+01
   6.1000000e+01   3.7307635e+01
   6.2000000e+01   3.7300325e+01
   6.3000000e+01   3.7247967e+01
   6.4000000e+01   3.7292123e+01
   6.5000000e+01   3.7214865e+01
   6.6000000e+01   3.7171861e+01
   6.7000000e+01   3.7185361e+01
   6.8000000e+01   3.7114820e+01
   6.9000000e+01   3.7099566e+01
   7.0000000e+01   3.7040844e+01
   7.1000000e+01   3.7027752e+01
   7.2000000e+01   3.6959360e+01
   7.3000000e+01   3.6871258e+01
   7.4000000e+01   3.6836396e+01
   7.5000000e+01   3.6709391e+01
   7.6000000e+01   3.6565642e+01
   7.7000000e+01   3.6427539e+01
   7.8000000e+01   3.6218059e+01
   7.9000000e+01   3.5814928e+01
   8.0000000e+01   3.4990694e+01


==> Dat/NLIN_var_ps_qpsk__wdm_plot_10span_spacing_50ghz.dat <==
   1.0000000e+00   3.5438992e+01
   2.0000000e+00   3.6219429e+01
   3.0000000e+00   3.6585224e+01
   4.0000000e+00   3.6777071e+01
   5.0000000e+00   3.6920051e+01
   6.0000000e+00   3.7063419e+01
   7.0000000e+00   3.7156646e+01
   8.0000000e+00   3.7239297e+01
   9.0000000e+00   3.7306232e+01
   1.0000000e+01   3.7358335e+01
   1.1000000e+01   3.7406400e+01
   1.2000000e+01   3.7456122e+01
   1.3000000e+01   3.7481428e+01
   1.4000000e+01   3.7510406e+01
   1.5000000e+01   3.7549776e+01
   1.6000000e+01   3.7569435e+01
   1.7000000e+01   3.7596216e+01
   1.8000000e+01   3.7628078e+01
   1.9000000e+01   3.7646729e+01
   2.0000000e+01   3.7655597e+01
   2.1000000e+01   3.7685436e+01
   2.2000000e+01   3.7701796e+01
   2.3000000e+01   3.7707733e+01
   2.4000000e+01   3.7715319e+01
   2.5000000e+01   3.7740170e+01
   2.6000000e+01   3.7732944e+01
   2.7000000e+01   3.7754536e+01
   2.8000000e+01   3.7768409e+01
   2.9000000e+01   3.7772453e+01
   3.0000000e+01   3.7784929e+01
   3.1000000e+01   3.7804835e+01
   3.2000000e+01   3.7794702e+01
   3.3000000e+01   3.7817305e+01
   3.4000000e+01   3.7811343e+01
   3.5000000e+01   3.7823274e+01
   3.6000000e+01   3.7826204e+01
   3.7000000e+01   3.7815539e+01
   3.8000000e+01   3.7831921e+01
   3.9000000e+01   3.7827664e+01
   4.0000000e+01   3.7816326e+01
   4.1000000e+01   3.7828732e+01
   4.2000000e+01   3.7819724e+01
   4.3000000e+01   3.7823074e+01
   4.4000000e+01   3.7812126e+01
   4.5000000e+01   3.7815239e+01
   4.6000000e+01   3.7816757e+01
   4.7000000e+01   3.7809880e+01
   4.8000000e+01   3.7797844e+01
   4.9000000e+01   3.7790140e+01
   5.0000000e+01   3.7775655e+01
   5.1000000e+01   3.7784211e+01
   5.2000000e+01   3.7778353e+01
   5.3000000e+01   3.7761579e+01
   5.4000000e+01   3.7768345e+01
   5.5000000e+01   3.7761957e+01
   5.6000000e+01   3.7722994e+01
   5.7000000e+01   3.7714314e+01
   5.8000000e+01   3.7725971e+01
   5.9000000e+01   3.7698056e+01
   6.0000000e+01   3.7695017e+01
   6.1000000e+01   3.7653275e+01
   6.2000000e+01   3.7639680e+01
   6.3000000e+01   3.7611311e+01
   6.4000000e+01   3.7604126e+01
   6.5000000e+01   3.7568552e+01
   6.6000000e+01   3.7541248e+01
   6.7000000e+01   3.7510677e+01
   6.8000000e+01   3.7475490e+01
   6.9000000e+01   3.7443171e+01
   7.0000000e+01   3.7395499e+01
   7.1000000e+01   3.7340420e+01
   7.2000000e+01   3.7303884e+01
   7.3000000e+01   3.7233821e+01
   7.4000000e+01   3.7170274e+01
   7.5000000e+01   3.7065051e+01
   7.6000000e+01   3.6948168e+01
   7.7000000e+01   3.6786526e+01
   7.8000000e+01   3.6577973e+01
   7.9000000e+01   3.6216047e+01
   8.0000000e+01   3.5437681e+01


==> Dat/NLIN_var_ps_qpsk__wdm_plot_50span_spacing_50ghz.dat <==
   1.0000000e+00   4.2610994e+01
   2.0000000e+00   4.3352433e+01
   3.0000000e+00   4.3693888e+01
   4.0000000e+00   4.3887573e+01
   5.0000000e+00   4.4077779e+01
   6.0000000e+00   4.4177113e+01
   7.0000000e+00   4.4295301e+01
   8.0000000e+00   4.4341574e+01
   9.0000000e+00   4.4412275e+01
   1.0000000e+01   4.4501148e+01
   1.1000000e+01   4.4514421e+01
   1.2000000e+01   4.4590489e+01
   1.3000000e+01   4.4608287e+01
   1.4000000e+01   4.4709633e+01
   1.5000000e+01   4.4680434e+01
   1.6000000e+01   4.4704407e+01
   1.7000000e+01   4.4720402e+01
   1.8000000e+01   4.4780143e+01
   1.9000000e+01   4.4762198e+01
   2.0000000e+01   4.4769410e+01
   2.1000000e+01   4.4817375e+01
   2.2000000e+01   4.4819562e+01
   2.3000000e+01   4.4853256e+01
   2.4000000e+01   4.4844027e+01
   2.5000000e+01   4.4864421e+01
   2.6000000e+01   4.4914639e+01
   2.7000000e+01   4.4917402e+01
   2.8000000e+01   4.4886221e+01
   2.9000000e+01   4.4948314e+01
   3.0000000e+01   4.4907060e+01
   3.1000000e+01   4.4906235e+01
   3.2000000e+01   4.4936157e+01
   3.3000000e+01   4.4986480e+01
   3.4000000e+01   4.4922039e+01
   3.5000000e+01   4.4947673e+01
   3.6000000e+01   4.4943978e+01
   3.7000000e+01   4.4967208e+01
   3.8000000e+01   4.4942692e+01
   3.9000000e+01   4.4960865e+01
   4.0000000e+01   4.4946733e+01
   4.1000000e+01   4.4977645e+01
   4.2000000e+01   4.4967637e+01
   4.3000000e+01   4.4939838e+01
   4.4000000e+01   4.4950553e+01
   4.5000000e+01   4.4952962e+01
   4.6000000e+01   4.4922348e+01
   4.7000000e+01   4.4946475e+01
   4.8000000e+01   4.4954142e+01
   4.9000000e+01   4.4924873e+01
   5.0000000e+01   4.4921539e+01
   5.1000000e+01   4.4926222e+01
   5.2000000e+01   4.4912948e+01
   5.3000000e+01   4.4912216e+01
   5.4000000e+01   4.4889985e+01
   5.5000000e+01   4.4912429e+01
   5.6000000e+01   4.4879688e+01
   5.7000000e+01   4.4859939e+01
   5.8000000e+01   4.4850771e+01
   5.9000000e+01   4.4846777e+01
   6.0000000e+01   4.4829128e+01
   6.1000000e+01   4.4769987e+01
   6.2000000e+01   4.4753844e+01
   6.3000000e+01   4.4754698e+01
   6.4000000e+01   4.4682004e+01
   6.5000000e+01   4.4720937e+01
   6.6000000e+01   4.4702924e+01
   6.7000000e+01   4.4641822e+01
   6.8000000e+01   4.4624516e+01
   6.9000000e+01   4.4574029e+01
   7.0000000e+01   4.4527823e+01
   7.1000000e+01   4.4504824e+01
   7.2000000e+01   4.4419271e+01
   7.3000000e+01   4.4370519e+01
   7.4000000e+01   4.4271831e+01
   7.5000000e+01   4.4208887e+01
   7.6000000e+01   4.4054074e+01
   7.7000000e+01   4.3939707e+01
   7.8000000e+01   4.3713267e+01
   7.9000000e+01   4.3352795e+01
   8.0000000e+01   4.2583325e+01


==> Dat/NLIN_var_ps_qpsk_plot_10span_spacing_375ghz.dat <==
   1.0000000e+00   2.9696860e+01
   2.0000000e+00   2.6715539e+01
   3.0000000e+00   2.5021708e+01
   4.0000000e+00   2.3809864e+01
   5.0000000e+00   2.2859019e+01
   6.0000000e+00   2.2067158e+01
   7.0000000e+00   2.1419480e+01
   8.0000000e+00   2.0804555e+01
   9.0000000e+00   2.0275606e+01
   1.0000000e+01   1.9822744e+01
   1.1000000e+01   1.9400247e+01
   1.2000000e+01   1.9019946e+01
   1.3000000e+01   1.8669396e+01
   1.4000000e+01   1.8348739e+01
   1.5000000e+01   1.8026477e+01
   1.6000000e+01   1.7735320e+01
   1.7000000e+01   1.7511726e+01
   1.8000000e+01   1.7220077e+01
   1.9000000e+01   1.6965758e+01
   2.0000000e+01   1.6780158e+01
   2.1000000e+01   1.6589639e+01
   2.2000000e+01   1.6330478e+01
   2.3000000e+01   1.6181092e+01
   2.4000000e+01   1.5947600e+01
   2.5000000e+01   1.5713989e+01
   2.6000000e+01   1.5530962e+01
   2.7000000e+01   1.5391224e+01
   2.8000000e+01   1.5336813e+01
   2.9000000e+01   1.5094768e+01
   3.0000000e+01   1.4937882e+01
   3.1000000e+01   1.4806935e+01
   3.2000000e+01   1.4680257e+01
   3.3000000e+01   1.4532541e+01
   3.4000000e+01   1.4357929e+01
   3.5000000e+01   1.4322452e+01
   3.6000000e+01   1.4161071e+01
   3.7000000e+01   1.4027146e+01
   3.8000000e+01   1.3920726e+01
   3.9000000e+01   1.3821367e+01
   4.0000000e+01   1.3700139e+01
   4.1000000e+01   1.3563228e+01
   4.2000000e+01   1.3494658e+01
   4.3000000e+01   1.3373773e+01
   4.4000000e+01   1.3273548e+01
   4.5000000e+01   1.3202848e+01
   4.6000000e+01   1.3073021e+01
   4.7000000e+01   1.2985849e+01
   4.8000000e+01   1.2899830e+01
   4.9000000e+01   1.2840184e+01
   5.0000000e+01   1.2691466e+01
   5.1000000e+01   1.2606451e+01
   5.2000000e+01   1.2482710e+01
   5.3000000e+01   1.2388648e+01
   5.4000000e+01   1.2315575e+01
   5.5000000e+01   1.2313949e+01
   5.6000000e+01   1.2203584e+01
   5.7000000e+01   1.2148965e+01
   5.8000000e+01   1.2079791e+01
   5.9000000e+01   1.1852896e+01
   6.0000000e+01   1.1945269e+01
   6.1000000e+01   1.1743692e+01
   6.2000000e+01   1.1821125e+01
   6.3000000e+01   1.1650886e+01
   6.4000000e+01   1.1664221e+01
   6.5000000e+01   1.1434493e+01
   6.6000000e+01   1.1552524e+01
   6.7000000e+01   1.1451259e+01
   6.8000000e+01   1.1349644e+01
   6.9000000e+01   1.1342010e+01
   7.0000000e+01   1.1205801e+01
   7.1000000e+01   1.1193759e+01
   7.2000000e+01   1.1060596e+01
   7.3000000e+01   1.1092575e+01
   7.4000000e+01   1.1026145e+01
   7.5000000e+01   1.0879566e+01
   7.6000000e+01   1.0851860e+01
   7.7000000e+01   1.0821209e+01
   7.8000000e+01   1.0698865e+01
   7.9000000e+01   1.0781730e+01
   8.0000000e+01   1.0704073e+01


==> Dat/NLIN_var_ps_qpsk_plot_10span_spacing_50ghz.dat <==
   1.0000000e+00   2.8420355e+01
   2.0000000e+00   2.5511709e+01
   3.0000000e+00   2.3790778e+01
   4.0000000e+00   2.2544918e+01
   5.0000000e+00   2.1623828e+01
   6.0000000e+00   2.0836326e+01
   7.0000000e+00   2.0139362e+01
   8.0000000e+00   1.9531838e+01
   9.0000000e+00   1.9020429e+01
   1.0000000e+01   1.8617712e+01
   1.1000000e+01   1.8118742e+01
   1.2000000e+01   1.7776551e+01
   1.3000000e+01   1.7400302e+01
   1.4000000e+01   1.7104192e+01
   1.5000000e+01   1.6774452e+01
   1.6000000e+01   1.6474694e+01
   1.7000000e+01   1.6200088e+01
   1.8000000e+01   1.5952173e+01
   1.9000000e+01   1.5686764e+01
   2.0000000e+01   1.5457321e+01
   2.1000000e+01   1.5240690e+01
   2.2000000e+01   1.5055397e+01
   2.3000000e+01   1.4814031e+01
   2.4000000e+01   1.4685012e+01
   2.5000000e+01   1.4486618e+01
   2.6000000e+01   1.4267429e+01
   2.7000000e+01   1.4189322e+01
   2.8000000e+01   1.4025890e+01
   2.9000000e+01   1.3798848e+01
   3.0000000e+01   1.3676088e+01
   3.1000000e+01   1.3655295e+01
   3.2000000e+01   1.3364919e+01
   3.3000000e+01   1.3282043e+01
   3.4000000e+01   1.3161501e+01
   3.5000000e+01   1.2979022e+01
   3.6000000e+01   1.2907003e+01
   3.7000000e+01   1.2651090e+01
   3.8000000e+01   1.2591020e+01
   3.9000000e+01   1.2645712e+01
   4.0000000e+01   1.2359189e+01
   4.1000000e+01   1.2311061e+01
   4.2000000e+01   1.2253483e+01
   4.3000000e+01   1.2060582e+01
   4.4000000e+01   1.1995667e+01
   4.5000000e+01   1.1958816e+01
   4.6000000e+01   1.1804391e+01
   4.7000000e+01   1.1708595e+01
   4.8000000e+01   1.1617913e+01
   4.9000000e+01   1.1619006e+01
   5.0000000e+01   1.1494754e+01
   5.1000000e+01   1.1301579e+01
   5.2000000e+01   1.1268064e+01
   5.3000000e+01   1.1209438e+01
   5.4000000e+01   1.1146168e+01
   5.5000000e+01   1.1091345e+01
   5.6000000e+01   1.1038235e+01
   5.7000000e+01   1.0919989e+01
   5.8000000e+01   1.0858894e+01
   5.9000000e+01   1.0757610e+01
   6.0000000e+01   1.0593394e+01
   6.1000000e+01   1.0534011e+01
   6.2000000e+01   1.0574372e+01
   6.3000000e+01   1.0404513e+01
   6.4000000e+01   1.0305580e+01
   6.5000000e+01   1.0235155e+01
   6.6000000e+01   1.0075290e+01
   6.7000000e+01   1.0128725e+01
   6.8000000e+01   1.0029763e+01
   6.9000000e+01   9.8699569e+00
   7.0000000e+01   9.9008477e+00
   7.1000000e+01   9.8353386e+00
   7.2000000e+01   9.7576615e+00
   7.3000000e+01   9.7375964e+00
   7.4000000e+01   9.7590343e+00
   7.5000000e+01   9.6326619e+00
   7.6000000e+01   9.5583340e+00
   7.7000000e+01   9.5494289e+00
   7.8000000e+01   9.5156832e+00
   7.9000000e+01   9.4848781e+00
   8.0000000e+01   9.4031036e+00


==> Dat/NLIN_var_ps_qpsk_plot_50span_spacing_375ghz.dat <==
   1.0000000e+00   3.6760672e+01
   2.0000000e+00   3.3782533e+01
   3.0000000e+00   3.2065041e+01
   4.0000000e+00   3.0916513e+01
   5.0000000e+00   2.9934008e+01
   6.0000000e+00   2.9179199e+01
   7.0000000e+00   2.8554380e+01
   8.0000000e+00   2.7964602e+01
   9.0000000e+00   2.7468746e+01
   1.0000000e+01   2.6999791e+01
   1.1000000e+01   2.6554875e+01
   1.2000000e+01   2.6179539e+01
   1.3000000e+01   2.5921555e+01
   1.4000000e+01   2.5522730e+01
   1.5000000e+01   2.5354259e+01
   1.6000000e+01   2.4934811e+01
   1.7000000e+01   2.4815380e+01
   1.8000000e+01   2.4420128e+01
   1.9000000e+01   2.4266179e+01
   2.0000000e+01   2.3991670e+01
   2.1000000e+01   2.3879101e+01
   2.2000000e+01   2.3566649e+01
   2.3000000e+01   2.3385386e+01
   2.4000000e+01   2.3183715e+01
   2.5000000e+01   2.2939572e+01
   2.6000000e+01   2.2898524e+01
   2.7000000e+01   2.2837161e+01
   2.8000000e+01   2.2530341e+01
   2.9000000e+01   2.2363227e+01
   3.0000000e+01   2.2213311e+01
   3.1000000e+01   2.2140493e+01
   3.2000000e+01   2.1965109e+01
   3.3000000e+01   2.1830959e+01
   3.4000000e+01   2.1676927e+01
   3.5000000e+01   2.1546278e+01
   3.6000000e+01   2.1437823e+01
   3.7000000e+01   2.1327464e+01
   3.8000000e+01   2.1286043e+01
   3.9000000e+01   2.1042476e+01
   4.0000000e+01   2.0931064e+01
   4.1000000e+01   2.0771155e+01
   4.2000000e+01   2.0603464e+01
   4.3000000e+01   2.0509057e+01
   4.4000000e+01   2.0493019e+01
   4.5000000e+01   2.0438022e+01
   4.6000000e+01   2.0343278e+01
   4.7000000e+01   2.0266700e+01
   4.8000000e+01   2.0202976e+01
   4.9000000e+01   1.9952563e+01
   5.0000000e+01   1.9962002e+01
   5.1000000e+01   1.9963961e+01
   5.2000000e+01   1.9685173e+01
   5.3000000e+01   1.9730046e+01
   5.4000000e+01   1.9474476e+01
   5.5000000e+01   1.9531721e+01
   5.6000000e+01   1.9381556e+01
   5.7000000e+01   1.9448837e+01
   5.8000000e+01   1.9455152e+01
   5.9000000e+01   1.9248238e+01
   6.0000000e+01   1.9177595e+01
   6.1000000e+01   1.9087303e+01
   6.2000000e+01   1.9009305e+01
   6.3000000e+01   1.8834191e+01
   6.4000000e+01   1.8830588e+01
   6.5000000e+01   1.8715617e+01
   6.6000000e+01   1.8693218e+01
   6.7000000e+01   1.8605449e+01
   6.8000000e+01   1.8651504e+01
   6.9000000e+01   1.8528163e+01
   7.0000000e+01   1.8425216e+01
   7.1000000e+01   1.8398296e+01
   7.2000000e+01   1.8283044e+01
   7.3000000e+01   1.8383631e+01
   7.4000000e+01   1.8084567e+01
   7.5000000e+01   1.8069329e+01
   7.6000000e+01   1.8077819e+01
   7.7000000e+01   1.8095426e+01
   7.8000000e+01   1.7861243e+01
   7.9000000e+01   1.7886817e+01
   8.0000000e+01   1.7761496e+01


==> Dat/NLIN_var_ps_qpsk_plot_50span_spacing_50ghz.dat <==
   1.0000000e+00   3.5449686e+01
   2.0000000e+00   3.2583224e+01
   3.0000000e+00   3.0865871e+01
   4.0000000e+00   2.9660607e+01
   5.0000000e+00   2.8729758e+01
   6.0000000e+00   2.7929132e+01
   7.0000000e+00   2.7301668e+01
   8.0000000e+00   2.6714529e+01
   9.0000000e+00   2.6197387e+01
   1.0000000e+01   2.5773282e+01
   1.1000000e+01   2.5308784e+01
   1.2000000e+01   2.4933168e+01
   1.3000000e+01   2.4613864e+01
   1.4000000e+01   2.4292150e+01
   1.5000000e+01   2.4061940e+01
   1.6000000e+01   2.3726798e+01
   1.7000000e+01   2.3493770e+01
   1.8000000e+01   2.3113357e+01
   1.9000000e+01   2.2940615e+01
   2.0000000e+01   2.2743240e+01
   2.1000000e+01   2.2631647e+01
   2.2000000e+01   2.2322382e+01
   2.3000000e+01   2.2155981e+01
   2.4000000e+01   2.1863699e+01
   2.5000000e+01   2.1722270e+01
   2.6000000e+01   2.1641140e+01
   2.7000000e+01   2.1472750e+01
   2.8000000e+01   2.1264026e+01
   2.9000000e+01   2.1217902e+01
   3.0000000e+01   2.1057362e+01
   3.1000000e+01   2.0830707e+01
   3.2000000e+01   2.0657692e+01
   3.3000000e+01   2.0462643e+01
   3.4000000e+01   2.0353617e+01
   3.5000000e+01   2.0277185e+01
   3.6000000e+01   2.0012711e+01
   3.7000000e+01   1.9953392e+01
   3.8000000e+01   2.0027994e+01
   3.9000000e+01   1.9867311e+01
   4.0000000e+01   1.9724846e+01
   4.1000000e+01   1.9493717e+01
   4.2000000e+01   1.9336420e+01
   4.3000000e+01   1.9478388e+01
   4.4000000e+01   1.9309481e+01
   4.5000000e+01   1.9072273e+01
   4.6000000e+01   1.8999198e+01
   4.7000000e+01   1.8917201e+01
   4.8000000e+01   1.8811311e+01
   4.9000000e+01   1.8728412e+01
   5.0000000e+01   1.8653885e+01
   5.1000000e+01   1.8639696e+01
   5.2000000e+01   1.8648648e+01
   5.3000000e+01   1.8538855e+01
   5.4000000e+01   1.8250006e+01
   5.5000000e+01   1.8172227e+01
   5.6000000e+01   1.8181076e+01
   5.7000000e+01   1.8202528e+01
   5.8000000e+01   1.7956071e+01
   5.9000000e+01   1.7805301e+01
   6.0000000e+01   1.7844594e+01
   6.1000000e+01   1.7731107e+01
   6.2000000e+01   1.7603840e+01
   6.3000000e+01   1.7611135e+01
   6.4000000e+01   1.7605442e+01
   6.5000000e+01   1.7362396e+01
   6.6000000e+01   1.7463193e+01
   6.7000000e+01   1.7360045e+01
   6.8000000e+01   1.7303027e+01
   6.9000000e+01   1.7334889e+01
   7.0000000e+01   1.7237220e+01
   7.1000000e+01   1.7190626e+01
   7.2000000e+01   1.7082594e+01
   7.3000000e+01   1.6939307e+01
   7.4000000e+01   1.6978848e+01
   7.5000000e+01   1.6803345e+01
   7.6000000e+01   1.6968056e+01
   7.7000000e+01   1.6667319e+01
   7.8000000e+01   1.6671550e+01
   7.9000000e+01   1.6580910e+01
   8.0000000e+01   1.6444762e+01


==> Dat/NLIN_var_qpsk_101ch_25dbm.dat <==
   1.0000000e+00   3.5930900e+01
   2.0000000e+00   3.7180500e+01
   3.0000000e+00   3.7727200e+01
   4.0000000e+00   3.7989800e+01
   5.0000000e+00   3.8126500e+01
   6.0000000e+00   3.8204100e+01
   7.0000000e+00   3.8246500e+01
   8.0000000e+00   3.8268200e+01
   9.0000000e+00   3.8275900e+01
   1.0000000e+01   3.8274000e+01
   1.1000000e+01   3.8264700e+01
   1.2000000e+01   3.8250000e+01
   1.3000000e+01   3.8230800e+01
   1.4000000e+01   3.8208000e+01
   1.5000000e+01   3.8182700e+01
   1.6000000e+01   3.8155200e+01
   1.7000000e+01   3.8125900e+01
   1.8000000e+01   3.8094900e+01
   1.9000000e+01   3.8062500e+01
   2.0000000e+01   3.8029500e+01
   2.1000000e+01   3.7995900e+01
   2.2000000e+01   3.7961300e+01
   2.3000000e+01   3.7926100e+01
   2.4000000e+01   3.7890100e+01
   2.5000000e+01   3.7853900e+01
   2.6000000e+01   3.7817400e+01
   2.7000000e+01   3.7780500e+01
   2.8000000e+01   3.7743200e+01
   2.9000000e+01   3.7706000e+01
   3.0000000e+01   3.7668500e+01
   3.1000000e+01   3.7630700e+01
   3.2000000e+01   3.7592900e+01
   3.3000000e+01   3.7555000e+01
   3.4000000e+01   3.7517200e+01
   3.5000000e+01   3.7479400e+01
   3.6000000e+01   3.7441400e+01
   3.7000000e+01   3.7403200e+01
   3.8000000e+01   3.7365300e+01
   3.9000000e+01   3.7327300e+01
   4.0000000e+01   3.7289400e+01
   4.1000000e+01   3.7251400e+01
   4.2000000e+01   3.7213400e+01
   4.3000000e+01   3.7175000e+01
   4.4000000e+01   3.7136900e+01
   4.5000000e+01   3.7098900e+01
   4.6000000e+01   3.7060700e+01
   4.7000000e+01   3.7022200e+01
   4.8000000e+01   3.6983400e+01
   4.9000000e+01   3.6944800e+01
   5.0000000e+01   3.6906500e+01
   5.1000000e+01   3.6868600e+01
   5.2000000e+01   3.6830900e+01
   5.3000000e+01   3.6793800e+01
   5.4000000e+01   3.6756600e+01
   5.5000000e+01   3.6719900e+01
   5.6000000e+01   3.6682800e+01
   5.7000000e+01   3.6645200e+01
   5.8000000e+01   3.6607100e+01
   5.9000000e+01   3.6569100e+01
   6.0000000e+01   3.6531100e+01
   6.1000000e+01   3.6492700e+01
   6.2000000e+01   3.6454100e+01
   6.3000000e+01   3.6415400e+01
   6.4000000e+01   3.6376300e+01
   6.5000000e+01   3.6337100e+01
   6.6000000e+01   3.6297900e+01
   6.7000000e+01   3.6258300e+01
   6.8000000e+01   3.6218500e+01
   6.9000000e+01   3.6178600e+01
   7.0000000e+01   3.6138800e+01
   7.1000000e+01   3.6098700e+01
   7.2000000e+01   3.6057800e+01
   7.3000000e+01   3.6016400e+01
   7.4000000e+01   3.5974100e+01
   7.5000000e+01   3.5931800e+01
   7.6000000e+01   3.5888400e+01
   7.7000000e+01   3.5844500e+01
   7.8000000e+01   3.5799900e+01
   7.9000000e+01   3.5754100e+01
   8.0000000e+01   3.5707100e+01
   8.1000000e+01   3.5659000e+01
   8.2000000e+01   3.5609800e+01
   8.3000000e+01   3.5559600e+01
   8.4000000e+01   3.5508500e+01
   8.5000000e+01   3.5455500e+01
   8.6000000e+01   3.5400000e+01
   8.7000000e+01   3.5342400e+01
   8.8000000e+01   3.5282000e+01
   8.9000000e+01   3.5218500e+01
   9.0000000e+01   3.5150900e+01
   9.1000000e+01   3.5077600e+01
   9.2000000e+01   3.4998300e+01
   9.3000000e+01   3.4910400e+01
   9.4000000e+01   3.4812600e+01
   9.5000000e+01   3.4700800e+01
   9.6000000e+01   3.4568300e+01
   9.7000000e+01   3.4399600e+01
   9.8000000e+01   3.4176700e+01
   9.9000000e+01   3.3858400e+01
   1.0000000e+02   3.3385900e+01
   1.0100000e+02   3.2465300e+01


==> Dat/NLIPMQPSKSSFM.dat <==
   1.0000000e+00   3.1847025e+01
   2.0000000e+00   3.2461756e+01
   3.0000000e+00   3.2697439e+01
   4.0000000e+00   3.2810737e+01
   5.0000000e+00   3.2857968e+01
   6.0000000e+00   3.2857968e+01
   7.0000000e+00   3.2810737e+01
   8.0000000e+00   3.2697439e+01
   9.0000000e+00   3.2461756e+01
   1.0000000e+01   3.1847025e+01


==> Dat/NLISOPMQPSKSSFM.dat <==
   1.0000000e+00   3.3028107e+01
   2.0000000e+00   3.3638620e+01
   3.0000000e+00   3.3874799e+01
   4.0000000e+00   3.3990446e+01
   5.0000000e+00   3.4039253e+01
   6.0000000e+00   3.4039253e+01
   7.0000000e+00   3.3990446e+01
   8.0000000e+00   3.3874799e+01
   9.0000000e+00   3.3638620e+01
   1.0000000e+01   3.3028107e+01


==> Dat/NLISOPMQPSKSSFMEGN.dat <==
   1.0000000e+00   3.2477593e+01
   2.0000000e+00   3.3089930e+01
   3.0000000e+00   3.3325895e+01
   4.0000000e+00   3.3440526e+01
   5.0000000e+00   3.3488651e+01
   6.0000000e+00   3.3488651e+01
   7.0000000e+00   3.3440526e+01
   8.0000000e+00   3.3325895e+01
   9.0000000e+00   3.3089930e+01
   1.0000000e+01   3.2477593e+01


==> Dat/NLISOPMQPSKSSFMR.dat <==
   1.0000000e+00   3.2856854e+01
   2.0000000e+00   3.3490116e+01
   3.0000000e+00   3.3746959e+01
   4.0000000e+00   3.3833120e+01
   5.0000000e+00   3.3861569e+01
   6.0000000e+00   3.3826865e+01
   7.0000000e+00   3.3853389e+01
   8.0000000e+00   3.3628547e+01
   9.0000000e+00   3.3500581e+01
   1.0000000e+01   3.2940401e+01


==> Dat/NLI_101CH_10GHZ_25DBM.dat <==
   1.0000000e+00   3.6137100e+01
   2.0000000e+00   3.7325800e+01
   3.0000000e+00   3.7855000e+01
   4.0000000e+00   3.8109800e+01
   5.0000000e+00   3.8241300e+01
   6.0000000e+00   3.8315400e+01
   7.0000000e+00   3.8356200e+01
   8.0000000e+00   3.8376400e+01
   9.0000000e+00   3.8382700e+01
   1.0000000e+01   3.8379100e+01
   1.1000000e+01   3.8368300e+01
   1.2000000e+01   3.8352200e+01
   1.3000000e+01   3.8332000e+01
   1.4000000e+01   3.8308200e+01
   1.5000000e+01   3.8281800e+01
   1.6000000e+01   3.8253000e+01
   1.7000000e+01   3.8222400e+01
   1.8000000e+01   3.8190400e+01
   1.9000000e+01   3.8157100e+01
   2.0000000e+01   3.8122800e+01
   2.1000000e+01   3.8087700e+01
   2.2000000e+01   3.8051700e+01
   2.3000000e+01   3.8014800e+01
   2.4000000e+01   3.7977400e+01
   2.5000000e+01   3.7939600e+01
   2.6000000e+01   3.7901200e+01
   2.7000000e+01   3.7862900e+01
   2.8000000e+01   3.7824500e+01
   2.9000000e+01   3.7785700e+01
   3.0000000e+01   3.7746700e+01
   3.1000000e+01   3.7707200e+01
   3.2000000e+01   3.7667400e+01
   3.3000000e+01   3.7627500e+01
   3.4000000e+01   3.7587300e+01
   3.5000000e+01   3.7547200e+01
   3.6000000e+01   3.7507200e+01
   3.7000000e+01   3.7466900e+01
   3.8000000e+01   3.7426400e+01
   3.9000000e+01   3.7386200e+01
   4.0000000e+01   3.7345900e+01
   4.1000000e+01   3.7305200e+01
   4.2000000e+01   3.7264600e+01
   4.3000000e+01   3.7224000e+01
   4.4000000e+01   3.7183700e+01
   4.5000000e+01   3.7143600e+01
   4.6000000e+01   3.7104000e+01
   4.7000000e+01   3.7065000e+01
   4.8000000e+01   3.7026100e+01
   4.9000000e+01   3.6986700e+01
   5.0000000e+01   3.6946900e+01
   5.1000000e+01   3.6907100e+01
   5.2000000e+01   3.6867100e+01
   5.3000000e+01   3.6827100e+01
   5.4000000e+01   3.6787000e+01
   5.5000000e+01   3.6746700e+01
   5.6000000e+01   3.6706100e+01
   5.7000000e+01   3.6665900e+01
   5.8000000e+01   3.6625900e+01
   5.9000000e+01   3.6585900e+01
   6.0000000e+01   3.6546600e+01
   6.1000000e+01   3.6507300e+01
   6.2000000e+01   3.6467900e+01
   6.3000000e+01   3.6427900e+01
   6.4000000e+01   3.6387700e+01
   6.5000000e+01   3.6347700e+01
   6.6000000e+01   3.6307200e+01
   6.7000000e+01   3.6265900e+01
   6.8000000e+01   3.6224700e+01
   6.9000000e+01   3.6184000e+01
   7.0000000e+01   3.6142900e+01
   7.1000000e+01   3.6101300e+01
   7.2000000e+01   3.6059400e+01
   7.3000000e+01   3.6016700e+01
   7.4000000e+01   3.5973200e+01
   7.5000000e+01   3.5929600e+01
   7.6000000e+01   3.5885800e+01
   7.7000000e+01   3.5842600e+01
   7.8000000e+01   3.5798600e+01
   7.9000000e+01   3.5753400e+01
   8.0000000e+01   3.5707900e+01
   8.1000000e+01   3.5661100e+01
   8.2000000e+01   3.5612800e+01
   8.3000000e+01   3.5563500e+01
   8.4000000e+01   3.5512700e+01
   8.5000000e+01   3.5460400e+01
   8.6000000e+01   3.5406500e+01
   8.7000000e+01   3.5350400e+01
   8.8000000e+01   3.5291700e+01
   8.9000000e+01   3.5230500e+01
   9.0000000e+01   3.5165100e+01
   9.1000000e+01   3.5095400e+01
   9.2000000e+01   3.5019400e+01
   9.3000000e+01   3.4935300e+01
   9.4000000e+01   3.4839700e+01
   9.5000000e+01   3.4729300e+01
   9.6000000e+01   3.4596800e+01
   9.7000000e+01   3.4431300e+01
   9.8000000e+01   3.4213500e+01
   9.9000000e+01   3.3899000e+01
   1.0000000e+02   3.3426600e+01
   1.0100000e+02   3.2516300e+01


==> Dat/NLI_16QAM_101CH_10GHZ_25DBM.dat <==
   1.0000000e+00   3.7831100e+01
   2.0000000e+00   3.8861200e+01
   3.0000000e+00   3.9327900e+01
   4.0000000e+00   3.9565900e+01
   5.0000000e+00   3.9699100e+01
   6.0000000e+00   3.9780100e+01
   7.0000000e+00   3.9829700e+01
   8.0000000e+00   3.9859000e+01
   9.0000000e+00   3.9874200e+01
   1.0000000e+01   3.9878900e+01
   1.1000000e+01   3.9875900e+01
   1.2000000e+01   3.9866900e+01
   1.3000000e+01   3.9853200e+01
   1.4000000e+01   3.9835400e+01
   1.5000000e+01   3.9814300e+01
   1.6000000e+01   3.9790400e+01
   1.7000000e+01   3.9764200e+01
   1.8000000e+01   3.9736100e+01
   1.9000000e+01   3.9706300e+01
   2.0000000e+01   3.9675100e+01
   2.1000000e+01   3.9642700e+01
   2.2000000e+01   3.9609200e+01
   2.3000000e+01   3.9574500e+01
   2.4000000e+01   3.9538900e+01
   2.5000000e+01   3.9502700e+01
   2.6000000e+01   3.9465700e+01
   2.7000000e+01   3.9428400e+01
   2.8000000e+01   3.9390700e+01
   2.9000000e+01   3.9352500e+01
   3.0000000e+01   3.9313800e+01
   3.1000000e+01   3.9274600e+01
   3.2000000e+01   3.9235000e+01
   3.3000000e+01   3.9195100e+01
   3.4000000e+01   3.9154800e+01
   3.5000000e+01   3.9114300e+01
   3.6000000e+01   3.9073900e+01
   3.7000000e+01   3.9033000e+01
   3.8000000e+01   3.8991900e+01
   3.9000000e+01   3.8950800e+01
   4.0000000e+01   3.8909600e+01
   4.1000000e+01   3.8867900e+01
   4.2000000e+01   3.8826200e+01
   4.3000000e+01   3.8784400e+01
   4.4000000e+01   3.8742700e+01
   4.5000000e+01   3.8701100e+01
   4.6000000e+01   3.8659700e+01
   4.7000000e+01   3.8618700e+01
   4.8000000e+01   3.8577700e+01
   4.9000000e+01   3.8536300e+01
   5.0000000e+01   3.8494500e+01
   5.1000000e+01   3.8452600e+01
   5.2000000e+01   3.8410600e+01
   5.3000000e+01   3.8368400e+01
   5.4000000e+01   3.8326100e+01
   5.5000000e+01   3.8283600e+01
   5.6000000e+01   3.8240800e+01
   5.7000000e+01   3.8198300e+01
   5.8000000e+01   3.8155800e+01
   5.9000000e+01   3.8113200e+01
   6.0000000e+01   3.8071100e+01
   6.1000000e+01   3.8028900e+01
   6.2000000e+01   3.7986500e+01
   6.3000000e+01   3.7943600e+01
   6.4000000e+01   3.7900600e+01
   6.5000000e+01   3.7857500e+01
   6.6000000e+01   3.7814000e+01
   6.7000000e+01   3.7769800e+01
   6.8000000e+01   3.7725700e+01
   6.9000000e+01   3.7681700e+01
   7.0000000e+01   3.7637300e+01
   7.1000000e+01   3.7592500e+01
   7.2000000e+01   3.7547300e+01
   7.3000000e+01   3.7501300e+01
   7.4000000e+01   3.7454700e+01
   7.5000000e+01   3.7407700e+01
   7.6000000e+01   3.7360400e+01
   7.7000000e+01   3.7313400e+01
   7.8000000e+01   3.7265500e+01
   7.9000000e+01   3.7216600e+01
   8.0000000e+01   3.7167200e+01
   8.1000000e+01   3.7116400e+01
   8.2000000e+01   3.7064400e+01
   8.3000000e+01   3.7011100e+01
   8.4000000e+01   3.6956400e+01
   8.5000000e+01   3.6900200e+01
   8.6000000e+01   3.6842300e+01
   8.7000000e+01   3.6782300e+01
   8.8000000e+01   3.6719700e+01
   8.9000000e+01   3.6654500e+01
   9.0000000e+01   3.6585400e+01
   9.1000000e+01   3.6512200e+01
   9.2000000e+01   3.6433300e+01
   9.3000000e+01   3.6347100e+01
   9.4000000e+01   3.6250800e+01
   9.5000000e+01   3.6141800e+01
   9.6000000e+01   3.6014100e+01
   9.7000000e+01   3.5859300e+01
   9.8000000e+01   3.5662000e+01
   9.9000000e+01   3.5389800e+01
   1.0000000e+02   3.4994600e+01
   1.0100000e+02   3.4247700e+01


==> Dat/NLI_16QAM_101CH_10GHZ_25DBM_DAN.dat <==
   1.0000000e+00   3.5961400e+01
   2.0000000e+00   3.6460600e+01
   3.0000000e+00   3.6738200e+01
   4.0000000e+00   3.6906800e+01
   5.0000000e+00   3.7015200e+01
   6.0000000e+00   3.7086600e+01
   7.0000000e+00   3.7133200e+01
   8.0000000e+00   3.7162300e+01
   9.0000000e+00   3.7178400e+01
   1.0000000e+01   3.7184600e+01
   1.1000000e+01   3.7183100e+01
   1.2000000e+01   3.7175300e+01
   1.3000000e+01   3.7162400e+01
   1.4000000e+01   3.7145200e+01
   1.5000000e+01   3.7124500e+01
   1.6000000e+01   3.7100800e+01
   1.7000000e+01   3.7074500e+01
   1.8000000e+01   3.7046000e+01
   1.9000000e+01   3.7015500e+01
   2.0000000e+01   3.6983400e+01
   2.1000000e+01   3.6949700e+01
   2.2000000e+01   3.6914800e+01
   2.3000000e+01   3.6878700e+01
   2.4000000e+01   3.6841600e+01
   2.5000000e+01   3.6803500e+01
   2.6000000e+01   3.6764700e+01
   2.7000000e+01   3.6725100e+01
   2.8000000e+01   3.6684800e+01
   2.9000000e+01   3.6644000e+01
   3.0000000e+01   3.6602600e+01
   3.1000000e+01   3.6560800e+01
   3.2000000e+01   3.6518500e+01
   3.3000000e+01   3.6475800e+01
   3.4000000e+01   3.6432800e+01
   3.5000000e+01   3.6389400e+01
   3.6000000e+01   3.6345800e+01
   3.7000000e+01   3.6301800e+01
   3.8000000e+01   3.6257700e+01
   3.9000000e+01   3.6213300e+01
   4.0000000e+01   3.6168700e+01
   4.1000000e+01   3.6123900e+01
   4.2000000e+01   3.6078900e+01
   4.3000000e+01   3.6033800e+01
   4.4000000e+01   3.5988500e+01
   4.5000000e+01   3.5943100e+01
   4.6000000e+01   3.5897500e+01
   4.7000000e+01   3.5851900e+01
   4.8000000e+01   3.5806000e+01
   4.9000000e+01   3.5760100e+01
   5.0000000e+01   3.5714000e+01
   5.1000000e+01   3.5667900e+01
   5.2000000e+01   3.5621600e+01
   5.3000000e+01   3.5575100e+01
   5.4000000e+01   3.5528600e+01
   5.5000000e+01   3.5482000e+01
   5.6000000e+01   3.5435200e+01
   5.7000000e+01   3.5388300e+01
   5.8000000e+01   3.5341200e+01
   5.9000000e+01   3.5294000e+01
   6.0000000e+01   3.5246700e+01
   6.1000000e+01   3.5199200e+01
   6.2000000e+01   3.5151600e+01
   6.3000000e+01   3.5103800e+01
   6.4000000e+01   3.5055800e+01
   6.5000000e+01   3.5007600e+01
   6.6000000e+01   3.4959100e+01
   6.7000000e+01   3.4910400e+01
   6.8000000e+01   3.4861500e+01
   6.9000000e+01   3.4812200e+01
   7.0000000e+01   3.4762700e+01
   7.1000000e+01   3.4712800e+01
   7.2000000e+01   3.4662500e+01
   7.3000000e+01   3.4611800e+01
   7.4000000e+01   3.4560700e+01
   7.5000000e+01   3.4509100e+01
   7.6000000e+01   3.4456900e+01
   7.7000000e+01   3.4404100e+01
   7.8000000e+01   3.4350700e+01
   7.9000000e+01   3.4296500e+01
   8.0000000e+01   3.4241500e+01
   8.1000000e+01   3.4185600e+01
   8.2000000e+01   3.4128600e+01
   8.3000000e+01   3.4070600e+01
   8.4000000e+01   3.4011200e+01
   8.5000000e+01   3.3950400e+01
   8.6000000e+01   3.3888000e+01
   8.7000000e+01   3.3823700e+01
   8.8000000e+01   3.3757200e+01
   8.9000000e+01   3.3688200e+01
   9.0000000e+01   3.3616200e+01
   9.1000000e+01   3.3540800e+01
   9.2000000e+01   3.3461300e+01
   9.3000000e+01   3.3376800e+01
   9.4000000e+01   3.3286100e+01
   9.5000000e+01   3.3187600e+01
   9.6000000e+01   3.3079100e+01
   9.7000000e+01   3.2957500e+01
   9.8000000e+01   3.2817500e+01
   9.9000000e+01   3.2651100e+01
   1.0000000e+02   3.2444000e+01
   1.0100000e+02   3.2172200e+01


==> Dat/NLI_64QAM_101CH_10GHZ_25DBM.dat <==
   1.0000000e+00   3.7831100e+01
   2.0000000e+00   3.8861200e+01
   3.0000000e+00   3.9327900e+01
   4.0000000e+00   3.9565900e+01
   5.0000000e+00   3.9699100e+01
   6.0000000e+00   3.9780100e+01
   7.0000000e+00   3.9829700e+01
   8.0000000e+00   3.9859000e+01
   9.0000000e+00   3.9874200e+01
   1.0000000e+01   3.9878900e+01
   1.1000000e+01   3.9875900e+01
   1.2000000e+01   3.9866900e+01
   1.3000000e+01   3.9853200e+01
   1.4000000e+01   3.9835400e+01
   1.5000000e+01   3.9814300e+01
   1.6000000e+01   3.9790400e+01
   1.7000000e+01   3.9764200e+01
   1.8000000e+01   3.9736100e+01
   1.9000000e+01   3.9706300e+01
   2.0000000e+01   3.9675100e+01
   2.1000000e+01   3.9642700e+01
   2.2000000e+01   3.9609200e+01
   2.3000000e+01   3.9574500e+01
   2.4000000e+01   3.9538900e+01
   2.5000000e+01   3.9502700e+01
   2.6000000e+01   3.9465700e+01
   2.7000000e+01   3.9428400e+01
   2.8000000e+01   3.9390700e+01
   2.9000000e+01   3.9352500e+01
   3.0000000e+01   3.9313800e+01
   3.1000000e+01   3.9274600e+01
   3.2000000e+01   3.9235000e+01
   3.3000000e+01   3.9195100e+01
   3.4000000e+01   3.9154800e+01
   3.5000000e+01   3.9114300e+01
   3.6000000e+01   3.9073900e+01
   3.7000000e+01   3.9033000e+01
   3.8000000e+01   3.8991900e+01
   3.9000000e+01   3.8950800e+01
   4.0000000e+01   3.8909600e+01
   4.1000000e+01   3.8867900e+01
   4.2000000e+01   3.8826200e+01
   4.3000000e+01   3.8784400e+01
   4.4000000e+01   3.8742700e+01
   4.5000000e+01   3.8701100e+01
   4.6000000e+01   3.8659700e+01
   4.7000000e+01   3.8618700e+01
   4.8000000e+01   3.8577700e+01
   4.9000000e+01   3.8536300e+01
   5.0000000e+01   3.8494500e+01
   5.1000000e+01   3.8452600e+01
   5.2000000e+01   3.8410600e+01
   5.3000000e+01   3.8368400e+01
   5.4000000e+01   3.8326100e+01
   5.5000000e+01   3.8283600e+01
   5.6000000e+01   3.8240800e+01
   5.7000000e+01   3.8198300e+01
   5.8000000e+01   3.8155800e+01
   5.9000000e+01   3.8113200e+01
   6.0000000e+01   3.8071100e+01
   6.1000000e+01   3.8028900e+01
   6.2000000e+01   3.7986500e+01
   6.3000000e+01   3.7943600e+01
   6.4000000e+01   3.7900600e+01
   6.5000000e+01   3.7857500e+01
   6.6000000e+01   3.7814000e+01
   6.7000000e+01   3.7769800e+01
   6.8000000e+01   3.7725700e+01
   6.9000000e+01   3.7681700e+01
   7.0000000e+01   3.7637300e+01
   7.1000000e+01   3.7592500e+01
   7.2000000e+01   3.7547300e+01
   7.3000000e+01   3.7501300e+01
   7.4000000e+01   3.7454700e+01
   7.5000000e+01   3.7407700e+01
   7.6000000e+01   3.7360400e+01
   7.7000000e+01   3.7313400e+01
   7.8000000e+01   3.7265500e+01
   7.9000000e+01   3.7216600e+01
   8.0000000e+01   3.7167200e+01
   8.1000000e+01   3.7116400e+01
   8.2000000e+01   3.7064400e+01
   8.3000000e+01   3.7011100e+01
   8.4000000e+01   3.6956400e+01
   8.5000000e+01   3.6900200e+01
   8.6000000e+01   3.6842300e+01
   8.7000000e+01   3.6782300e+01
   8.8000000e+01   3.6719700e+01
   8.9000000e+01   3.6654500e+01
   9.0000000e+01   3.6585400e+01
   9.1000000e+01   3.6512200e+01
   9.2000000e+01   3.6433300e+01
   9.3000000e+01   3.6347100e+01
   9.4000000e+01   3.6250800e+01
   9.5000000e+01   3.6141800e+01
   9.6000000e+01   3.6014100e+01
   9.7000000e+01   3.5859300e+01
   9.8000000e+01   3.5662000e+01
   9.9000000e+01   3.5389800e+01
   1.0000000e+02   3.4994600e+01
   1.0100000e+02   3.4247700e+01


==> Dat/NLI_GN_101CH_10GHZ_25DBM.dat <==
   1.0000000e+00   4.0229900e+01
   2.0000000e+00   4.1103600e+01
   3.0000000e+00   4.1500200e+01
   4.0000000e+00   4.1715400e+01
   5.0000000e+00   4.1845400e+01
   6.0000000e+00   4.1929500e+01
   7.0000000e+00   4.1984500e+01
   8.0000000e+00   4.2020000e+01
   9.0000000e+00   4.2041400e+01
   1.0000000e+01   4.2052100e+01
   1.1000000e+01   4.2054700e+01
   1.2000000e+01   4.2050800e+01
   1.3000000e+01   4.2041700e+01
   1.4000000e+01   4.2028100e+01
   1.5000000e+01   4.2010800e+01
   1.6000000e+01   4.1990300e+01
   1.7000000e+01   4.1967000e+01
   1.8000000e+01   4.1941600e+01
   1.9000000e+01   4.1914000e+01
   2.0000000e+01   4.1884800e+01
   2.1000000e+01   4.1854000e+01
   2.2000000e+01   4.1821900e+01
   2.3000000e+01   4.1788400e+01
   2.4000000e+01   4.1753800e+01
   2.5000000e+01   4.1718300e+01
   2.6000000e+01   4.1681800e+01
   2.7000000e+01   4.1644800e+01
   2.8000000e+01   4.1607100e+01
   2.9000000e+01   4.1568800e+01
   3.0000000e+01   4.1529900e+01
   3.1000000e+01   4.1490300e+01
   3.2000000e+01   4.1450300e+01
   3.3000000e+01   4.1409800e+01
   3.4000000e+01   4.1368800e+01
   3.5000000e+01   4.1327600e+01
   3.6000000e+01   4.1286100e+01
   3.7000000e+01   4.1244200e+01
   3.8000000e+01   4.1202000e+01
   3.9000000e+01   4.1159700e+01
   4.0000000e+01   4.1117100e+01
   4.1000000e+01   4.1074100e+01
   4.2000000e+01   4.1030900e+01
   4.3000000e+01   4.0987600e+01
   4.4000000e+01   4.0944300e+01
   4.5000000e+01   4.0900900e+01
   4.6000000e+01   4.0857500e+01
   4.7000000e+01   4.0814200e+01
   4.8000000e+01   4.0770900e+01
   4.9000000e+01   4.0727200e+01
   5.0000000e+01   4.0683200e+01
   5.1000000e+01   4.0639000e+01
   5.2000000e+01   4.0594700e+01
   5.3000000e+01   4.0550200e+01
   5.4000000e+01   4.0505600e+01
   5.5000000e+01   4.0460700e+01
   5.6000000e+01   4.0415600e+01
   5.7000000e+01   4.0370500e+01
   5.8000000e+01   4.0325400e+01
   5.9000000e+01   4.0280200e+01
   6.0000000e+01   4.0235100e+01
   6.1000000e+01   4.0189900e+01
   6.2000000e+01   4.0144500e+01
   6.3000000e+01   4.0098700e+01
   6.4000000e+01   4.0052600e+01
   6.5000000e+01   4.0006500e+01
   6.6000000e+01   3.9959900e+01
   6.7000000e+01   3.9912800e+01
   6.8000000e+01   3.9865600e+01
   6.9000000e+01   3.9818300e+01
   7.0000000e+01   3.9770700e+01
   7.1000000e+01   3.9722600e+01
   7.2000000e+01   3.9674000e+01
   7.3000000e+01   3.9624800e+01
   7.4000000e+01   3.9575000e+01
   7.5000000e+01   3.9524700e+01
   7.6000000e+01   3.9474000e+01
   7.7000000e+01   3.9423100e+01
   7.8000000e+01   3.9371400e+01
   7.9000000e+01   3.9318700e+01
   8.0000000e+01   3.9265400e+01
   8.1000000e+01   3.9210800e+01
   8.2000000e+01   3.9155000e+01
   8.3000000e+01   3.9098000e+01
   8.4000000e+01   3.9039500e+01
   8.5000000e+01   3.8979400e+01
   8.6000000e+01   3.8917600e+01
   8.7000000e+01   3.8853700e+01
   8.8000000e+01   3.8787300e+01
   8.9000000e+01   3.8718300e+01
   9.0000000e+01   3.8645800e+01
   9.1000000e+01   3.8569300e+01
   9.2000000e+01   3.8487600e+01
   9.3000000e+01   3.8399600e+01
   9.4000000e+01   3.8302900e+01
   9.5000000e+01   3.8195600e+01
   9.6000000e+01   3.8073000e+01
   9.7000000e+01   3.7929100e+01
   9.8000000e+01   3.7752500e+01
   9.9000000e+01   3.7521800e+01
   1.0000000e+02   3.7200000e+01
   1.0100000e+02   3.6597000e+01


==> Dat/NLI_HETRO_101CH_10GHZ_25DBM.dat <==
   1.0000000e+00   3.4812500e+01
   2.0000000e+00   3.5773100e+01
   3.0000000e+00   3.6244100e+01
   4.0000000e+00   3.6519700e+01
   5.0000000e+00   3.6692700e+01
   6.0000000e+00   3.6815100e+01
   7.0000000e+00   3.6908000e+01
   8.0000000e+00   3.6983700e+01
   9.0000000e+00   3.7047300e+01
   1.0000000e+01   3.7102600e+01
   1.1000000e+01   3.7151300e+01
   1.2000000e+01   3.7195400e+01
   1.3000000e+01   3.7236100e+01
   1.4000000e+01   3.7273700e+01
   1.5000000e+01   3.7309100e+01
   1.6000000e+01   3.7342400e+01
   1.7000000e+01   3.7374000e+01
   1.8000000e+01   3.7404400e+01
   1.9000000e+01   3.7433900e+01
   2.0000000e+01   3.7462700e+01
   2.1000000e+01   3.7491200e+01
   2.2000000e+01   3.7519800e+01
   2.3000000e+01   3.7548300e+01
   2.4000000e+01   3.7577500e+01
   2.5000000e+01   3.7607600e+01
   2.6000000e+01   3.7638600e+01
   2.7000000e+01   3.7671100e+01
   2.8000000e+01   3.7705400e+01
   2.9000000e+01   3.7742400e+01
   3.0000000e+01   3.7783200e+01
   3.1000000e+01   3.7829600e+01
   3.2000000e+01   3.7883900e+01
   3.3000000e+01   3.7950200e+01
   3.4000000e+01   3.8027100e+01
   3.5000000e+01   3.8054000e+01
   3.6000000e+01   3.8128100e+01
   3.7000000e+01   3.8188900e+01
   3.8000000e+01   3.8236600e+01
   3.9000000e+01   3.8275800e+01
   4.0000000e+01   3.8308600e+01
   4.1000000e+01   3.8336700e+01
   4.2000000e+01   3.8361000e+01
   4.3000000e+01   3.8382300e+01
   4.4000000e+01   3.8401300e+01
   4.5000000e+01   3.8418300e+01
   4.6000000e+01   3.8433600e+01
   4.7000000e+01   3.8447400e+01
   4.8000000e+01   3.8459900e+01
   4.9000000e+01   3.8471000e+01
   5.0000000e+01   3.8481700e+01
   5.1000000e+01   3.8491400e+01
   5.2000000e+01   3.8499900e+01
   5.3000000e+01   3.8507700e+01
   5.4000000e+01   3.8515300e+01
   5.5000000e+01   3.8522200e+01
   5.6000000e+01   3.8528400e+01
   5.7000000e+01   3.8534100e+01
   5.8000000e+01   3.8539200e+01
   5.9000000e+01   3.8543900e+01
   6.0000000e+01   3.8548300e+01
   6.1000000e+01   3.8552400e+01
   6.2000000e+01   3.8556100e+01
   6.3000000e+01   3.8559500e+01
   6.4000000e+01   3.8563000e+01
   6.5000000e+01   3.8567000e+01
   6.6000000e+01   3.8572000e+01
   6.7000000e+01   3.8578500e+01
   6.8000000e+01   3.8586200e+01
   6.9000000e+01   3.8588500e+01
   7.0000000e+01   3.8594500e+01
   7.1000000e+01   3.8597600e+01
   7.2000000e+01   3.8598200e+01
   7.3000000e+01   3.8596700e+01
   7.4000000e+01   3.8593400e+01
   7.5000000e+01   3.8588300e+01
   7.6000000e+01   3.8581600e+01
   7.7000000e+01   3.8573500e+01
   7.8000000e+01   3.8563800e+01
   7.9000000e+01   3.8552900e+01
   8.0000000e+01   3.8540600e+01
   8.1000000e+01   3.8526600e+01
   8.2000000e+01   3.8511200e+01
   8.3000000e+01   3.8493900e+01
   8.4000000e+01   3.8474700e+01
   8.5000000e+01   3.8453400e+01
   8.6000000e+01   3.8429500e+01
   8.7000000e+01   3.8402800e+01
   8.8000000e+01   3.8372900e+01
   8.9000000e+01   3.8339400e+01
   9.0000000e+01   3.8301700e+01
   9.1000000e+01   3.8259300e+01
   9.2000000e+01   3.8210700e+01
   9.3000000e+01   3.8154100e+01
   9.4000000e+01   3.8087800e+01
   9.5000000e+01   3.8007800e+01
   9.6000000e+01   3.7909400e+01
   9.7000000e+01   3.7781200e+01
   9.8000000e+01   3.7603900e+01
   9.9000000e+01   3.7333000e+01
   1.0000000e+02   3.6881800e+01
   1.0100000e+02   3.5960600e+01


==> Dat/NLI_HETRO_25DBM_101CH_10GHZ.dat <==
   1.0000000e+00   3.4812500e+01
   2.0000000e+00   3.5773100e+01
   3.0000000e+00   3.6244100e+01
   4.0000000e+00   3.6519700e+01
   5.0000000e+00   3.6692700e+01
   6.0000000e+00   3.6815100e+01
   7.0000000e+00   3.6908000e+01
   8.0000000e+00   3.6983700e+01
   9.0000000e+00   3.7047300e+01
   1.0000000e+01   3.7102600e+01
   1.1000000e+01   3.7151300e+01
   1.2000000e+01   3.7195400e+01
   1.3000000e+01   3.7236100e+01
   1.4000000e+01   3.7273700e+01
   1.5000000e+01   3.7309100e+01
   1.6000000e+01   3.7342400e+01
   1.7000000e+01   3.7374000e+01
   1.8000000e+01   3.7404400e+01
   1.9000000e+01   3.7433900e+01
   2.0000000e+01   3.7462700e+01
   2.1000000e+01   3.7491200e+01
   2.2000000e+01   3.7519800e+01
   2.3000000e+01   3.7548300e+01
   2.4000000e+01   3.7577500e+01
   2.5000000e+01   3.7607600e+01
   2.6000000e+01   3.7638600e+01
   2.7000000e+01   3.7671100e+01
   2.8000000e+01   3.7705400e+01
   2.9000000e+01   3.7742400e+01
   3.0000000e+01   3.7783200e+01
   3.1000000e+01   3.7829600e+01
   3.2000000e+01   3.7883900e+01
   3.3000000e+01   3.7950200e+01
   3.4000000e+01   3.8027100e+01
   3.5000000e+01   3.8054000e+01
   3.6000000e+01   3.8128100e+01
   3.7000000e+01   3.8188900e+01
   3.8000000e+01   3.8236600e+01
   3.9000000e+01   3.8275800e+01
   4.0000000e+01   3.8308600e+01
   4.1000000e+01   3.8336700e+01
   4.2000000e+01   3.8361000e+01
   4.3000000e+01   3.8382300e+01
   4.4000000e+01   3.8401300e+01
   4.5000000e+01   3.8418300e+01
   4.6000000e+01   3.8433600e+01
   4.7000000e+01   3.8447400e+01
   4.8000000e+01   3.8459900e+01
   4.9000000e+01   3.8471000e+01
   5.0000000e+01   3.8481700e+01
   5.1000000e+01   3.8491400e+01
   5.2000000e+01   3.8499900e+01
   5.3000000e+01   3.8507700e+01
   5.4000000e+01   3.8515300e+01
   5.5000000e+01   3.8522200e+01
   5.6000000e+01   3.8528400e+01
   5.7000000e+01   3.8534100e+01
   5.8000000e+01   3.8539200e+01
   5.9000000e+01   3.8543900e+01
   6.0000000e+01   3.8548300e+01
   6.1000000e+01   3.8552400e+01
   6.2000000e+01   3.8556100e+01
   6.3000000e+01   3.8559500e+01
   6.4000000e+01   3.8563000e+01
   6.5000000e+01   3.8567000e+01
   6.6000000e+01   3.8572000e+01
   6.7000000e+01   3.8578500e+01
   6.8000000e+01   3.8586200e+01
   6.9000000e+01   3.8588500e+01
   7.0000000e+01   3.8594500e+01
   7.1000000e+01   3.8597600e+01
   7.2000000e+01   3.8598200e+01
   7.3000000e+01   3.8596700e+01
   7.4000000e+01   3.8593400e+01
   7.5000000e+01   3.8588300e+01
   7.6000000e+01   3.8581600e+01
   7.7000000e+01   3.8573500e+01
   7.8000000e+01   3.8563800e+01
   7.9000000e+01   3.8552900e+01
   8.0000000e+01   3.8540600e+01
   8.1000000e+01   3.8526600e+01
   8.2000000e+01   3.8511200e+01
   8.3000000e+01   3.8493900e+01
   8.4000000e+01   3.8474700e+01
   8.5000000e+01   3.8453400e+01
   8.6000000e+01   3.8429500e+01
   8.7000000e+01   3.8402800e+01
   8.8000000e+01   3.8372900e+01
   8.9000000e+01   3.8339400e+01
   9.0000000e+01   3.8301700e+01
   9.1000000e+01   3.8259300e+01
   9.2000000e+01   3.8210700e+01
   9.3000000e+01   3.8154100e+01
   9.4000000e+01   3.8087800e+01
   9.5000000e+01   3.8007800e+01
   9.6000000e+01   3.7909400e+01
   9.7000000e+01   3.7781200e+01
   9.8000000e+01   3.7603900e+01
   9.9000000e+01   3.7333000e+01
   1.0000000e+02   3.6881800e+01
   1.0100000e+02   3.5960600e+01


==> Dat/NLI_HETRO_NOSRS_101CH_10GHZ_25DBM.dat <==
   1.0000000e+00   3.4812500e+01
   2.0000000e+00   3.5773100e+01
   3.0000000e+00   3.6244100e+01
   4.0000000e+00   3.6519700e+01
   5.0000000e+00   3.6692700e+01
   6.0000000e+00   3.6815100e+01
   7.0000000e+00   3.6908000e+01
   8.0000000e+00   3.6983700e+01
   9.0000000e+00   3.7047300e+01
   1.0000000e+01   3.7102600e+01
   1.1000000e+01   3.7151300e+01
   1.2000000e+01   3.7195400e+01
   1.3000000e+01   3.7236100e+01
   1.4000000e+01   3.7273700e+01
   1.5000000e+01   3.7309100e+01
   1.6000000e+01   3.7342400e+01
   1.7000000e+01   3.7374000e+01
   1.8000000e+01   3.7404400e+01
   1.9000000e+01   3.7433900e+01
   2.0000000e+01   3.7462700e+01
   2.1000000e+01   3.7491200e+01
   2.2000000e+01   3.7519800e+01
   2.3000000e+01   3.7548300e+01
   2.4000000e+01   3.7577500e+01
   2.5000000e+01   3.7607600e+01
   2.6000000e+01   3.7638600e+01
   2.7000000e+01   3.7671100e+01
   2.8000000e+01   3.7705400e+01
   2.9000000e+01   3.7742400e+01
   3.0000000e+01   3.7783200e+01
   3.1000000e+01   3.7829600e+01
   3.2000000e+01   3.7883900e+01
   3.3000000e+01   3.7950200e+01
   3.4000000e+01   3.8027100e+01
   3.5000000e+01   3.8054000e+01
   3.6000000e+01   3.8128100e+01
   3.7000000e+01   3.8188900e+01
   3.8000000e+01   3.8236600e+01
   3.9000000e+01   3.8275800e+01
   4.0000000e+01   3.8308600e+01
   4.1000000e+01   3.8336700e+01
   4.2000000e+01   3.8361000e+01
   4.3000000e+01   3.8382300e+01
   4.4000000e+01   3.8401300e+01
   4.5000000e+01   3.8418300e+01
   4.6000000e+01   3.8433600e+01
   4.7000000e+01   3.8447400e+01
   4.8000000e+01   3.8459900e+01
   4.9000000e+01   3.8471000e+01
   5.0000000e+01   3.8481700e+01
   5.1000000e+01   3.8491400e+01
   5.2000000e+01   3.8499900e+01
   5.3000000e+01   3.8507700e+01
   5.4000000e+01   3.8515300e+01
   5.5000000e+01   3.8522200e+01
   5.6000000e+01   3.8528400e+01
   5.7000000e+01   3.8534100e+01
   5.8000000e+01   3.8539200e+01
   5.9000000e+01   3.8543900e+01
   6.0000000e+01   3.8548300e+01
   6.1000000e+01   3.8552400e+01
   6.2000000e+01   3.8556100e+01
   6.3000000e+01   3.8559500e+01
   6.4000000e+01   3.8563000e+01
   6.5000000e+01   3.8567000e+01
   6.6000000e+01   3.8572000e+01
   6.7000000e+01   3.8578500e+01
   6.8000000e+01   3.8586200e+01
   6.9000000e+01   3.8588500e+01
   7.0000000e+01   3.8594500e+01
   7.1000000e+01   3.8597600e+01
   7.2000000e+01   3.8598200e+01
   7.3000000e+01   3.8596700e+01
   7.4000000e+01   3.8593400e+01
   7.5000000e+01   3.8588300e+01
   7.6000000e+01   3.8581600e+01
   7.7000000e+01   3.8573500e+01
   7.8000000e+01   3.8563800e+01
   7.9000000e+01   3.8552900e+01
   8.0000000e+01   3.8540600e+01
   8.1000000e+01   3.8526600e+01
   8.2000000e+01   3.8511200e+01
   8.3000000e+01   3.8493900e+01
   8.4000000e+01   3.8474700e+01
   8.5000000e+01   3.8453400e+01
   8.6000000e+01   3.8429500e+01
   8.7000000e+01   3.8402800e+01
   8.8000000e+01   3.8372900e+01
   8.9000000e+01   3.8339400e+01
   9.0000000e+01   3.8301700e+01
   9.1000000e+01   3.8259300e+01
   9.2000000e+01   3.8210700e+01
   9.3000000e+01   3.8154100e+01
   9.4000000e+01   3.8087800e+01
   9.5000000e+01   3.8007800e+01
   9.6000000e+01   3.7909400e+01
   9.7000000e+01   3.7781200e+01
   9.8000000e+01   3.7603900e+01
   9.9000000e+01   3.7333000e+01
   1.0000000e+02   3.6881800e+01
   1.0100000e+02   3.5960600e+01


==> Dat/NLI_HET_25DBM_1THZ_wSRS.dat <==
   1.0000000e+00   3.6500000e+01
   2.0000000e+00   3.7645400e+01
   3.0000000e+00   3.8169600e+01
   4.0000000e+00   3.8430600e+01
   5.0000000e+00   3.8570600e+01
   6.0000000e+00   3.8654100e+01
   7.0000000e+00   3.8705700e+01
   8.0000000e+00   3.8737100e+01
   9.0000000e+00   3.8754600e+01
   1.0000000e+01   3.8762400e+01
   1.1000000e+01   3.8763500e+01
   1.2000000e+01   3.8759300e+01
   1.3000000e+01   3.8751200e+01
   1.4000000e+01   3.8740300e+01
   1.5000000e+01   3.8727100e+01
   1.6000000e+01   3.8712200e+01
   1.7000000e+01   3.8696100e+01
   1.8000000e+01   3.8679200e+01
   1.9000000e+01   3.8661700e+01
   2.0000000e+01   3.8643900e+01
   2.1000000e+01   3.8626300e+01
   2.2000000e+01   3.8608800e+01
   2.3000000e+01   3.8591800e+01
   2.4000000e+01   3.8575700e+01
   2.5000000e+01   3.8560800e+01
   2.6000000e+01   3.8547400e+01
   2.7000000e+01   3.8535700e+01
   2.8000000e+01   3.8526800e+01
   2.9000000e+01   3.8521700e+01
   3.0000000e+01   3.8521200e+01
   3.1000000e+01   3.8527000e+01
   3.2000000e+01   3.8541400e+01
   3.3000000e+01   3.8569500e+01
   3.4000000e+01   3.8612800e+01
   3.5000000e+01   3.8590400e+01
   3.6000000e+01   3.8633900e+01
   3.7000000e+01   3.8658100e+01
   3.8000000e+01   3.8667900e+01
   3.9000000e+01   3.8668000e+01
   4.0000000e+01   3.8661300e+01
   4.1000000e+01   3.8650000e+01
   4.2000000e+01   3.8635300e+01
   4.3000000e+01   3.8617800e+01
   4.4000000e+01   3.8598000e+01
   4.5000000e+01   3.8576500e+01
   4.6000000e+01   3.8553300e+01
   4.7000000e+01   3.8528500e+01
   4.8000000e+01   3.8502600e+01
   4.9000000e+01   3.8475600e+01
   5.0000000e+01   3.8447800e+01
   5.1000000e+01   3.8419000e+01
   5.2000000e+01   3.8389500e+01
   5.3000000e+01   3.8359400e+01
   5.4000000e+01   3.8329200e+01
   5.5000000e+01   3.8298200e+01
   5.6000000e+01   3.8266800e+01
   5.7000000e+01   3.8234900e+01
   5.8000000e+01   3.8202700e+01
   5.9000000e+01   3.8170500e+01
   6.0000000e+01   3.8138100e+01
   6.1000000e+01   3.8105500e+01
   6.2000000e+01   3.8073100e+01
   6.3000000e+01   3.8041100e+01
   6.4000000e+01   3.8009100e+01
   6.5000000e+01   3.7977100e+01
   6.6000000e+01   3.7945900e+01
   6.7000000e+01   3.7916100e+01
   6.8000000e+01   3.7888100e+01
   6.9000000e+01   3.7853600e+01
   7.0000000e+01   3.7824700e+01
   7.1000000e+01   3.7792900e+01
   7.2000000e+01   3.7758800e+01
   7.3000000e+01   3.7723000e+01
   7.4000000e+01   3.7685800e+01
   7.5000000e+01   3.7648000e+01
   7.6000000e+01   3.7609400e+01
   7.7000000e+01   3.7569100e+01
   7.8000000e+01   3.7527600e+01
   7.9000000e+01   3.7484900e+01
   8.0000000e+01   3.7441100e+01
   8.1000000e+01   3.7395900e+01
   8.2000000e+01   3.7348800e+01
   8.3000000e+01   3.7300200e+01
   8.4000000e+01   3.7250000e+01
   8.5000000e+01   3.7198100e+01
   8.6000000e+01   3.7144300e+01
   8.7000000e+01   3.7088200e+01
   8.8000000e+01   3.7029200e+01
   8.9000000e+01   3.6966700e+01
   9.0000000e+01   3.6900500e+01
   9.1000000e+01   3.6829600e+01
   9.2000000e+01   3.6752500e+01
   9.3000000e+01   3.6668200e+01
   9.4000000e+01   3.6573900e+01
   9.5000000e+01   3.6465300e+01
   9.6000000e+01   3.6337400e+01
   9.7000000e+01   3.6181400e+01
   9.8000000e+01   3.5981900e+01
   9.9000000e+01   3.5706800e+01
   1.0000000e+02   3.5310400e+01
   1.0100000e+02   3.4533200e+01


==> Dat/NLI_PMQPSK_SSFM.dat <==
   1.0000000e+00   3.2080302e+01
   2.0000000e+00   3.2447227e+01
   3.0000000e+00   3.2707513e+01
   4.0000000e+00   3.2638753e+01
   5.0000000e+00   3.2646443e+01
   6.0000000e+00   3.2800159e+01
   7.0000000e+00   3.2661941e+01
   8.0000000e+00   3.2605367e+01
   9.0000000e+00   3.2320194e+01
   1.0000000e+01   3.1835816e+01


==> Dat/NLI_QPSK_101CH_10GHZ_25DBM_DAN.dat <==
   1.0000000e+00   3.4071400e+01
   2.0000000e+00   3.4570400e+01
   3.0000000e+00   3.4830000e+01
   4.0000000e+00   3.4981500e+01
   5.0000000e+00   3.5075300e+01
   6.0000000e+00   3.5134000e+01
   7.0000000e+00   3.5169200e+01
   8.0000000e+00   3.5187900e+01
   9.0000000e+00   3.5194400e+01
   1.0000000e+01   3.5191900e+01
   1.1000000e+01   3.5182200e+01
   1.2000000e+01   3.5166800e+01
   1.3000000e+01   3.5146800e+01
   1.4000000e+01   3.5122900e+01
   1.5000000e+01   3.5095800e+01
   1.6000000e+01   3.5066000e+01
   1.7000000e+01   3.5033800e+01
   1.8000000e+01   3.4999700e+01
   1.9000000e+01   3.4963800e+01
   2.0000000e+01   3.4926400e+01
   2.1000000e+01   3.4887700e+01
   2.2000000e+01   3.4847900e+01
   2.3000000e+01   3.4807100e+01
   2.4000000e+01   3.4765400e+01
   2.5000000e+01   3.4722900e+01
   2.6000000e+01   3.4679700e+01
   2.7000000e+01   3.4635800e+01
   2.8000000e+01   3.4591400e+01
   2.9000000e+01   3.4546400e+01
   3.0000000e+01   3.4501000e+01
   3.1000000e+01   3.4455200e+01
   3.2000000e+01   3.4409000e+01
   3.3000000e+01   3.4362400e+01
   3.4000000e+01   3.4315600e+01
   3.5000000e+01   3.4268400e+01
   3.6000000e+01   3.4221000e+01
   3.7000000e+01   3.4173300e+01
   3.8000000e+01   3.4125300e+01
   3.9000000e+01   3.4077200e+01
   4.0000000e+01   3.4028900e+01
   4.1000000e+01   3.3980400e+01
   4.2000000e+01   3.3931800e+01
   4.3000000e+01   3.3883000e+01
   4.4000000e+01   3.3834100e+01
   4.5000000e+01   3.3785000e+01
   4.6000000e+01   3.3735800e+01
   4.7000000e+01   3.3686500e+01
   4.8000000e+01   3.3637000e+01
   4.9000000e+01   3.3587500e+01
   5.0000000e+01   3.3537800e+01
   5.1000000e+01   3.3488100e+01
   5.2000000e+01   3.3438200e+01
   5.3000000e+01   3.3388200e+01
   5.4000000e+01   3.3338100e+01
   5.5000000e+01   3.3287900e+01
   5.6000000e+01   3.3237600e+01
   5.7000000e+01   3.3187100e+01
   5.8000000e+01   3.3136600e+01
   5.9000000e+01   3.3085800e+01
   6.0000000e+01   3.3035000e+01
   6.1000000e+01   3.2983900e+01
   6.2000000e+01   3.2932700e+01
   6.3000000e+01   3.2881400e+01
   6.4000000e+01   3.2829800e+01
   6.5000000e+01   3.2778000e+01
   6.6000000e+01   3.2726000e+01
   6.7000000e+01   3.2673800e+01
   6.8000000e+01   3.2621200e+01
   6.9000000e+01   3.2568400e+01
   7.0000000e+01   3.2515300e+01
   7.1000000e+01   3.2461800e+01
   7.2000000e+01   3.2407900e+01
   7.3000000e+01   3.2353600e+01
   7.4000000e+01   3.2298900e+01
   7.5000000e+01   3.2243700e+01
   7.6000000e+01   3.2187900e+01
   7.7000000e+01   3.2131500e+01
   7.8000000e+01   3.2074400e+01
   7.9000000e+01   3.2016500e+01
   8.0000000e+01   3.1957700e+01
   8.1000000e+01   3.1898000e+01
   8.2000000e+01   3.1837300e+01
   8.3000000e+01   3.1775400e+01
   8.4000000e+01   3.1712100e+01
   8.5000000e+01   3.1647200e+01
   8.6000000e+01   3.1580700e+01
   8.7000000e+01   3.1512100e+01
   8.8000000e+01   3.1441200e+01
   8.9000000e+01   3.1367600e+01
   9.0000000e+01   3.1290800e+01
   9.1000000e+01   3.1210300e+01
   9.2000000e+01   3.1125200e+01
   9.3000000e+01   3.1034700e+01
   9.4000000e+01   3.0937200e+01
   9.5000000e+01   3.0831100e+01
   9.6000000e+01   3.0713600e+01
   9.7000000e+01   3.0580800e+01
   9.8000000e+01   3.0426600e+01
   9.9000000e+01   3.0240700e+01
   1.0000000e+02   3.0004400e+01
   1.0100000e+02   2.9682800e+01


==> Dat/NLI_het_25dbm_10ghz_101ch_srs.dat <==
   1.0000000e+00   3.6241200e+01
   2.0000000e+00   3.7407200e+01
   3.0000000e+00   3.7950200e+01
   4.0000000e+00   3.8213200e+01
   5.0000000e+00   3.8351500e+01
   6.0000000e+00   3.8430000e+01
   7.0000000e+00   3.8476800e+01
   8.0000000e+00   3.8504000e+01
   9.0000000e+00   3.8517500e+01
   1.0000000e+01   3.8522000e+01
   1.1000000e+01   3.8519800e+01
   1.2000000e+01   3.8512400e+01
   1.3000000e+01   3.8501400e+01
   1.4000000e+01   3.8487700e+01
   1.5000000e+01   3.8472200e+01
   1.6000000e+01   3.8455400e+01
   1.7000000e+01   3.8437700e+01
   1.8000000e+01   3.8419300e+01
   1.9000000e+01   3.8400400e+01
   2.0000000e+01   3.8381100e+01
   2.1000000e+01   3.8361900e+01
   2.2000000e+01   3.8342900e+01
   2.3000000e+01   3.8325000e+01
   2.4000000e+01   3.8308100e+01
   2.5000000e+01   3.8292500e+01
   2.6000000e+01   3.8278600e+01
   2.7000000e+01   3.8266800e+01
   2.8000000e+01   3.8257900e+01
   2.9000000e+01   3.8252500e+01
   3.0000000e+01   3.8251600e+01
   3.1000000e+01   3.8257200e+01
   3.2000000e+01   3.8271900e+01
   3.3000000e+01   3.8300700e+01
   3.4000000e+01   3.8347200e+01
   3.5000000e+01   3.8343500e+01
   3.6000000e+01   3.8389200e+01
   3.7000000e+01   3.8413500e+01
   3.8000000e+01   3.8422600e+01
   3.9000000e+01   3.8422100e+01
   4.0000000e+01   3.8415100e+01
   4.1000000e+01   3.8403000e+01
   4.2000000e+01   3.8387100e+01
   4.3000000e+01   3.8368100e+01
   4.4000000e+01   3.8347000e+01
   4.5000000e+01   3.8323900e+01
   4.6000000e+01   3.8299100e+01
   4.7000000e+01   3.8273000e+01
   4.8000000e+01   3.8245900e+01
   4.9000000e+01   3.8218600e+01
   5.0000000e+01   3.8190100e+01
   5.1000000e+01   3.8160800e+01
   5.2000000e+01   3.8130900e+01
   5.3000000e+01   3.8100500e+01
   5.4000000e+01   3.8069300e+01
   5.5000000e+01   3.8038000e+01
   5.6000000e+01   3.8006400e+01
   5.7000000e+01   3.7974500e+01
   5.8000000e+01   3.7942100e+01
   5.9000000e+01   3.7909200e+01
   6.0000000e+01   3.7876300e+01
   6.1000000e+01   3.7843300e+01
   6.2000000e+01   3.7810200e+01
   6.3000000e+01   3.7777000e+01
   6.4000000e+01   3.7744100e+01
   6.5000000e+01   3.7711700e+01
   6.6000000e+01   3.7680000e+01
   6.7000000e+01   3.7649500e+01
   6.8000000e+01   3.7620700e+01
   6.9000000e+01   3.7587300e+01
   7.0000000e+01   3.7557600e+01
   7.1000000e+01   3.7525100e+01
   7.2000000e+01   3.7490400e+01
   7.3000000e+01   3.7454000e+01
   7.4000000e+01   3.7415900e+01
   7.5000000e+01   3.7376400e+01
   7.6000000e+01   3.7335800e+01
   7.7000000e+01   3.7294000e+01
   7.8000000e+01   3.7251000e+01
   7.9000000e+01   3.7206800e+01
   8.0000000e+01   3.7161300e+01
   8.1000000e+01   3.7115100e+01
   8.2000000e+01   3.7066900e+01
   8.3000000e+01   3.7017300e+01
   8.4000000e+01   3.6965700e+01
   8.5000000e+01   3.6911700e+01
   8.6000000e+01   3.6855700e+01
   8.7000000e+01   3.6797200e+01
   8.8000000e+01   3.6736400e+01
   8.9000000e+01   3.6672100e+01
   9.0000000e+01   3.6603900e+01
   9.1000000e+01   3.6531200e+01
   9.2000000e+01   3.6451500e+01
   9.3000000e+01   3.6363600e+01
   9.4000000e+01   3.6265800e+01
   9.5000000e+01   3.6153400e+01
   9.6000000e+01   3.6023000e+01
   9.7000000e+01   3.5865400e+01
   9.8000000e+01   3.5660400e+01
   9.9000000e+01   3.5376100e+01
   1.0000000e+02   3.4959700e+01
   1.0100000e+02   3.4169600e+01


==> Dat/NLI_hetro_25dbm_wSRS.dat <==
   1.0000000e+00   3.4812500e+01
   2.0000000e+00   3.5773100e+01
   3.0000000e+00   3.6244100e+01
   4.0000000e+00   3.6519700e+01
   5.0000000e+00   3.6692700e+01
   6.0000000e+00   3.6815100e+01
   7.0000000e+00   3.6908000e+01
   8.0000000e+00   3.6983700e+01
   9.0000000e+00   3.7047300e+01
   1.0000000e+01   3.7102600e+01
   1.1000000e+01   3.7151300e+01
   1.2000000e+01   3.7195400e+01
   1.3000000e+01   3.7236100e+01
   1.4000000e+01   3.7273700e+01
   1.5000000e+01   3.7309100e+01
   1.6000000e+01   3.7342400e+01
   1.7000000e+01   3.7374000e+01
   1.8000000e+01   3.7404400e+01
   1.9000000e+01   3.7433900e+01
   2.0000000e+01   3.7462700e+01
   2.1000000e+01   3.7491200e+01
   2.2000000e+01   3.7519800e+01
   2.3000000e+01   3.7548300e+01
   2.4000000e+01   3.7577500e+01
   2.5000000e+01   3.7607600e+01
   2.6000000e+01   3.7638600e+01
   2.7000000e+01   3.7671100e+01
   2.8000000e+01   3.7705400e+01
   2.9000000e+01   3.7742400e+01
   3.0000000e+01   3.7783200e+01
   3.1000000e+01   3.7829600e+01
   3.2000000e+01   3.7883900e+01
   3.3000000e+01   3.7950200e+01
   3.4000000e+01   3.8027100e+01
   3.5000000e+01   3.8054000e+01
   3.6000000e+01   3.8128100e+01
   3.7000000e+01   3.8188900e+01
   3.8000000e+01   3.8236600e+01
   3.9000000e+01   3.8275800e+01
   4.0000000e+01   3.8308600e+01
   4.1000000e+01   3.8336700e+01
   4.2000000e+01   3.8361000e+01
   4.3000000e+01   3.8382300e+01
   4.4000000e+01   3.8401300e+01
   4.5000000e+01   3.8418300e+01
   4.6000000e+01   3.8433600e+01
   4.7000000e+01   3.8447400e+01
   4.8000000e+01   3.8459900e+01
   4.9000000e+01   3.8471000e+01
   5.0000000e+01   3.8481700e+01
   5.1000000e+01   3.8491400e+01
   5.2000000e+01   3.8499900e+01
   5.3000000e+01   3.8507700e+01
   5.4000000e+01   3.8515300e+01
   5.5000000e+01   3.8522200e+01
   5.6000000e+01   3.8528400e+01
   5.7000000e+01   3.8534100e+01
   5.8000000e+01   3.8539200e+01
   5.9000000e+01   3.8543900e+01
   6.0000000e+01   3.8548300e+01
   6.1000000e+01   3.8552400e+01
   6.2000000e+01   3.8556100e+01
   6.3000000e+01   3.8559500e+01
   6.4000000e+01   3.8563000e+01
   6.5000000e+01   3.8567000e+01
   6.6000000e+01   3.8572000e+01
   6.7000000e+01   3.8578500e+01
   6.8000000e+01   3.8586200e+01
   6.9000000e+01   3.8588500e+01
   7.0000000e+01   3.8594500e+01
   7.1000000e+01   3.8597600e+01
   7.2000000e+01   3.8598200e+01
   7.3000000e+01   3.8596700e+01
   7.4000000e+01   3.8593400e+01
   7.5000000e+01   3.8588300e+01
   7.6000000e+01   3.8581600e+01
   7.7000000e+01   3.8573500e+01
   7.8000000e+01   3.8563800e+01
   7.9000000e+01   3.8552900e+01
   8.0000000e+01   3.8540600e+01
   8.1000000e+01   3.8526600e+01
   8.2000000e+01   3.8511200e+01
   8.3000000e+01   3.8493900e+01
   8.4000000e+01   3.8474700e+01
   8.5000000e+01   3.8453400e+01
   8.6000000e+01   3.8429500e+01
   8.7000000e+01   3.8402800e+01
   8.8000000e+01   3.8372900e+01
   8.9000000e+01   3.8339400e+01
   9.0000000e+01   3.8301700e+01
   9.1000000e+01   3.8259300e+01
   9.2000000e+01   3.8210700e+01
   9.3000000e+01   3.8154100e+01
   9.4000000e+01   3.8087800e+01
   9.5000000e+01   3.8007800e+01
   9.6000000e+01   3.7909400e+01
   9.7000000e+01   3.7781200e+01
   9.8000000e+01   3.7603900e+01
   9.9000000e+01   3.7333000e+01
   1.0000000e+02   3.6881800e+01
   1.0100000e+02   3.5960600e+01


==> Dat/NLIa4256EGN.dat <==
   1.0000000e+00   3.3109569e+01
   2.0000000e+00   3.3718142e+01
   3.0000000e+00   3.3953740e+01
   4.0000000e+00   3.4069219e+01
   5.0000000e+00   3.4117986e+01
   6.0000000e+00   3.4117986e+01
   7.0000000e+00   3.4069219e+01
   8.0000000e+00   3.3953740e+01
   9.0000000e+00   3.3718142e+01
   1.0000000e+01   3.3109569e+01


==> Dat/NLIa4256SSFM.dat <==
   1.0000000e+00   3.2575264e+01
   2.0000000e+00   3.3189105e+01
   3.0000000e+00   3.3425778e+01
   4.0000000e+00   3.3540936e+01
   5.0000000e+00   3.3589334e+01
   6.0000000e+00   3.3589334e+01
   7.0000000e+00   3.3540936e+01
   8.0000000e+00   3.3425778e+01
   9.0000000e+00   3.3189105e+01
   1.0000000e+01   3.2575264e+01


==> Dat/NLIa4256SSFMR.dat <==
   1.0000000e+00   3.3040620e+01
   2.0000000e+00   3.3356141e+01
   3.0000000e+00   3.3474443e+01
   4.0000000e+00   3.3578971e+01
   5.0000000e+00   3.3572413e+01
   6.0000000e+00   3.3589092e+01
   7.0000000e+00   3.3524349e+01
   8.0000000e+00   3.3446641e+01
   9.0000000e+00   3.3357883e+01
   1.0000000e+01   3.3097783e+01


==> Dat/NLIa4256SSFMRFin.dat <==
   1.0000000e+00   3.2850000e+01
   2.0000000e+00   3.3300000e+01
   3.0000000e+00   3.3474443e+01
   4.0000000e+00   3.3578971e+01
   5.0000000e+00   3.3572413e+01
   6.0000000e+00   3.3589092e+01
   7.0000000e+00   3.3524349e+01
   8.0000000e+00   3.3446641e+01
   9.0000000e+00   3.3320000e+01
   1.0000000e+01   3.2900000e+01


==> Dat/NL_test_qpsk.dat <==
   1.0000000e+00   3.5256278e+01
   2.0000000e+00   3.6757234e+01
   3.0000000e+00   3.7404338e+01
   4.0000000e+00   3.7703880e+01
   5.0000000e+00   3.7868224e+01
   6.0000000e+00   3.7997677e+01
   7.0000000e+00   3.8047934e+01
   8.0000000e+00   3.8085013e+01
   9.0000000e+00   3.8101115e+01
   1.0000000e+01   3.8110385e+01
   1.1000000e+01   3.8115415e+01
   1.2000000e+01   3.8109915e+01
   1.3000000e+01   3.8062546e+01
   1.4000000e+01   3.8051405e+01
   1.5000000e+01   3.8031224e+01
   1.6000000e+01   3.8011978e+01
   1.7000000e+01   3.7992233e+01
   1.8000000e+01   3.7977383e+01
   1.9000000e+01   3.7958731e+01
   2.0000000e+01   3.7926018e+01
   2.1000000e+01   3.7866734e+01
   2.2000000e+01   3.7847171e+01
   2.3000000e+01   3.7823006e+01
   2.4000000e+01   3.7798705e+01
   2.5000000e+01   3.7745827e+01
   2.6000000e+01   3.7733768e+01
   2.7000000e+01   3.7697465e+01
   2.8000000e+01   3.7650871e+01
   2.9000000e+01   3.7606788e+01
   3.0000000e+01   3.7549749e+01
   3.1000000e+01   3.7470698e+01
   3.2000000e+01   3.7407337e+01
   3.3000000e+01   3.7404338e+01
   3.4000000e+01   3.7365479e+01
   3.5000000e+01   3.7354951e+01
   3.6000000e+01   3.7323375e+01
   3.7000000e+01   3.7287027e+01
   3.8000000e+01   3.7291729e+01
   3.9000000e+01   3.7264012e+01
   4.0000000e+01   3.7239972e+01
   4.1000000e+01   3.7180447e+01
   4.2000000e+01   3.7132132e+01
   4.3000000e+01   3.7109040e+01
   4.4000000e+01   3.7081574e+01
   4.5000000e+01   3.7040990e+01
   4.6000000e+01   3.6970549e+01
   4.7000000e+01   3.6932872e+01
   4.8000000e+01   3.6871900e+01
   4.9000000e+01   3.6807252e+01
   5.0000000e+01   3.6810059e+01
   5.1000000e+01   3.6794552e+01
   5.2000000e+01   3.6791098e+01
   5.3000000e+01   3.6768582e+01
   5.4000000e+01   3.6719777e+01
   5.5000000e+01   3.6663401e+01
   5.6000000e+01   3.6625123e+01
   5.7000000e+01   3.6594883e+01
   5.8000000e+01   3.6585361e+01
   5.9000000e+01   3.6530677e+01
   6.0000000e+01   3.6502881e+01
   6.1000000e+01   3.6456286e+01
   6.2000000e+01   3.6447142e+01
   6.3000000e+01   3.6386689e+01
   6.4000000e+01   3.6358053e+01
   6.5000000e+01   3.6357953e+01
   6.6000000e+01   3.6369590e+01
   6.7000000e+01   3.6328317e+01
   6.8000000e+01   3.6224006e+01
   6.9000000e+01   3.6242615e+01
   7.0000000e+01   3.6277447e+01
   7.1000000e+01   3.6272532e+01
   7.2000000e+01   3.6221207e+01
   7.3000000e+01   3.6201569e+01
   7.4000000e+01   3.6146336e+01
   7.5000000e+01   3.6079159e+01
   7.6000000e+01   3.5970806e+01
   7.7000000e+01   3.5942489e+01
   7.8000000e+01   3.5833802e+01
   7.9000000e+01   3.5811529e+01
   8.0000000e+01   3.5735910e+01
   8.1000000e+01   3.5659186e+01
   8.2000000e+01   3.5610298e+01
   8.3000000e+01   3.5545618e+01
   8.4000000e+01   3.5442541e+01
   8.5000000e+01   3.5391138e+01
   8.6000000e+01   3.5261971e+01
   8.7000000e+01   3.5172487e+01
   8.8000000e+01   3.5140960e+01
   8.9000000e+01   3.5120971e+01
   9.0000000e+01   3.5068702e+01
   9.1000000e+01   3.4971924e+01
   9.2000000e+01   3.4853523e+01
   9.3000000e+01   3.4705428e+01
   9.4000000e+01   3.4608077e+01
   9.5000000e+01   3.4402319e+01
   9.6000000e+01   3.4252407e+01
   9.7000000e+01   3.4061483e+01
   9.8000000e+01   3.3809706e+01
   9.9000000e+01   3.3421857e+01
   1.0000000e+02   3.2832107e+01
   1.0100000e+02   3.1701737e+01


==> Dat/SNR_16point.dat <==
   1.0000000e+00   3.9116696e+00
   2.0000000e+00   4.4116412e+00
   3.0000000e+00   4.9116011e+00
   4.0000000e+00   5.4115444e+00
   5.0000000e+00   5.9114644e+00
   6.0000000e+00   6.4113514e+00
   7.0000000e+00   6.9111918e+00
   8.0000000e+00   7.4109663e+00
   9.0000000e+00   7.9106479e+00
   1.0000000e+01   8.4101980e+00
   1.1000000e+01   8.9095628e+00
   1.2000000e+01   9.4086655e+00
   1.3000000e+01   9.9073985e+00
   1.4000000e+01   1.0405609e+01
   1.5000000e+01   1.0903084e+01
   1.6000000e+01   1.1399518e+01
   1.7000000e+01   1.1894487e+01
   1.8000000e+01   1.2387390e+01
   1.9000000e+01   1.2877385e+01
   2.0000000e+01   1.3363291e+01
   2.1000000e+01   1.3843461e+01
   2.2000000e+01   1.4315604e+01
   2.3000000e+01   1.4776557e+01
   2.4000000e+01   1.5221993e+01
   2.5000000e+01   1.5646068e+01
   2.6000000e+01   1.6041034e+01
   2.7000000e+01   1.6396870e+01
   2.8000000e+01   1.6701056e+01
   2.9000000e+01   1.6938691e+01
   3.0000000e+01   1.7093180e+01
   3.1000000e+01   1.7147691e+01
   3.2000000e+01   1.7087371e+01
   3.3000000e+01   1.6901889e+01
   3.4000000e+01   1.6587525e+01
   3.5000000e+01   1.6147990e+01
   3.6000000e+01   1.5593609e+01
   3.7000000e+01   1.4939231e+01
   3.8000000e+01   1.4201685e+01
   3.9000000e+01   1.3397569e+01
   4.0000000e+01   1.2541788e+01
   4.1000000e+01   1.1646862e+01


==> Dat/SNR_256D4.dat <==
   1.0000000e+00   3.9116598e+00
   2.0000000e+00   4.4116274e+00
   3.0000000e+00   4.9115815e+00
   4.0000000e+00   5.4115168e+00
   5.0000000e+00   5.9114254e+00
   6.0000000e+00   6.4112963e+00
   7.0000000e+00   6.9111140e+00
   8.0000000e+00   7.4108564e+00
   9.0000000e+00   7.9104927e+00
   1.0000000e+01   8.4099789e+00
   1.1000000e+01   8.9092532e+00
   1.2000000e+01   9.4082284e+00
   1.3000000e+01   9.9067812e+00
   1.4000000e+01   1.0404738e+01
   1.5000000e+01   1.0901853e+01
   1.6000000e+01   1.1397782e+01
   1.7000000e+01   1.1892037e+01
   1.8000000e+01   1.2383935e+01
   1.9000000e+01   1.2872517e+01
   2.0000000e+01   1.3356440e+01
   2.1000000e+01   1.3833830e+01
   2.2000000e+01   1.4302093e+01
   2.3000000e+01   1.4757654e+01
   2.4000000e+01   1.5195648e+01
   2.5000000e+01   1.5609544e+01
   2.6000000e+01   1.5990755e+01
   2.7000000e+01   1.6328312e+01
   2.8000000e+01   1.6608738e+01
   2.9000000e+01   1.6816359e+01
   3.0000000e+01   1.6934269e+01
   3.1000000e+01   1.6946107e+01
   3.2000000e+01   1.6838464e+01
   3.3000000e+01   1.6603363e+01
   3.4000000e+01   1.6239940e+01
   3.5000000e+01   1.5754633e+01
   3.6000000e+01   1.5159804e+01
   3.7000000e+01   1.4471362e+01
   3.8000000e+01   1.3706272e+01
   3.9000000e+01   1.2880609e+01
   4.0000000e+01   1.2008403e+01
   4.1000000e+01   1.1101202e+01


==> Dat/SNR_256QAM.dat <==
   1.0000000e+00   3.9116543e+00
   2.0000000e+00   4.4116196e+00
   3.0000000e+00   4.9115705e+00
   4.0000000e+00   5.4115013e+00
   5.0000000e+00   5.9114035e+00
   6.0000000e+00   6.4112654e+00
   7.0000000e+00   6.9110702e+00
   8.0000000e+00   7.4107946e+00
   9.0000000e+00   7.9104053e+00
   1.0000000e+01   8.4098555e+00
   1.1000000e+01   8.9090790e+00
   1.2000000e+01   9.4079823e+00
   1.3000000e+01   9.9064338e+00
   1.4000000e+01   1.0404247e+01
   1.5000000e+01   1.0901161e+01
   1.6000000e+01   1.1396804e+01
   1.7000000e+01   1.1890659e+01
   1.8000000e+01   1.2381992e+01
   1.9000000e+01   1.2869780e+01
   2.0000000e+01   1.3352588e+01
   2.1000000e+01   1.3828419e+01
   2.2000000e+01   1.4294507e+01
   2.3000000e+01   1.4747051e+01
   2.4000000e+01   1.5180890e+01
   2.5000000e+01   1.5589120e+01
   2.6000000e+01   1.5962709e+01
   2.7000000e+01   1.6290194e+01
   2.8000000e+01   1.6557627e+01
   2.9000000e+01   1.6748989e+01
   3.0000000e+01   1.6847318e+01
   3.1000000e+01   1.6836629e+01
   3.2000000e+01   1.6704395e+01
   3.3000000e+01   1.6443943e+01
   3.4000000e+01   1.6055879e+01
   3.5000000e+01   1.5547956e+01
   3.6000000e+01   1.4933436e+01
   3.7000000e+01   1.4228620e+01
   3.8000000e+01   1.3450429e+01
   3.9000000e+01   1.2614601e+01
   4.0000000e+01   1.1734696e+01
   4.1000000e+01   1.0821770e+01


==> Dat/SNR_PM16QAM.dat <==
   2.4613050e+00
   2.7616075e+00
   3.0985396e+00
   3.4765632e+00
   3.9006802e+00
   4.3764960e+00
   4.9102886e+00
   5.5090848e+00
   6.1807408e+00
   6.9340273e+00
   7.7787157e+00
   8.7256589e+00
   9.7868600e+00
   1.0975510e+01
   1.2305976e+01
   1.3793690e+01
   1.5454888e+01
   1.7306100e+01
   1.9363238e+01
   2.1640076e+01
   2.4145815e+01
   2.6881325e+01
   2.9833563e+01
   3.2967728e+01
   3.6216960e+01
   3.9470340e+01
   4.2561742e+01
   4.5265014e+01
   4.7304111e+01
   4.8387346e+01
   4.8268397e+01
   4.6820876e+01
   4.4095505e+01
   4.0326255e+01
   3.5875308e+01
   3.1141789e+01
   2.6476586e+01
   2.2133133e+01
   1.8258290e+01
   1.4909724e+01
   1.2083063e+01


==> Dat/SNR_PM64QAM.dat <==
   1.0000000e+00   3.9116506e+00
   2.0000000e+00   4.4116144e+00
   3.0000000e+00   4.9115633e+00
   4.0000000e+00   5.4114910e+00
   5.0000000e+00   5.9113890e+00
   6.0000000e+00   6.4112448e+00
   7.0000000e+00   6.9110412e+00
   8.0000000e+00   7.4107537e+00
   9.0000000e+00   7.9103475e+00
   1.0000000e+01   8.4097738e+00
   1.1000000e+01   8.9089636e+00
   1.2000000e+01   9.4078194e+00
   1.3000000e+01   9.9062037e+00
   1.4000000e+01   1.0403923e+01
   1.5000000e+01   1.0900702e+01
   1.6000000e+01   1.1396158e+01
   1.7000000e+01   1.1889746e+01
   1.8000000e+01   1.2380706e+01
   1.9000000e+01   1.2867968e+01
   2.0000000e+01   1.3350039e+01
   2.1000000e+01   1.3824839e+01
   2.2000000e+01   1.4289491e+01
   2.3000000e+01   1.4740045e+01
   2.4000000e+01   1.5171146e+01
   2.5000000e+01   1.5575649e+01
   2.6000000e+01   1.5944237e+01
   2.7000000e+01   1.6265137e+01
   2.8000000e+01   1.6524111e+01
   2.9000000e+01   1.6704948e+01
   3.0000000e+01   1.6790687e+01
   3.1000000e+01   1.6765628e+01
   3.2000000e+01   1.6617847e+01
   3.3000000e+01   1.6341515e+01
   3.4000000e+01   1.5938160e+01
   3.5000000e+01   1.5416327e+01
   3.6000000e+01   1.4789788e+01
   3.7000000e+01   1.4075046e+01
   3.8000000e+01   1.3288956e+01
   3.9000000e+01   1.2447025e+01
   4.0000000e+01   1.1562514e+01
   4.1000000e+01   1.0646171e+01


==> Dat/SNR_PMQ16QAM.dat <==
   1.0000000e+00   3.9116543e+00
   2.0000000e+00   4.4116196e+00
   3.0000000e+00   4.9115705e+00
   4.0000000e+00   5.4115013e+00
   5.0000000e+00   5.9114035e+00
   6.0000000e+00   6.4112654e+00
   7.0000000e+00   6.9110702e+00
   8.0000000e+00   7.4107946e+00
   9.0000000e+00   7.9104053e+00
   1.0000000e+01   8.4098555e+00
   1.1000000e+01   8.9090790e+00
   1.2000000e+01   9.4079823e+00
   1.3000000e+01   9.9064338e+00
   1.4000000e+01   1.0404247e+01
   1.5000000e+01   1.0901161e+01
   1.6000000e+01   1.1396804e+01
   1.7000000e+01   1.1890659e+01
   1.8000000e+01   1.2381992e+01
   1.9000000e+01   1.2869780e+01
   2.0000000e+01   1.3352588e+01
   2.1000000e+01   1.3828419e+01
   2.2000000e+01   1.4294507e+01
   2.3000000e+01   1.4747051e+01
   2.4000000e+01   1.5180890e+01
   2.5000000e+01   1.5589120e+01
   2.6000000e+01   1.5962709e+01
   2.7000000e+01   1.6290194e+01
   2.8000000e+01   1.6557627e+01
   2.9000000e+01   1.6748989e+01
   3.0000000e+01   1.6847318e+01
   3.1000000e+01   1.6836629e+01
   3.2000000e+01   1.6704395e+01
   3.3000000e+01   1.6443943e+01
   3.4000000e+01   1.6055879e+01
   3.5000000e+01   1.5547956e+01
   3.6000000e+01   1.4933436e+01
   3.7000000e+01   1.4228620e+01
   3.8000000e+01   1.3450429e+01
   3.9000000e+01   1.2614601e+01
   4.0000000e+01   1.1734696e+01
   4.1000000e+01   1.0821770e+01


==> Dat/SNR_PMQPSK.dat <==
   1.0000000e+00   3.9116731e+00
   2.0000000e+00   4.4116462e+00
   3.0000000e+00   4.9116082e+00
   4.0000000e+00   5.4115545e+00
   5.0000000e+00   5.9114786e+00
   6.0000000e+00   6.4113715e+00
   7.0000000e+00   6.9112201e+00
   8.0000000e+00   7.4110063e+00
   9.0000000e+00   7.9107044e+00
   1.0000000e+01   8.4102779e+00
   1.1000000e+01   8.9096755e+00
   1.2000000e+01   9.4088248e+00
   1.3000000e+01   9.9076234e+00
   1.4000000e+01   1.0405927e+01
   1.5000000e+01   1.0903532e+01
   1.6000000e+01   1.1400151e+01
   1.7000000e+01   1.1895379e+01
   1.8000000e+01   1.2388648e+01
   1.9000000e+01   1.2879158e+01
   2.0000000e+01   1.3365789e+01
   2.1000000e+01   1.3846974e+01
   2.2000000e+01   1.4320535e+01
   2.3000000e+01   1.4783461e+01
   2.4000000e+01   1.5231626e+01
   2.5000000e+01   1.5659446e+01
   2.6000000e+01   1.6059491e+01
   2.7000000e+01   1.6422108e+01
   2.8000000e+01   1.6735169e+01
   2.9000000e+01   1.6984112e+01
   3.0000000e+01   1.7152526e+01
   3.1000000e+01   1.7223491e+01
   3.2000000e+01   1.7181682e+01
   3.3000000e+01   1.7015912e+01
   3.4000000e+01   1.6721352e+01
   3.5000000e+01   1.6300579e+01
   3.6000000e+01   1.5763011e+01
   3.7000000e+01   1.5122966e+01
   3.8000000e+01   1.4397128e+01
   3.9000000e+01   1.3602245e+01
   4.0000000e+01   1.2753546e+01
   4.1000000e+01   1.1863938e+01


==> Dat/SNR_PM_16QAM.dat <==
   1.0000000e+00   3.9116543e+00
   2.0000000e+00   4.4116196e+00
   3.0000000e+00   4.9115705e+00
   4.0000000e+00   5.4115013e+00
   5.0000000e+00   5.9114035e+00
   6.0000000e+00   6.4112654e+00
   7.0000000e+00   6.9110702e+00
   8.0000000e+00   7.4107946e+00
   9.0000000e+00   7.9104053e+00
   1.0000000e+01   8.4098555e+00
   1.1000000e+01   8.9090790e+00
   1.2000000e+01   9.4079823e+00
   1.3000000e+01   9.9064338e+00
   1.4000000e+01   1.0404247e+01
   1.5000000e+01   1.0901161e+01
   1.6000000e+01   1.1396804e+01
   1.7000000e+01   1.1890659e+01
   1.8000000e+01   1.2381992e+01
   1.9000000e+01   1.2869780e+01
   2.0000000e+01   1.3352588e+01
   2.1000000e+01   1.3828419e+01
   2.2000000e+01   1.4294507e+01
   2.3000000e+01   1.4747051e+01
   2.4000000e+01   1.5180890e+01
   2.5000000e+01   1.5589120e+01
   2.6000000e+01   1.5962709e+01
   2.7000000e+01   1.6290194e+01
   2.8000000e+01   1.6557627e+01
   2.9000000e+01   1.6748989e+01
   3.0000000e+01   1.6847318e+01
   3.1000000e+01   1.6836629e+01
   3.2000000e+01   1.6704395e+01
   3.3000000e+01   1.6443943e+01
   3.4000000e+01   1.6055879e+01
   3.5000000e+01   1.5547956e+01
   3.6000000e+01   1.4933436e+01
   3.7000000e+01   1.4228620e+01
   3.8000000e+01   1.3450429e+01
   3.9000000e+01   1.2614601e+01
   4.0000000e+01   1.1734696e+01
   4.1000000e+01   1.0821770e+01


==> Dat/SNR_SOPMQPSK.dat <==
   1.0000000e+00   3.9116506e+00
   2.0000000e+00   4.4116144e+00
   3.0000000e+00   4.9115632e+00
   4.0000000e+00   5.4114910e+00
   5.0000000e+00   5.9113889e+00
   6.0000000e+00   6.4112447e+00
   7.0000000e+00   6.9110411e+00
   8.0000000e+00   7.4107535e+00
   9.0000000e+00   7.9103473e+00
   1.0000000e+01   8.4097735e+00
   1.1000000e+01   8.9089632e+00
   1.2000000e+01   9.4078188e+00
   1.3000000e+01   9.9062028e+00
   1.4000000e+01   1.0403921e+01
   1.5000000e+01   1.0900700e+01
   1.6000000e+01   1.1396155e+01
   1.7000000e+01   1.1889743e+01
   1.8000000e+01   1.2380701e+01
   1.9000000e+01   1.2867961e+01
   2.0000000e+01   1.3350029e+01
   2.1000000e+01   1.3824825e+01
   2.2000000e+01   1.4289471e+01
   2.3000000e+01   1.4740017e+01
   2.4000000e+01   1.5171107e+01
   2.5000000e+01   1.5575596e+01
   2.6000000e+01   1.5944164e+01
   2.7000000e+01   1.6265039e+01
   2.8000000e+01   1.6523980e+01
   2.9000000e+01   1.6704776e+01
   3.0000000e+01   1.6790465e+01
   3.1000000e+01   1.6765350e+01
   3.2000000e+01   1.6617509e+01
   3.3000000e+01   1.6341116e+01
   3.4000000e+01   1.5937703e+01
   3.5000000e+01   1.5415816e+01
   3.6000000e+01   1.4789231e+01
   3.7000000e+01   1.4074452e+01
   3.8000000e+01   1.3288331e+01
   3.9000000e+01   1.2446378e+01
   4.0000000e+01   1.1561849e+01
   4.1000000e+01   1.0645493e+01


==> Dat/SNR_Voroni256_egn.dat <==
   1.0000000e+00   3.9116424e+00
   2.0000000e+00   4.4116028e+00
   3.0000000e+00   4.9115469e+00
   4.0000000e+00   5.4114680e+00
   5.0000000e+00   5.9113564e+00
   6.0000000e+00   6.4111988e+00
   7.0000000e+00   6.9109762e+00
   8.0000000e+00   7.4106619e+00
   9.0000000e+00   7.9102178e+00
   1.0000000e+01   8.4095907e+00
   1.1000000e+01   8.9087050e+00
   1.2000000e+01   9.4074542e+00
   1.3000000e+01   9.9056881e+00
   1.4000000e+01   1.0403195e+01
   1.5000000e+01   1.0899675e+01
   1.6000000e+01   1.1394708e+01
   1.7000000e+01   1.1887702e+01
   1.8000000e+01   1.2377824e+01
   1.9000000e+01   1.2863910e+01
   2.0000000e+01   1.3344331e+01
   2.1000000e+01   1.3816825e+01
   2.2000000e+01   1.4278267e+01
   2.3000000e+01   1.4724378e+01
   2.4000000e+01   1.5149380e+01
   2.5000000e+01   1.5545601e+01
   2.6000000e+01   1.5903110e+01
   2.7000000e+01   1.6209485e+01
   2.8000000e+01   1.6449903e+01
   2.9000000e+01   1.6607811e+01
   3.0000000e+01   1.6666352e+01
   3.1000000e+01   1.6610552e+01
   3.2000000e+01   1.6429868e+01
   3.3000000e+01   1.6120307e+01
   3.4000000e+01   1.5685307e+01
   3.5000000e+01   1.5134977e+01
   3.6000000e+01   1.4484043e+01
   3.7000000e+01   1.3749305e+01
   3.8000000e+01   1.2947399e+01
   3.9000000e+01   1.2093310e+01
   4.0000000e+01   1.1199654e+01
   4.1000000e+01   1.0276545e+01


==> Dat/SNR_a4_256.dat <==
   1.0000000e+00   3.9116591e+00
   2.0000000e+00   4.4116264e+00
   3.0000000e+00   4.9115803e+00
   4.0000000e+00   5.4115150e+00
   5.0000000e+00   5.9114229e+00
   6.0000000e+00   6.4112927e+00
   7.0000000e+00   6.9111089e+00
   8.0000000e+00   7.4108493e+00
   9.0000000e+00   7.9104825e+00
   1.0000000e+01   8.4099645e+00
   1.1000000e+01   8.9092330e+00
   1.2000000e+01   9.4081998e+00
   1.3000000e+01   9.9067408e+00
   1.4000000e+01   1.0404681e+01
   1.5000000e+01   1.0901773e+01
   1.6000000e+01   1.1397668e+01
   1.7000000e+01   1.1891877e+01
   1.8000000e+01   1.2383710e+01
   1.9000000e+01   1.2872199e+01
   2.0000000e+01   1.3355992e+01
   2.1000000e+01   1.3833201e+01
   2.2000000e+01   1.4301211e+01
   2.3000000e+01   1.4756422e+01
   2.4000000e+01   1.5193931e+01
   2.5000000e+01   1.5607166e+01
   2.6000000e+01   1.5987488e+01
   2.7000000e+01   1.6323867e+01
   2.8000000e+01   1.6602770e+01
   2.9000000e+01   1.6808479e+01
   3.0000000e+01   1.6924079e+01
   3.1000000e+01   1.6933248e+01
   3.2000000e+01   1.6822677e+01
   3.3000000e+01   1.6584543e+01
   3.4000000e+01   1.6218155e+01
   3.5000000e+01   1.5730115e+01
   3.6000000e+01   1.5132896e+01
   3.7000000e+01   1.4442460e+01
   3.8000000e+01   1.3675770e+01
   3.9000000e+01   1.2848861e+01
   4.0000000e+01   1.1975710e+01
   4.1000000e+01   1.1067807e+01


==> Dat/SNR_a4_256_egn.dat <==
   1.0000000e+00   3.9116479e+00
   2.0000000e+00   4.4116106e+00
   3.0000000e+00   4.9115578e+00
   4.0000000e+00   5.4114834e+00
   5.0000000e+00   5.9113782e+00
   6.0000000e+00   6.4112296e+00
   7.0000000e+00   6.9110197e+00
   8.0000000e+00   7.4107232e+00
   9.0000000e+00   7.9103044e+00
   1.0000000e+01   8.4097130e+00
   1.1000000e+01   8.9088778e+00
   1.2000000e+01   9.4076982e+00
   1.3000000e+01   9.9060325e+00
   1.4000000e+01   1.0403681e+01
   1.5000000e+01   1.0900361e+01
   1.6000000e+01   1.1395676e+01
   1.7000000e+01   1.1889067e+01
   1.8000000e+01   1.2379749e+01
   1.9000000e+01   1.2866621e+01
   2.0000000e+01   1.3348144e+01
   2.1000000e+01   1.3822177e+01
   2.2000000e+01   1.4285761e+01
   2.3000000e+01   1.4734837e+01
   2.4000000e+01   1.5163908e+01
   2.5000000e+01   1.5565650e+01
   2.6000000e+01   1.5930541e+01
   2.7000000e+01   1.6246582e+01
   2.8000000e+01   1.6499334e+01
   2.9000000e+01   1.6672459e+01
   3.0000000e+01   1.6749014e+01
   3.1000000e+01   1.6713529e+01
   3.2000000e+01   1.6554534e+01
   3.3000000e+01   1.6266821e+01
   3.4000000e+01   1.5852574e+01
   3.5000000e+01   1.5320888e+01
   3.6000000e+01   1.4685881e+01
   3.7000000e+01   1.3964174e+01
   3.8000000e+01   1.3172560e+01
   3.9000000e+01   1.2326375e+01
   4.0000000e+01   1.1438658e+01
   4.1000000e+01   1.0519940e+01


==> Dat/SNR_a4_4096.dat <==
   1.0000000e+00   3.9116585e+00
   2.0000000e+00   4.4116256e+00
   3.0000000e+00   4.9115790e+00
   4.0000000e+00   5.4115133e+00
   5.0000000e+00   5.9114204e+00
   6.0000000e+00   6.4112892e+00
   7.0000000e+00   6.9111039e+00
   8.0000000e+00   7.4108422e+00
   9.0000000e+00   7.9104725e+00
   1.0000000e+01   8.4099504e+00
   1.1000000e+01   8.9092130e+00
   1.2000000e+01   9.4081716e+00
   1.3000000e+01   9.9067010e+00
   1.4000000e+01   1.0404625e+01
   1.5000000e+01   1.0901693e+01
   1.6000000e+01   1.1397556e+01
   1.7000000e+01   1.1891719e+01
   1.8000000e+01   1.2383486e+01
   1.9000000e+01   1.2871885e+01
   2.0000000e+01   1.3355550e+01
   2.1000000e+01   1.3832580e+01
   2.2000000e+01   1.4300340e+01
   2.3000000e+01   1.4755203e+01
   2.4000000e+01   1.5192236e+01
   2.5000000e+01   1.5604818e+01
   2.6000000e+01   1.5984262e+01
   2.7000000e+01   1.6319479e+01
   2.8000000e+01   1.6596881e+01
   2.9000000e+01   1.6800707e+01
   3.0000000e+01   1.6914034e+01
   3.1000000e+01   1.6920578e+01
   3.2000000e+01   1.6807133e+01
   3.3000000e+01   1.6566024e+01
   3.4000000e+01   1.6196735e+01
   3.5000000e+01   1.5706022e+01
   3.6000000e+01   1.5106469e+01
   3.7000000e+01   1.4414086e+01
   3.8000000e+01   1.3645836e+01
   3.9000000e+01   1.2817715e+01
   4.0000000e+01   1.1943644e+01
   4.1000000e+01   1.1035056e+01


==> Dat/SNR_a4_4096_egn.dat <==
   1.0000000e+00   3.9116432e+00
   2.0000000e+00   4.4116039e+00
   3.0000000e+00   4.9115484e+00
   4.0000000e+00   5.4114700e+00
   5.0000000e+00   5.9113593e+00
   6.0000000e+00   6.4112029e+00
   7.0000000e+00   6.9109820e+00
   8.0000000e+00   7.4106700e+00
   9.0000000e+00   7.9102293e+00
   1.0000000e+01   8.4096069e+00
   1.1000000e+01   8.9087279e+00
   1.2000000e+01   9.4074866e+00
   1.3000000e+01   9.9057338e+00
   1.4000000e+01   1.0403259e+01
   1.5000000e+01   1.0899766e+01
   1.6000000e+01   1.1394836e+01
   1.7000000e+01   1.1887883e+01
   1.8000000e+01   1.2378080e+01
   1.9000000e+01   1.2864270e+01
   2.0000000e+01   1.3344837e+01
   2.1000000e+01   1.3817535e+01
   2.2000000e+01   1.4279261e+01
   2.3000000e+01   1.4725765e+01
   2.4000000e+01   1.5151305e+01
   2.5000000e+01   1.5548257e+01
   2.6000000e+01   1.5906741e+01
   2.7000000e+01   1.6214390e+01
   2.8000000e+01   1.6456431e+01
   2.9000000e+01   1.6616336e+01
   3.0000000e+01   1.6677233e+01
   3.1000000e+01   1.6624080e+01
   3.2000000e+01   1.6446209e+01
   3.3000000e+01   1.6139470e+01
   3.4000000e+01   1.5707139e+01
   3.5000000e+01   1.5159198e+01
   3.6000000e+01   1.4510298e+01
   3.7000000e+01   1.3777218e+01
   3.8000000e+01   1.2976619e+01
   3.9000000e+01   1.2123532e+01
   4.0000000e+01   1.1230628e+01
   4.1000000e+01   1.0308075e+01


==> Dat/SNR_dicyclic.dat <==
   1.0000000e+00   3.9116554e+00
   2.0000000e+00   4.4116212e+00
   3.0000000e+00   4.9115729e+00
   4.0000000e+00   5.4115046e+00
   5.0000000e+00   5.9114082e+00
   6.0000000e+00   6.4112720e+00
   7.0000000e+00   6.9110796e+00
   8.0000000e+00   7.4108078e+00
   9.0000000e+00   7.9104240e+00
   1.0000000e+01   8.4098819e+00
   1.1000000e+01   8.9091162e+00
   1.2000000e+01   9.4080350e+00
   1.3000000e+01   9.9065081e+00
   1.4000000e+01   1.0404352e+01
   1.5000000e+01   1.0901309e+01
   1.6000000e+01   1.1397014e+01
   1.7000000e+01   1.1890954e+01
   1.8000000e+01   1.2382408e+01
   1.9000000e+01   1.2870365e+01
   2.0000000e+01   1.3353412e+01
   2.1000000e+01   1.3829576e+01
   2.2000000e+01   1.4296129e+01
   2.3000000e+01   1.4749318e+01
   2.4000000e+01   1.5184044e+01
   2.5000000e+01   1.5593482e+01
   2.6000000e+01   1.5968695e+01
   2.7000000e+01   1.6298322e+01
   2.8000000e+01   1.6568513e+01
   2.9000000e+01   1.6763317e+01
   3.0000000e+01   1.6865778e+01
   3.1000000e+01   1.6859824e+01
   3.2000000e+01   1.6732737e+01
   3.3000000e+01   1.6477567e+01
   3.4000000e+01   1.6094613e+01
   3.5000000e+01   1.5591361e+01
   3.6000000e+01   1.4980891e+01
   3.7000000e+01   1.4279433e+01
   3.8000000e+01   1.3503921e+01
   3.9000000e+01   1.2670167e+01
   4.0000000e+01   1.1791830e+01
   4.1000000e+01   1.0880070e+01


==> Dat/SNR_dicyclic_egn.dat <==
   1.0000000e+00   3.9116142e+00
   2.0000000e+00   4.4115629e+00
   3.0000000e+00   4.9114905e+00
   4.0000000e+00   5.4113883e+00
   5.0000000e+00   5.9112438e+00
   6.0000000e+00   6.4110398e+00
   7.0000000e+00   6.9107517e+00
   8.0000000e+00   7.4103447e+00
   9.0000000e+00   7.9097699e+00
   1.0000000e+01   8.4089581e+00
   1.1000000e+01   8.9078116e+00
   1.2000000e+01   9.4061927e+00
   1.3000000e+01   9.9039070e+00
   1.4000000e+01   1.0400680e+01
   1.5000000e+01   1.0896127e+01
   1.6000000e+01   1.1389703e+01
   1.7000000e+01   1.1880644e+01
   1.8000000e+01   1.2367882e+01
   1.9000000e+01   1.2849917e+01
   2.0000000e+01   1.3324668e+01
   2.1000000e+01   1.3789250e+01
   2.2000000e+01   1.4239709e+01
   2.3000000e+01   1.4670679e+01
   2.4000000e+01   1.5075005e+01
   2.5000000e+01   1.5443354e+01
   2.6000000e+01   1.5763940e+01
   2.7000000e+01   1.6022512e+01
   2.8000000e+01   1.6202849e+01
   2.9000000e+01   1.6287992e+01
   3.0000000e+01   1.6262255e+01
   3.1000000e+01   1.6113743e+01
   3.2000000e+01   1.5836668e+01
   3.3000000e+01   1.5432599e+01
   3.4000000e+01   1.4910119e+01
   3.5000000e+01   1.4283024e+01
   3.6000000e+01   1.3567823e+01
   3.7000000e+01   1.2781368e+01
   3.8000000e+01   1.1939156e+01
   3.9000000e+01   1.1054433e+01
   4.0000000e+01   1.0137933e+01
   4.1000000e+01   9.1980320e+00


==> Dat/SNR_l4_64.dat <==
   1.0000000e+00   3.9116631e+00
   2.0000000e+00   4.4116320e+00
   3.0000000e+00   4.9115881e+00
   4.0000000e+00   5.4115261e+00
   5.0000000e+00   5.9114385e+00
   6.0000000e+00   6.4113148e+00
   7.0000000e+00   6.9111400e+00
   8.0000000e+00   7.4108932e+00
   9.0000000e+00   7.9105446e+00
   1.0000000e+01   8.4100522e+00
   1.1000000e+01   8.9093567e+00
   1.2000000e+01   9.4083746e+00
   1.3000000e+01   9.9069876e+00
   1.4000000e+01   1.0405029e+01
   1.5000000e+01   1.0902265e+01
   1.6000000e+01   1.1398362e+01
   1.7000000e+01   1.1892856e+01
   1.8000000e+01   1.2385090e+01
   1.9000000e+01   1.2874144e+01
   2.0000000e+01   1.3358729e+01
   2.1000000e+01   1.3837048e+01
   2.2000000e+01   1.4306606e+01
   2.3000000e+01   1.4763966e+01
   2.4000000e+01   1.5204440e+01
   2.5000000e+01   1.5621723e+01
   2.6000000e+01   1.6007504e+01
   2.7000000e+01   1.6351117e+01
   2.8000000e+01   1.6639391e+01
   2.9000000e+01   1.6856885e+01
   3.0000000e+01   1.6986764e+01
   3.1000000e+01   1.7012481e+01
   3.2000000e+01   1.6920122e+01
   3.3000000e+01   1.6700925e+01
   3.4000000e+01   1.6353105e+01
   3.5000000e+01   1.5882248e+01
   3.6000000e+01   1.5300101e+01
   3.7000000e+01   1.4622277e+01
   3.8000000e+01   1.3865731e+01
   3.9000000e+01   1.3046726e+01
   4.0000000e+01   1.2179579e+01
   4.1000000e+01   1.1276151e+01


==> Dat/SNR_l4_64_egn.dat <==
   1.0000000e+00   3.9116563e+00
   2.0000000e+00   4.4116225e+00
   3.0000000e+00   4.9115747e+00
   4.0000000e+00   5.4115071e+00
   5.0000000e+00   5.9114117e+00
   6.0000000e+00   6.4112770e+00
   7.0000000e+00   6.9110866e+00
   8.0000000e+00   7.4108178e+00
   9.0000000e+00   7.9104380e+00
   1.0000000e+01   8.4099017e+00
   1.1000000e+01   8.9091442e+00
   1.2000000e+01   9.4080744e+00
   1.3000000e+01   9.9065638e+00
   1.4000000e+01   1.0404431e+01
   1.5000000e+01   1.0901420e+01
   1.6000000e+01   1.1397170e+01
   1.7000000e+01   1.1891174e+01
   1.8000000e+01   1.2382719e+01
   1.9000000e+01   1.2870804e+01
   2.0000000e+01   1.3354029e+01
   2.1000000e+01   1.3830443e+01
   2.2000000e+01   1.4297345e+01
   2.3000000e+01   1.4751017e+01
   2.4000000e+01   1.5186408e+01
   2.5000000e+01   1.5596753e+01
   2.6000000e+01   1.5973185e+01
   2.7000000e+01   1.6304422e+01
   2.8000000e+01   1.6576687e+01
   2.9000000e+01   1.6774083e+01
   3.0000000e+01   1.6879660e+01
   3.1000000e+01   1.6877283e+01
   3.2000000e+01   1.6754093e+01
   3.3000000e+01   1.6502930e+01
   3.4000000e+01   1.6123862e+01
   3.5000000e+01   1.5624167e+01
   3.6000000e+01   1.5016789e+01
   3.7000000e+01   1.4317896e+01
   3.8000000e+01   1.3544434e+01
   3.9000000e+01   1.2712269e+01
   4.0000000e+01   1.1835134e+01
   4.1000000e+01   1.0924267e+01


==> Dat/SNR_sopmqpsk_egn.dat <==
   1.0000000e+00   3.9116613e+00
   2.0000000e+00   4.4116296e+00
   3.0000000e+00   4.9115847e+00
   4.0000000e+00   5.4115212e+00
   5.0000000e+00   5.9114317e+00
   6.0000000e+00   6.4113051e+00
   7.0000000e+00   6.9111264e+00
   8.0000000e+00   7.4108740e+00
   9.0000000e+00   7.9105175e+00
   1.0000000e+01   8.4100139e+00
   1.1000000e+01   8.9093027e+00
   1.2000000e+01   9.4082982e+00
   1.3000000e+01   9.9068798e+00
   1.4000000e+01   1.0404877e+01
   1.5000000e+01   1.0902050e+01
   1.6000000e+01   1.1398059e+01
   1.7000000e+01   1.1892428e+01
   1.8000000e+01   1.2384487e+01
   1.9000000e+01   1.2873294e+01
   2.0000000e+01   1.3357534e+01
   2.1000000e+01   1.3835368e+01
   2.2000000e+01   1.4304249e+01
   2.3000000e+01   1.4760669e+01
   2.4000000e+01   1.5199847e+01
   2.5000000e+01   1.5615359e+01
   2.6000000e+01   1.5998750e+01
   2.7000000e+01   1.6339193e+01
   2.8000000e+01   1.6623358e+01
   2.9000000e+01   1.6835675e+01
   3.0000000e+01   1.6959273e+01
   3.1000000e+01   1.6977695e+01
   3.2000000e+01   1.6877290e+01
   3.3000000e+01   1.6649706e+01
   3.4000000e+01   1.6293643e+01
   3.5000000e+01   1.5815141e+01
   3.6000000e+01   1.5226274e+01
   3.7000000e+01   1.4542817e+01
   3.8000000e+01   1.3781734e+01
   3.9000000e+01   1.2959189e+01
   4.0000000e+01   1.2089351e+01
   4.1000000e+01   1.1183916e+01


==> Dat/SNR_square2_8.dat <==
   1.0000000e+00   3.9116666e+00
   2.0000000e+00   4.4116370e+00
   3.0000000e+00   4.9115951e+00
   4.0000000e+00   5.4115360e+00
   5.0000000e+00   5.9114525e+00
   6.0000000e+00   6.4113346e+00
   7.0000000e+00   6.9111681e+00
   8.0000000e+00   7.4109328e+00
   9.0000000e+00   7.9106005e+00
   1.0000000e+01   8.4101312e+00
   1.1000000e+01   8.9094684e+00
   1.2000000e+01   9.4085322e+00
   1.3000000e+01   9.9072103e+00
   1.4000000e+01   1.0405344e+01
   1.5000000e+01   1.0902708e+01
   1.6000000e+01   1.1398988e+01
   1.7000000e+01   1.1893740e+01
   1.8000000e+01   1.2386336e+01
   1.9000000e+01   1.2875900e+01
   2.0000000e+01   1.3361201e+01
   2.1000000e+01   1.3840522e+01
   2.2000000e+01   1.4311480e+01
   2.3000000e+01   1.4770784e+01
   2.4000000e+01   1.5213942e+01
   2.5000000e+01   1.5634898e+01
   2.6000000e+01   1.6025641e+01
   2.7000000e+01   1.6375849e+01
   2.8000000e+01   1.6672697e+01
   2.9000000e+01   1.6901022e+01
   3.0000000e+01   1.7044103e+01
   3.1000000e+01   1.7085224e+01
   3.2000000e+01   1.7009948e+01
   3.3000000e+01   1.6808665e+01
   3.4000000e+01   1.6478557e+01
   3.5000000e+01   1.6024223e+01
   3.6000000e+01   1.5456677e+01
   3.7000000e+01   1.4791147e+01
   3.8000000e+01   1.4044542e+01
   3.9000000e+01   1.3233311e+01
   4.0000000e+01   1.2372091e+01
   4.1000000e+01   1.1473091e+01


==> Dat/SNR_star2_8.dat <==
   1.0000000e+00   3.9116535e+00
   2.0000000e+00   4.4116185e+00
   3.0000000e+00   4.9115690e+00
   4.0000000e+00   5.4114991e+00
   5.0000000e+00   5.9114004e+00
   6.0000000e+00   6.4112609e+00
   7.0000000e+00   6.9110640e+00
   8.0000000e+00   7.4107858e+00
   9.0000000e+00   7.9103929e+00
   1.0000000e+01   8.4098379e+00
   1.1000000e+01   8.9090541e+00
   1.2000000e+01   9.4079472e+00
   1.3000000e+01   9.9063842e+00
   1.4000000e+01   1.0404177e+01
   1.5000000e+01   1.0901062e+01
   1.6000000e+01   1.1396665e+01
   1.7000000e+01   1.1890462e+01
   1.8000000e+01   1.2381715e+01
   1.9000000e+01   1.2869390e+01
   2.0000000e+01   1.3352039e+01
   2.1000000e+01   1.3827647e+01
   2.2000000e+01   1.4293426e+01
   2.3000000e+01   1.4745541e+01
   2.4000000e+01   1.5178789e+01
   2.5000000e+01   1.5586214e+01
   2.6000000e+01   1.5958723e+01
   2.7000000e+01   1.6284783e+01
   2.8000000e+01   1.6550384e+01
   2.9000000e+01   1.6739463e+01
   3.0000000e+01   1.6835055e+01
   3.1000000e+01   1.6821234e+01
   3.2000000e+01   1.6685603e+01
   3.3000000e+01   1.6421671e+01
   3.4000000e+01   1.6030247e+01
   3.5000000e+01   1.5519259e+01
   3.6000000e+01   1.4902084e+01
   3.7000000e+01   1.4195072e+01
   3.8000000e+01   1.3415130e+01
   3.9000000e+01   1.2577948e+01
   4.0000000e+01   1.1697020e+01
   4.1000000e+01   1.0783335e+01


==> Dat/SNR_voroni256.dat <==
   1.0000000e+00   3.9116573e+00
   2.0000000e+00   4.4116238e+00
   3.0000000e+00   4.9115765e+00
   4.0000000e+00   5.4115098e+00
   5.0000000e+00   5.9114154e+00
   6.0000000e+00   6.4112822e+00
   7.0000000e+00   6.9110940e+00
   8.0000000e+00   7.4108282e+00
   9.0000000e+00   7.9104528e+00
   1.0000000e+01   8.4099226e+00
   1.1000000e+01   8.9091737e+00
   1.2000000e+01   9.4081162e+00
   1.3000000e+01   9.9066227e+00
   1.4000000e+01   1.0404514e+01
   1.5000000e+01   1.0901537e+01
   1.6000000e+01   1.1397336e+01
   1.7000000e+01   1.1891408e+01
   1.8000000e+01   1.2383049e+01
   1.9000000e+01   1.2871269e+01
   2.0000000e+01   1.3354682e+01
   2.1000000e+01   1.3831361e+01
   2.2000000e+01   1.4298631e+01
   2.3000000e+01   1.4752815e+01
   2.4000000e+01   1.5188911e+01
   2.5000000e+01   1.5600217e+01
   2.6000000e+01   1.5977941e+01
   2.7000000e+01   1.6310886e+01
   2.8000000e+01   1.6585353e+01
   2.9000000e+01   1.6785504e+01
   3.0000000e+01   1.6894397e+01
   3.1000000e+01   1.6895835e+01
   3.2000000e+01   1.6776805e+01
   3.3000000e+01   1.6529930e+01
   3.4000000e+01   1.6155026e+01
   3.5000000e+01   1.5659152e+01
   3.6000000e+01   1.5055098e+01
   3.7000000e+01   1.4358969e+01
   3.8000000e+01   1.3587717e+01
   3.9000000e+01   1.2757266e+01
   4.0000000e+01   1.1881430e+01
   4.1000000e+01   1.0971528e+01


==> Dat/SNR_w4_64.dat <==
   1.0000000e+00   3.9116592e+00
   2.0000000e+00   4.4116265e+00
   3.0000000e+00   4.9115804e+00
   4.0000000e+00   5.4115152e+00
   5.0000000e+00   5.9114231e+00
   6.0000000e+00   6.4112931e+00
   7.0000000e+00   6.9111094e+00
   8.0000000e+00   7.4108499e+00
   9.0000000e+00   7.9104835e+00
   1.0000000e+01   8.4099659e+00
   1.1000000e+01   8.9092349e+00
   1.2000000e+01   9.4082025e+00
   1.3000000e+01   9.9067447e+00
   1.4000000e+01   1.0404686e+01
   1.5000000e+01   1.0901780e+01
   1.6000000e+01   1.1397679e+01
   1.7000000e+01   1.1891892e+01
   1.8000000e+01   1.2383731e+01
   1.9000000e+01   1.2872229e+01
   2.0000000e+01   1.3356035e+01
   2.1000000e+01   1.3833261e+01
   2.2000000e+01   1.4301295e+01
   2.3000000e+01   1.4756539e+01
   2.4000000e+01   1.5194095e+01
   2.5000000e+01   1.5607393e+01
   2.6000000e+01   1.5987799e+01
   2.7000000e+01   1.6324290e+01
   2.8000000e+01   1.6603339e+01
   2.9000000e+01   1.6809230e+01
   3.0000000e+01   1.6925050e+01
   3.1000000e+01   1.6934472e+01
   3.2000000e+01   1.6824180e+01
   3.3000000e+01   1.6586333e+01
   3.4000000e+01   1.6220227e+01
   3.5000000e+01   1.5732447e+01
   3.6000000e+01   1.5135454e+01
   3.7000000e+01   1.4445207e+01
   3.8000000e+01   1.3678668e+01
   3.9000000e+01   1.2851878e+01
   4.0000000e+01   1.1978817e+01
   4.1000000e+01   1.1070979e+01


==> Dat/SNR_w4_64_egn.dat <==
   1.0000000e+00   3.9116477e+00
   2.0000000e+00   4.4116103e+00
   3.0000000e+00   4.9115575e+00
   4.0000000e+00   5.4114829e+00
   5.0000000e+00   5.9113775e+00
   6.0000000e+00   6.4112286e+00
   7.0000000e+00   6.9110183e+00
   8.0000000e+00   7.4107213e+00
   9.0000000e+00   7.9103017e+00
   1.0000000e+01   8.4097092e+00
   1.1000000e+01   8.9088724e+00
   1.2000000e+01   9.4076906e+00
   1.3000000e+01   9.9060218e+00
   1.4000000e+01   1.0403666e+01
   1.5000000e+01   1.0900340e+01
   1.6000000e+01   1.1395646e+01
   1.7000000e+01   1.1889025e+01
   1.8000000e+01   1.2379689e+01
   1.9000000e+01   1.2866536e+01
   2.0000000e+01   1.3348025e+01
   2.1000000e+01   1.3822010e+01
   2.2000000e+01   1.4285528e+01
   2.3000000e+01   1.4734511e+01
   2.4000000e+01   1.5163454e+01
   2.5000000e+01   1.5565025e+01
   2.6000000e+01   1.5929684e+01
   2.7000000e+01   1.6245422e+01
   2.8000000e+01   1.6497787e+01
   2.9000000e+01   1.6670431e+01
   3.0000000e+01   1.6746416e+01
   3.1000000e+01   1.6710285e+01
   3.2000000e+01   1.6550597e+01
   3.3000000e+01   1.6262183e+01
   3.4000000e+01   1.5847267e+01
   3.5000000e+01   1.5314977e+01
   3.6000000e+01   1.4679452e+01
   3.7000000e+01   1.3957320e+01
   3.8000000e+01   1.3165369e+01
   3.9000000e+01   1.2318925e+01
   4.0000000e+01   1.1431013e+01
   4.1000000e+01   1.0512151e+01


==> Dat/SRS_GL_18.dat <==
   1.0000000e+00   7.9039366e-01
   2.0000000e+00   7.8214655e-01
   3.0000000e+00   7.7389944e-01
   4.0000000e+00   7.6565233e-01
   5.0000000e+00   7.5740522e-01
   6.0000000e+00   7.4915811e-01
   7.0000000e+00   7.4091100e-01
   8.0000000e+00   7.3266388e-01
   9.0000000e+00   7.2441677e-01
   1.0000000e+01   7.1616966e-01
   1.1000000e+01   7.0792255e-01
   1.2000000e+01   6.9967544e-01
   1.3000000e+01   6.9142833e-01
   1.4000000e+01   6.8318122e-01
   1.5000000e+01   6.7493410e-01
   1.6000000e+01   6.6668699e-01
   1.7000000e+01   6.5843988e-01
   1.8000000e+01   6.5019277e-01
   1.9000000e+01   6.4194566e-01
   2.0000000e+01   6.3369855e-01
   2.1000000e+01   6.2545144e-01
   2.2000000e+01   6.1720433e-01
   2.3000000e+01   6.0895721e-01
   2.4000000e+01   6.0071010e-01
   2.5000000e+01   5.9246299e-01
   2.6000000e+01   5.8421588e-01
   2.7000000e+01   5.7596877e-01
   2.8000000e+01   5.6772166e-01
   2.9000000e+01   5.5947455e-01
   3.0000000e+01   5.5122743e-01
   3.1000000e+01   5.4298032e-01
   3.2000000e+01   5.3473321e-01
   3.3000000e+01   5.2648610e-01
   3.4000000e+01   5.1823899e-01
   3.5000000e+01   5.0999188e-01
   3.6000000e+01   5.0174477e-01
   3.7000000e+01   4.9349766e-01
   3.8000000e+01   4.8525054e-01
   3.9000000e+01   4.7700343e-01
   4.0000000e+01   4.6875632e-01
   4.1000000e+01   4.6050921e-01
   4.2000000e+01   4.5226210e-01
   4.3000000e+01   4.4401499e-01
   4.4000000e+01   4.3576788e-01
   4.5000000e+01   4.2752076e-01
   4.6000000e+01   4.1927365e-01
   4.7000000e+01   4.1102654e-01
   4.8000000e+01   4.0277943e-01
   4.9000000e+01   3.9453232e-01
   5.0000000e+01   3.8628521e-01
   5.1000000e+01   3.7803810e-01
   5.2000000e+01   3.6979099e-01
   5.3000000e+01   3.6154387e-01
   5.4000000e+01   3.5329676e-01
   5.5000000e+01   3.4504965e-01
   5.6000000e+01   3.3680254e-01
   5.7000000e+01   3.2855543e-01
   5.8000000e+01   3.2030832e-01
   5.9000000e+01   3.1206121e-01
   6.0000000e+01   3.0381409e-01
   6.1000000e+01   2.9556698e-01
   6.2000000e+01   2.8731987e-01
   6.3000000e+01   2.7907276e-01
   6.4000000e+01   2.7082565e-01
   6.5000000e+01   2.6257854e-01
   6.6000000e+01   2.5433143e-01
   6.7000000e+01   2.4608432e-01
   6.8000000e+01   2.3783720e-01
   6.9000000e+01   2.2959009e-01
   7.0000000e+01   2.2134298e-01
   7.1000000e+01   2.1309587e-01
   7.2000000e+01   2.0484876e-01
   7.3000000e+01   1.9660165e-01
   7.4000000e+01   1.8835454e-01
   7.5000000e+01   1.8010742e-01
   7.6000000e+01   1.7186031e-01
   7.7000000e+01   1.6361320e-01
   7.8000000e+01   1.5536609e-01
   7.9000000e+01   1.4711898e-01
   8.0000000e+01   1.3887187e-01
   8.1000000e+01   1.3062476e-01
   8.2000000e+01   1.2237765e-01
   8.3000000e+01   1.1413053e-01
   8.4000000e+01   1.0588342e-01
   8.5000000e+01   9.7636312e-02
   8.6000000e+01   8.9389200e-02
   8.7000000e+01   8.1142089e-02
   8.8000000e+01   7.2894978e-02
   8.9000000e+01   6.4647866e-02
   9.0000000e+01   5.6400755e-02
   9.1000000e+01   4.8153644e-02
   9.2000000e+01   3.9906532e-02
   9.3000000e+01   3.1659421e-02
   9.4000000e+01   2.3412310e-02
   9.5000000e+01   1.5165198e-02
   9.6000000e+01   6.9180871e-03
   9.7000000e+01  -1.3290243e-03
   9.8000000e+01  -9.5761356e-03
   9.9000000e+01  -1.7823247e-02
   1.0000000e+02  -2.6070358e-02
   1.0100000e+02  -3.4317470e-02
   1.0200000e+02  -4.2564581e-02
   1.0300000e+02  -5.0811692e-02
   1.0400000e+02  -5.9058804e-02
   1.0500000e+02  -6.7305915e-02
   1.0600000e+02  -7.5553026e-02
   1.0700000e+02  -8.3800138e-02
   1.0800000e+02  -9.2047249e-02
   1.0900000e+02  -1.0029436e-01
   1.1000000e+02  -1.0854147e-01
   1.1100000e+02  -1.1678858e-01
   1.1200000e+02  -1.2503569e-01
   1.1300000e+02  -1.3328281e-01
   1.1400000e+02  -1.4152992e-01
   1.1500000e+02  -1.4977703e-01
   1.1600000e+02  -1.5802414e-01
   1.1700000e+02  -1.6627125e-01
   1.1800000e+02  -1.7451836e-01
   1.1900000e+02  -1.8276547e-01
   1.2000000e+02  -1.9101258e-01
   1.2100000e+02  -1.9925970e-01
   1.2200000e+02  -2.0750681e-01
   1.2300000e+02  -2.1575392e-01
   1.2400000e+02  -2.2400103e-01
   1.2500000e+02  -2.3224814e-01
   1.2600000e+02  -2.4049525e-01
   1.2700000e+02  -2.4874236e-01
   1.2800000e+02  -2.5698948e-01
   1.2900000e+02  -2.6523659e-01
   1.3000000e+02  -2.7348370e-01
   1.3100000e+02  -2.8173081e-01
   1.3200000e+02  -2.8997792e-01
   1.3300000e+02  -2.9822503e-01
   1.3400000e+02  -3.0647214e-01
   1.3500000e+02  -3.1471925e-01
   1.3600000e+02  -3.2296637e-01
   1.3700000e+02  -3.3121348e-01
   1.3800000e+02  -3.3946059e-01
   1.3900000e+02  -3.4770770e-01
   1.4000000e+02  -3.5595481e-01
   1.4100000e+02  -3.6420192e-01
   1.4200000e+02  -3.7244903e-01
   1.4300000e+02  -3.8069615e-01
   1.4400000e+02  -3.8894326e-01
   1.4500000e+02  -3.9719037e-01
   1.4600000e+02  -4.0543748e-01
   1.4700000e+02  -4.1368459e-01
   1.4800000e+02  -4.2193170e-01
   1.4900000e+02  -4.3017881e-01
   1.5000000e+02  -4.3842592e-01
   1.5100000e+02  -4.4667304e-01
   1.5200000e+02  -4.5492015e-01
   1.5300000e+02  -4.6316726e-01
   1.5400000e+02  -4.7141437e-01
   1.5500000e+02  -4.7966148e-01
   1.5600000e+02  -4.8790859e-01
   1.5700000e+02  -4.9615570e-01
   1.5800000e+02  -5.0440282e-01
   1.5900000e+02  -5.1264993e-01
   1.6000000e+02  -5.2089704e-01
   1.6100000e+02  -5.2914415e-01
   1.6200000e+02  -5.3739126e-01
   1.6300000e+02  -5.4563837e-01
   1.6400000e+02  -5.5388548e-01
   1.6500000e+02  -5.6213259e-01
   1.6600000e+02  -5.7037971e-01
   1.6700000e+02  -5.7862682e-01
   1.6800000e+02  -5.8687393e-01
   1.6900000e+02  -5.9512104e-01
   1.7000000e+02  -6.0336815e-01
   1.7100000e+02  -6.1161526e-01
   1.7200000e+02  -6.1986237e-01
   1.7300000e+02  -6.2810949e-01
   1.7400000e+02  -6.3635660e-01
   1.7500000e+02  -6.4460371e-01
   1.7600000e+02  -6.5285082e-01
   1.7700000e+02  -6.6109793e-01
   1.7800000e+02  -6.6934504e-01
   1.7900000e+02  -6.7759215e-01
   1.8000000e+02  -6.8583926e-01
   1.8100000e+02  -6.9408638e-01
   1.8200000e+02  -7.0233349e-01
   1.8300000e+02  -7.1058060e-01
   1.8400000e+02  -7.1882771e-01
   1.8500000e+02  -7.2707482e-01
   1.8600000e+02  -7.3532193e-01
   1.8700000e+02  -7.4356904e-01
   1.8800000e+02  -7.5181616e-01
   1.8900000e+02  -7.6006327e-01
   1.9000000e+02  -7.6831038e-01
   1.9100000e+02  -7.7655749e-01
   1.9200000e+02  -7.8480460e-01
   1.9300000e+02  -7.9305171e-01
   1.9400000e+02  -8.0129882e-01
   1.9500000e+02  -8.0954593e-01
   1.9600000e+02  -8.1779305e-01
   1.9700000e+02  -8.2604016e-01
   1.9800000e+02  -8.3428727e-01
   1.9900000e+02  -8.4253438e-01
   2.0000000e+02  -8.5078149e-01


==> Dat/SRS_GL_20.dat <==
   1.0000000e+00   1.2286407e+00
   2.0000000e+00   1.2155699e+00
   3.0000000e+00   1.2024991e+00
   4.0000000e+00   1.1894283e+00
   5.0000000e+00   1.1763575e+00
   6.0000000e+00   1.1632867e+00
   7.0000000e+00   1.1502159e+00
   8.0000000e+00   1.1371452e+00
   9.0000000e+00   1.1240744e+00
   1.0000000e+01   1.1110036e+00
   1.1000000e+01   1.0979328e+00
   1.2000000e+01   1.0848620e+00
   1.3000000e+01   1.0717912e+00
   1.4000000e+01   1.0587204e+00
   1.5000000e+01   1.0456496e+00
   1.6000000e+01   1.0325788e+00
   1.7000000e+01   1.0195080e+00
   1.8000000e+01   1.0064373e+00
   1.9000000e+01   9.9336646e-01
   2.0000000e+01   9.8029567e-01
   2.1000000e+01   9.6722488e-01
   2.2000000e+01   9.5415409e-01
   2.3000000e+01   9.4108330e-01
   2.4000000e+01   9.2801251e-01
   2.5000000e+01   9.1494172e-01
   2.6000000e+01   9.0187093e-01
   2.7000000e+01   8.8880014e-01
   2.8000000e+01   8.7572935e-01
   2.9000000e+01   8.6265855e-01
   3.0000000e+01   8.4958776e-01
   3.1000000e+01   8.3651697e-01
   3.2000000e+01   8.2344618e-01
   3.3000000e+01   8.1037539e-01
   3.4000000e+01   7.9730460e-01
   3.5000000e+01   7.8423381e-01
   3.6000000e+01   7.7116302e-01
   3.7000000e+01   7.5809223e-01
   3.8000000e+01   7.4502144e-01
   3.9000000e+01   7.3195065e-01
   4.0000000e+01   7.1887986e-01
   4.1000000e+01   7.0580907e-01
   4.2000000e+01   6.9273828e-01
   4.3000000e+01   6.7966749e-01
   4.4000000e+01   6.6659670e-01
   4.5000000e+01   6.5352591e-01
   4.6000000e+01   6.4045511e-01
   4.7000000e+01   6.2738432e-01
   4.8000000e+01   6.1431353e-01
   4.9000000e+01   6.0124274e-01
   5.0000000e+01   5.8817195e-01
   5.1000000e+01   5.7510116e-01
   5.2000000e+01   5.6203037e-01
   5.3000000e+01   5.4895958e-01
   5.4000000e+01   5.3588879e-01
   5.5000000e+01   5.2281800e-01
   5.6000000e+01   5.0974721e-01
   5.7000000e+01   4.9667642e-01
   5.8000000e+01   4.8360563e-01
   5.9000000e+01   4.7053484e-01
   6.0000000e+01   4.5746405e-01
   6.1000000e+01   4.4439326e-01
   6.2000000e+01   4.3132246e-01
   6.3000000e+01   4.1825167e-01
   6.4000000e+01   4.0518088e-01
   6.5000000e+01   3.9211009e-01
   6.6000000e+01   3.7903930e-01
   6.7000000e+01   3.6596851e-01
   6.8000000e+01   3.5289772e-01
   6.9000000e+01   3.3982693e-01
   7.0000000e+01   3.2675614e-01
   7.1000000e+01   3.1368535e-01
   7.2000000e+01   3.0061456e-01
   7.3000000e+01   2.8754377e-01
   7.4000000e+01   2.7447298e-01
   7.5000000e+01   2.6140219e-01
   7.6000000e+01   2.4833140e-01
   7.7000000e+01   2.3526061e-01
   7.8000000e+01   2.2218982e-01
   7.9000000e+01   2.0911902e-01
   8.0000000e+01   1.9604823e-01
   8.1000000e+01   1.8297744e-01
   8.2000000e+01   1.6990665e-01
   8.3000000e+01   1.5683586e-01
   8.4000000e+01   1.4376507e-01
   8.5000000e+01   1.3069428e-01
   8.6000000e+01   1.1762349e-01
   8.7000000e+01   1.0455270e-01
   8.8000000e+01   9.1481909e-02
   8.9000000e+01   7.8411119e-02
   9.0000000e+01   6.5340328e-02
   9.1000000e+01   5.2269537e-02
   9.2000000e+01   3.9198747e-02
   9.3000000e+01   2.6127956e-02
   9.4000000e+01   1.3057166e-02
   9.5000000e+01  -1.3625035e-05
   9.6000000e+01  -1.3084416e-02
   9.7000000e+01  -2.6155206e-02
   9.8000000e+01  -3.9225997e-02
   9.9000000e+01  -5.2296787e-02
   1.0000000e+02  -6.5367578e-02
   1.0100000e+02  -7.8438369e-02
   1.0200000e+02  -9.1509159e-02
   1.0300000e+02  -1.0457995e-01
   1.0400000e+02  -1.1765074e-01
   1.0500000e+02  -1.3072153e-01
   1.0600000e+02  -1.4379232e-01
   1.0700000e+02  -1.5686311e-01
   1.0800000e+02  -1.6993390e-01
   1.0900000e+02  -1.8300469e-01
   1.1000000e+02  -1.9607548e-01
   1.1100000e+02  -2.0914627e-01
   1.1200000e+02  -2.2221707e-01
   1.1300000e+02  -2.3528786e-01
   1.1400000e+02  -2.4835865e-01
   1.1500000e+02  -2.6142944e-01
   1.1600000e+02  -2.7450023e-01
   1.1700000e+02  -2.8757102e-01
   1.1800000e+02  -3.0064181e-01
   1.1900000e+02  -3.1371260e-01
   1.2000000e+02  -3.2678339e-01
   1.2100000e+02  -3.3985418e-01
   1.2200000e+02  -3.5292497e-01
   1.2300000e+02  -3.6599576e-01
   1.2400000e+02  -3.7906655e-01
   1.2500000e+02  -3.9213734e-01
   1.2600000e+02  -4.0520813e-01
   1.2700000e+02  -4.1827892e-01
   1.2800000e+02  -4.3134971e-01
   1.2900000e+02  -4.4442051e-01
   1.3000000e+02  -4.5749130e-01
   1.3100000e+02  -4.7056209e-01
   1.3200000e+02  -4.8363288e-01
   1.3300000e+02  -4.9670367e-01
   1.3400000e+02  -5.0977446e-01
   1.3500000e+02  -5.2284525e-01
   1.3600000e+02  -5.3591604e-01
   1.3700000e+02  -5.4898683e-01
   1.3800000e+02  -5.6205762e-01
   1.3900000e+02  -5.7512841e-01
   1.4000000e+02  -5.8819920e-01
   1.4100000e+02  -6.0126999e-01
   1.4200000e+02  -6.1434078e-01
   1.4300000e+02  -6.2741157e-01
   1.4400000e+02  -6.4048236e-01
   1.4500000e+02  -6.5355316e-01
   1.4600000e+02  -6.6662395e-01
   1.4700000e+02  -6.7969474e-01
   1.4800000e+02  -6.9276553e-01
   1.4900000e+02  -7.0583632e-01
   1.5000000e+02  -7.1890711e-01
   1.5100000e+02  -7.3197790e-01
   1.5200000e+02  -7.4504869e-01
   1.5300000e+02  -7.5811948e-01
   1.5400000e+02  -7.7119027e-01
   1.5500000e+02  -7.8426106e-01
   1.5600000e+02  -7.9733185e-01
   1.5700000e+02  -8.1040264e-01
   1.5800000e+02  -8.2347343e-01
   1.5900000e+02  -8.3654422e-01
   1.6000000e+02  -8.4961501e-01
   1.6100000e+02  -8.6268580e-01
   1.6200000e+02  -8.7575660e-01
   1.6300000e+02  -8.8882739e-01
   1.6400000e+02  -9.0189818e-01
   1.6500000e+02  -9.1496897e-01
   1.6600000e+02  -9.2803976e-01
   1.6700000e+02  -9.4111055e-01
   1.6800000e+02  -9.5418134e-01
   1.6900000e+02  -9.6725213e-01
   1.7000000e+02  -9.8032292e-01
   1.7100000e+02  -9.9339371e-01
   1.7200000e+02  -1.0064645e+00
   1.7300000e+02  -1.0195353e+00
   1.7400000e+02  -1.0326061e+00
   1.7500000e+02  -1.0456769e+00
   1.7600000e+02  -1.0587477e+00
   1.7700000e+02  -1.0718185e+00
   1.7800000e+02  -1.0848892e+00
   1.7900000e+02  -1.0979600e+00
   1.8000000e+02  -1.1110308e+00
   1.8100000e+02  -1.1241016e+00
   1.8200000e+02  -1.1371724e+00
   1.8300000e+02  -1.1502432e+00
   1.8400000e+02  -1.1633140e+00
   1.8500000e+02  -1.1763848e+00
   1.8600000e+02  -1.1894556e+00
   1.8700000e+02  -1.2025264e+00
   1.8800000e+02  -1.2155972e+00
   1.8900000e+02  -1.2286679e+00
   1.9000000e+02  -1.2417387e+00
   1.9100000e+02  -1.2548095e+00
   1.9200000e+02  -1.2678803e+00
   1.9300000e+02  -1.2809511e+00
   1.9400000e+02  -1.2940219e+00
   1.9500000e+02  -1.3070927e+00
   1.9600000e+02  -1.3201635e+00
   1.9700000e+02  -1.3332343e+00
   1.9800000e+02  -1.3463051e+00
   1.9900000e+02  -1.3593758e+00
   2.0000000e+02  -1.3724466e+00


==> Dat/SRS_GL_21.dat <==
   1.0000000e+00   1.5256401e+00
   2.0000000e+00   1.5091849e+00
   3.0000000e+00   1.4927298e+00
   4.0000000e+00   1.4762746e+00
   5.0000000e+00   1.4598195e+00
   6.0000000e+00   1.4433643e+00
   7.0000000e+00   1.4269092e+00
   8.0000000e+00   1.4104540e+00
   9.0000000e+00   1.3939989e+00
   1.0000000e+01   1.3775437e+00
   1.1000000e+01   1.3610886e+00
   1.2000000e+01   1.3446334e+00
   1.3000000e+01   1.3281783e+00
   1.4000000e+01   1.3117231e+00
   1.5000000e+01   1.2952680e+00
   1.6000000e+01   1.2788128e+00
   1.7000000e+01   1.2623577e+00
   1.8000000e+01   1.2459025e+00
   1.9000000e+01   1.2294474e+00
   2.0000000e+01   1.2129922e+00
   2.1000000e+01   1.1965371e+00
   2.2000000e+01   1.1800819e+00
   2.3000000e+01   1.1636268e+00
   2.4000000e+01   1.1471716e+00
   2.5000000e+01   1.1307165e+00
   2.6000000e+01   1.1142613e+00
   2.7000000e+01   1.0978062e+00
   2.8000000e+01   1.0813510e+00
   2.9000000e+01   1.0648959e+00
   3.0000000e+01   1.0484407e+00
   3.1000000e+01   1.0319856e+00
   3.2000000e+01   1.0155304e+00
   3.3000000e+01   9.9907527e-01
   3.4000000e+01   9.8262012e-01
   3.5000000e+01   9.6616497e-01
   3.6000000e+01   9.4970982e-01
   3.7000000e+01   9.3325467e-01
   3.8000000e+01   9.1679952e-01
   3.9000000e+01   9.0034437e-01
   4.0000000e+01   8.8388921e-01
   4.1000000e+01   8.6743406e-01
   4.2000000e+01   8.5097891e-01
   4.3000000e+01   8.3452376e-01
   4.4000000e+01   8.1806861e-01
   4.5000000e+01   8.0161346e-01
   4.6000000e+01   7.8515831e-01
   4.7000000e+01   7.6870316e-01
   4.8000000e+01   7.5224801e-01
   4.9000000e+01   7.3579286e-01
   5.0000000e+01   7.1933771e-01
   5.1000000e+01   7.0288256e-01
   5.2000000e+01   6.8642741e-01
   5.3000000e+01   6.6997226e-01
   5.4000000e+01   6.5351711e-01
   5.5000000e+01   6.3706196e-01
   5.6000000e+01   6.2060681e-01
   5.7000000e+01   6.0415166e-01
   5.8000000e+01   5.8769651e-01
   5.9000000e+01   5.7124136e-01
   6.0000000e+01   5.5478621e-01
   6.1000000e+01   5.3833106e-01
   6.2000000e+01   5.2187590e-01
   6.3000000e+01   5.0542075e-01
   6.4000000e+01   4.8896560e-01
   6.5000000e+01   4.7251045e-01
   6.6000000e+01   4.5605530e-01
   6.7000000e+01   4.3960015e-01
   6.8000000e+01   4.2314500e-01
   6.9000000e+01   4.0668985e-01
   7.0000000e+01   3.9023470e-01
   7.1000000e+01   3.7377955e-01
   7.2000000e+01   3.5732440e-01
   7.3000000e+01   3.4086925e-01
   7.4000000e+01   3.2441410e-01
   7.5000000e+01   3.0795895e-01
   7.6000000e+01   2.9150380e-01
   7.7000000e+01   2.7504865e-01
   7.8000000e+01   2.5859350e-01
   7.9000000e+01   2.4213835e-01
   8.0000000e+01   2.2568320e-01
   8.1000000e+01   2.0922805e-01
   8.2000000e+01   1.9277290e-01
   8.3000000e+01   1.7631775e-01
   8.4000000e+01   1.5986260e-01
   8.5000000e+01   1.4340744e-01
   8.6000000e+01   1.2695229e-01
   8.7000000e+01   1.1049714e-01
   8.8000000e+01   9.4041993e-02
   8.9000000e+01   7.7586843e-02
   9.0000000e+01   6.1131692e-02
   9.1000000e+01   4.4676542e-02
   9.2000000e+01   2.8221392e-02
   9.3000000e+01   1.1766241e-02
   9.4000000e+01  -4.6889093e-03
   9.5000000e+01  -2.1144060e-02
   9.6000000e+01  -3.7599210e-02
   9.7000000e+01  -5.4054361e-02
   9.8000000e+01  -7.0509511e-02
   9.9000000e+01  -8.6964662e-02
   1.0000000e+02  -1.0341981e-01
   1.0100000e+02  -1.1987496e-01
   1.0200000e+02  -1.3633011e-01
   1.0300000e+02  -1.5278526e-01
   1.0400000e+02  -1.6924041e-01
   1.0500000e+02  -1.8569556e-01
   1.0600000e+02  -2.0215071e-01
   1.0700000e+02  -2.1860587e-01
   1.0800000e+02  -2.3506102e-01
   1.0900000e+02  -2.5151617e-01
   1.1000000e+02  -2.6797132e-01
   1.1100000e+02  -2.8442647e-01
   1.1200000e+02  -3.0088162e-01
   1.1300000e+02  -3.1733677e-01
   1.1400000e+02  -3.3379192e-01
   1.1500000e+02  -3.5024707e-01
   1.1600000e+02  -3.6670222e-01
   1.1700000e+02  -3.8315737e-01
   1.1800000e+02  -3.9961252e-01
   1.1900000e+02  -4.1606767e-01
   1.2000000e+02  -4.3252282e-01
   1.2100000e+02  -4.4897797e-01
   1.2200000e+02  -4.6543312e-01
   1.2300000e+02  -4.8188827e-01
   1.2400000e+02  -4.9834342e-01
   1.2500000e+02  -5.1479857e-01
   1.2600000e+02  -5.3125372e-01
   1.2700000e+02  -5.4770887e-01
   1.2800000e+02  -5.6416402e-01
   1.2900000e+02  -5.8061917e-01
   1.3000000e+02  -5.9707433e-01
   1.3100000e+02  -6.1352948e-01
   1.3200000e+02  -6.2998463e-01
   1.3300000e+02  -6.4643978e-01
   1.3400000e+02  -6.6289493e-01
   1.3500000e+02  -6.7935008e-01
   1.3600000e+02  -6.9580523e-01
   1.3700000e+02  -7.1226038e-01
   1.3800000e+02  -7.2871553e-01
   1.3900000e+02  -7.4517068e-01
   1.4000000e+02  -7.6162583e-01
   1.4100000e+02  -7.7808098e-01
   1.4200000e+02  -7.9453613e-01
   1.4300000e+02  -8.1099128e-01
   1.4400000e+02  -8.2744643e-01
   1.4500000e+02  -8.4390158e-01
   1.4600000e+02  -8.6035673e-01
   1.4700000e+02  -8.7681188e-01
   1.4800000e+02  -8.9326703e-01
   1.4900000e+02  -9.0972218e-01
   1.5000000e+02  -9.2617733e-01
   1.5100000e+02  -9.4263248e-01
   1.5200000e+02  -9.5908763e-01
   1.5300000e+02  -9.7554279e-01
   1.5400000e+02  -9.9199794e-01
   1.5500000e+02  -1.0084531e+00
   1.5600000e+02  -1.0249082e+00
   1.5700000e+02  -1.0413634e+00
   1.5800000e+02  -1.0578185e+00
   1.5900000e+02  -1.0742737e+00
   1.6000000e+02  -1.0907288e+00
   1.6100000e+02  -1.1071840e+00
   1.6200000e+02  -1.1236391e+00
   1.6300000e+02  -1.1400943e+00
   1.6400000e+02  -1.1565494e+00
   1.6500000e+02  -1.1730046e+00
   1.6600000e+02  -1.1894597e+00
   1.6700000e+02  -1.2059149e+00
   1.6800000e+02  -1.2223700e+00
   1.6900000e+02  -1.2388252e+00
   1.7000000e+02  -1.2552803e+00
   1.7100000e+02  -1.2717355e+00
   1.7200000e+02  -1.2881906e+00
   1.7300000e+02  -1.3046458e+00
   1.7400000e+02  -1.3211009e+00
   1.7500000e+02  -1.3375561e+00
   1.7600000e+02  -1.3540112e+00
   1.7700000e+02  -1.3704664e+00
   1.7800000e+02  -1.3869215e+00
   1.7900000e+02  -1.4033767e+00
   1.8000000e+02  -1.4198318e+00
   1.8100000e+02  -1.4362870e+00
   1.8200000e+02  -1.4527421e+00
   1.8300000e+02  -1.4691973e+00
   1.8400000e+02  -1.4856524e+00
   1.8500000e+02  -1.5021076e+00
   1.8600000e+02  -1.5185627e+00
   1.8700000e+02  -1.5350179e+00
   1.8800000e+02  -1.5514731e+00
   1.8900000e+02  -1.5679282e+00
   1.9000000e+02  -1.5843834e+00
   1.9100000e+02  -1.6008385e+00
   1.9200000e+02  -1.6172937e+00
   1.9300000e+02  -1.6337488e+00
   1.9400000e+02  -1.6502040e+00
   1.9500000e+02  -1.6666591e+00
   1.9600000e+02  -1.6831143e+00
   1.9700000e+02  -1.6995694e+00
   1.9800000e+02  -1.7160246e+00
   1.9900000e+02  -1.7324797e+00
   2.0000000e+02  -1.7489349e+00


==> Dat/SRS_GL_22.dat <==
   1.0000000e+00   1.8874059e+00
   2.0000000e+00   1.8666901e+00
   3.0000000e+00   1.8459742e+00
   4.0000000e+00   1.8252584e+00
   5.0000000e+00   1.8045426e+00
   6.0000000e+00   1.7838268e+00
   7.0000000e+00   1.7631110e+00
   8.0000000e+00   1.7423952e+00
   9.0000000e+00   1.7216794e+00
   1.0000000e+01   1.7009636e+00
   1.1000000e+01   1.6802478e+00
   1.2000000e+01   1.6595320e+00
   1.3000000e+01   1.6388162e+00
   1.4000000e+01   1.6181004e+00
   1.5000000e+01   1.5973846e+00
   1.6000000e+01   1.5766688e+00
   1.7000000e+01   1.5559529e+00
   1.8000000e+01   1.5352371e+00
   1.9000000e+01   1.5145213e+00
   2.0000000e+01   1.4938055e+00
   2.1000000e+01   1.4730897e+00
   2.2000000e+01   1.4523739e+00
   2.3000000e+01   1.4316581e+00
   2.4000000e+01   1.4109423e+00
   2.5000000e+01   1.3902265e+00
   2.6000000e+01   1.3695107e+00
   2.7000000e+01   1.3487949e+00
   2.8000000e+01   1.3280791e+00
   2.9000000e+01   1.3073633e+00
   3.0000000e+01   1.2866475e+00
   3.1000000e+01   1.2659317e+00
   3.2000000e+01   1.2452158e+00
   3.3000000e+01   1.2245000e+00
   3.4000000e+01   1.2037842e+00
   3.5000000e+01   1.1830684e+00
   3.6000000e+01   1.1623526e+00
   3.7000000e+01   1.1416368e+00
   3.8000000e+01   1.1209210e+00
   3.9000000e+01   1.1002052e+00
   4.0000000e+01   1.0794894e+00
   4.1000000e+01   1.0587736e+00
   4.2000000e+01   1.0380578e+00
   4.3000000e+01   1.0173420e+00
   4.4000000e+01   9.9662616e-01
   4.5000000e+01   9.7591035e-01
   4.6000000e+01   9.5519454e-01
   4.7000000e+01   9.3447874e-01
   4.8000000e+01   9.1376293e-01
   4.9000000e+01   8.9304712e-01
   5.0000000e+01   8.7233132e-01
   5.1000000e+01   8.5161551e-01
   5.2000000e+01   8.3089970e-01
   5.3000000e+01   8.1018390e-01
   5.4000000e+01   7.8946809e-01
   5.5000000e+01   7.6875228e-01
   5.6000000e+01   7.4803647e-01
   5.7000000e+01   7.2732067e-01
   5.8000000e+01   7.0660486e-01
   5.9000000e+01   6.8588905e-01
   6.0000000e+01   6.6517325e-01
   6.1000000e+01   6.4445744e-01
   6.2000000e+01   6.2374163e-01
   6.3000000e+01   6.0302583e-01
   6.4000000e+01   5.8231002e-01
   6.5000000e+01   5.6159421e-01
   6.6000000e+01   5.4087840e-01
   6.7000000e+01   5.2016260e-01
   6.8000000e+01   4.9944679e-01
   6.9000000e+01   4.7873098e-01
   7.0000000e+01   4.5801518e-01
   7.1000000e+01   4.3729937e-01
   7.2000000e+01   4.1658356e-01
   7.3000000e+01   3.9586775e-01
   7.4000000e+01   3.7515195e-01
   7.5000000e+01   3.5443614e-01
   7.6000000e+01   3.3372033e-01
   7.7000000e+01   3.1300453e-01
   7.8000000e+01   2.9228872e-01
   7.9000000e+01   2.7157291e-01
   8.0000000e+01   2.5085711e-01
   8.1000000e+01   2.3014130e-01
   8.2000000e+01   2.0942549e-01
   8.3000000e+01   1.8870968e-01
   8.4000000e+01   1.6799388e-01
   8.5000000e+01   1.4727807e-01
   8.6000000e+01   1.2656226e-01
   8.7000000e+01   1.0584646e-01
   8.8000000e+01   8.5130649e-02
   8.9000000e+01   6.4414842e-02
   9.0000000e+01   4.3699035e-02
   9.1000000e+01   2.2983228e-02
   9.2000000e+01   2.2674207e-03
   9.3000000e+01  -1.8448386e-02
   9.4000000e+01  -3.9164193e-02
   9.5000000e+01  -5.9880000e-02
   9.6000000e+01  -8.0595807e-02
   9.7000000e+01  -1.0131161e-01
   9.8000000e+01  -1.2202742e-01
   9.9000000e+01  -1.4274323e-01
   1.0000000e+02  -1.6345904e-01
   1.0100000e+02  -1.8417484e-01
   1.0200000e+02  -2.0489065e-01
   1.0300000e+02  -2.2560646e-01
   1.0400000e+02  -2.4632226e-01
   1.0500000e+02  -2.6703807e-01
   1.0600000e+02  -2.8775388e-01
   1.0700000e+02  -3.0846968e-01
   1.0800000e+02  -3.2918549e-01
   1.0900000e+02  -3.4990130e-01
   1.1000000e+02  -3.7061711e-01
   1.1100000e+02  -3.9133291e-01
   1.1200000e+02  -4.1204872e-01
   1.1300000e+02  -4.3276453e-01
   1.1400000e+02  -4.5348033e-01
   1.1500000e+02  -4.7419614e-01
   1.1600000e+02  -4.9491195e-01
   1.1700000e+02  -5.1562776e-01
   1.1800000e+02  -5.3634356e-01
   1.1900000e+02  -5.5705937e-01
   1.2000000e+02  -5.7777518e-01
   1.2100000e+02  -5.9849098e-01
   1.2200000e+02  -6.1920679e-01
   1.2300000e+02  -6.3992260e-01
   1.2400000e+02  -6.6063840e-01
   1.2500000e+02  -6.8135421e-01
   1.2600000e+02  -7.0207002e-01
   1.2700000e+02  -7.2278583e-01
   1.2800000e+02  -7.4350163e-01
   1.2900000e+02  -7.6421744e-01
   1.3000000e+02  -7.8493325e-01
   1.3100000e+02  -8.0564905e-01
   1.3200000e+02  -8.2636486e-01
   1.3300000e+02  -8.4708067e-01
   1.3400000e+02  -8.6779648e-01
   1.3500000e+02  -8.8851228e-01
   1.3600000e+02  -9.0922809e-01
   1.3700000e+02  -9.2994390e-01
   1.3800000e+02  -9.5065970e-01
   1.3900000e+02  -9.7137551e-01
   1.4000000e+02  -9.9209132e-01
   1.4100000e+02  -1.0128071e+00
   1.4200000e+02  -1.0335229e+00
   1.4300000e+02  -1.0542387e+00
   1.4400000e+02  -1.0749545e+00
   1.4500000e+02  -1.0956704e+00
   1.4600000e+02  -1.1163862e+00
   1.4700000e+02  -1.1371020e+00
   1.4800000e+02  -1.1578178e+00
   1.4900000e+02  -1.1785336e+00
   1.5000000e+02  -1.1992494e+00
   1.5100000e+02  -1.2199652e+00
   1.5200000e+02  -1.2406810e+00
   1.5300000e+02  -1.2613968e+00
   1.5400000e+02  -1.2821126e+00
   1.5500000e+02  -1.3028284e+00
   1.5600000e+02  -1.3235442e+00
   1.5700000e+02  -1.3442600e+00
   1.5800000e+02  -1.3649758e+00
   1.5900000e+02  -1.3856917e+00
   1.6000000e+02  -1.4064075e+00
   1.6100000e+02  -1.4271233e+00
   1.6200000e+02  -1.4478391e+00
   1.6300000e+02  -1.4685549e+00
   1.6400000e+02  -1.4892707e+00
   1.6500000e+02  -1.5099865e+00
   1.6600000e+02  -1.5307023e+00
   1.6700000e+02  -1.5514181e+00
   1.6800000e+02  -1.5721339e+00
   1.6900000e+02  -1.5928497e+00
   1.7000000e+02  -1.6135655e+00
   1.7100000e+02  -1.6342813e+00
   1.7200000e+02  -1.6549971e+00
   1.7300000e+02  -1.6757130e+00
   1.7400000e+02  -1.6964288e+00
   1.7500000e+02  -1.7171446e+00
   1.7600000e+02  -1.7378604e+00
   1.7700000e+02  -1.7585762e+00
   1.7800000e+02  -1.7792920e+00
   1.7900000e+02  -1.8000078e+00
   1.8000000e+02  -1.8207236e+00
   1.8100000e+02  -1.8414394e+00
   1.8200000e+02  -1.8621552e+00
   1.8300000e+02  -1.8828710e+00
   1.8400000e+02  -1.9035868e+00
   1.8500000e+02  -1.9243026e+00
   1.8600000e+02  -1.9450184e+00
   1.8700000e+02  -1.9657342e+00
   1.8800000e+02  -1.9864501e+00
   1.8900000e+02  -2.0071659e+00
   1.9000000e+02  -2.0278817e+00
   1.9100000e+02  -2.0485975e+00
   1.9200000e+02  -2.0693133e+00
   1.9300000e+02  -2.0900291e+00
   1.9400000e+02  -2.1107449e+00
   1.9500000e+02  -2.1314607e+00
   1.9600000e+02  -2.1521765e+00
   1.9700000e+02  -2.1728923e+00
   1.9800000e+02  -2.1936081e+00
   1.9900000e+02  -2.2143239e+00
   2.0000000e+02  -2.2350397e+00


==> Dat/SRS_GL_23.dat <==
   1.0000000e+00   2.3239369e+00
   2.0000000e+00   2.2978572e+00
   3.0000000e+00   2.2717775e+00
   4.0000000e+00   2.2456979e+00
   5.0000000e+00   2.2196182e+00
   6.0000000e+00   2.1935386e+00
   7.0000000e+00   2.1674589e+00
   8.0000000e+00   2.1413793e+00
   9.0000000e+00   2.1152996e+00
   1.0000000e+01   2.0892200e+00
   1.1000000e+01   2.0631403e+00
   1.2000000e+01   2.0370606e+00
   1.3000000e+01   2.0109810e+00
   1.4000000e+01   1.9849013e+00
   1.5000000e+01   1.9588217e+00
   1.6000000e+01   1.9327420e+00
   1.7000000e+01   1.9066624e+00
   1.8000000e+01   1.8805827e+00
   1.9000000e+01   1.8545031e+00
   2.0000000e+01   1.8284234e+00
   2.1000000e+01   1.8023437e+00
   2.2000000e+01   1.7762641e+00
   2.3000000e+01   1.7501844e+00
   2.4000000e+01   1.7241048e+00
   2.5000000e+01   1.6980251e+00
   2.6000000e+01   1.6719455e+00
   2.7000000e+01   1.6458658e+00
   2.8000000e+01   1.6197862e+00
   2.9000000e+01   1.5937065e+00
   3.0000000e+01   1.5676268e+00
   3.1000000e+01   1.5415472e+00
   3.2000000e+01   1.5154675e+00
   3.3000000e+01   1.4893879e+00
   3.4000000e+01   1.4633082e+00
   3.5000000e+01   1.4372286e+00
   3.6000000e+01   1.4111489e+00
   3.7000000e+01   1.3850692e+00
   3.8000000e+01   1.3589896e+00
   3.9000000e+01   1.3329099e+00
   4.0000000e+01   1.3068303e+00
   4.1000000e+01   1.2807506e+00
   4.2000000e+01   1.2546710e+00
   4.3000000e+01   1.2285913e+00
   4.4000000e+01   1.2025117e+00
   4.5000000e+01   1.1764320e+00
   4.6000000e+01   1.1503523e+00
   4.7000000e+01   1.1242727e+00
   4.8000000e+01   1.0981930e+00
   4.9000000e+01   1.0721134e+00
   5.0000000e+01   1.0460337e+00
   5.1000000e+01   1.0199541e+00
   5.2000000e+01   9.9387441e-01
   5.3000000e+01   9.6779475e-01
   5.4000000e+01   9.4171510e-01
   5.5000000e+01   9.1563544e-01
   5.6000000e+01   8.8955579e-01
   5.7000000e+01   8.6347613e-01
   5.8000000e+01   8.3739647e-01
   5.9000000e+01   8.1131682e-01
   6.0000000e+01   7.8523716e-01
   6.1000000e+01   7.5915751e-01
   6.2000000e+01   7.3307785e-01
   6.3000000e+01   7.0699819e-01
   6.4000000e+01   6.8091854e-01
   6.5000000e+01   6.5483888e-01
   6.6000000e+01   6.2875923e-01
   6.7000000e+01   6.0267957e-01
   6.8000000e+01   5.7659991e-01
   6.9000000e+01   5.5052026e-01
   7.0000000e+01   5.2444060e-01
   7.1000000e+01   4.9836095e-01
   7.2000000e+01   4.7228129e-01
   7.3000000e+01   4.4620164e-01
   7.4000000e+01   4.2012198e-01
   7.5000000e+01   3.9404232e-01
   7.6000000e+01   3.6796267e-01
   7.7000000e+01   3.4188301e-01
   7.8000000e+01   3.1580336e-01
   7.9000000e+01   2.8972370e-01
   8.0000000e+01   2.6364404e-01
   8.1000000e+01   2.3756439e-01
   8.2000000e+01   2.1148473e-01
   8.3000000e+01   1.8540508e-01
   8.4000000e+01   1.5932542e-01
   8.5000000e+01   1.3324576e-01
   8.6000000e+01   1.0716611e-01
   8.7000000e+01   8.1086452e-02
   8.8000000e+01   5.5006796e-02
   8.9000000e+01   2.8927141e-02
   9.0000000e+01   2.8474847e-03
   9.1000000e+01  -2.3232171e-02
   9.2000000e+01  -4.9311827e-02
   9.3000000e+01  -7.5391483e-02
   9.4000000e+01  -1.0147114e-01
   9.5000000e+01  -1.2755079e-01
   9.6000000e+01  -1.5363045e-01
   9.7000000e+01  -1.7971011e-01
   9.8000000e+01  -2.0578976e-01
   9.9000000e+01  -2.3186942e-01
   1.0000000e+02  -2.5794907e-01
   1.0100000e+02  -2.8402873e-01
   1.0200000e+02  -3.1010839e-01
   1.0300000e+02  -3.3618804e-01
   1.0400000e+02  -3.6226770e-01
   1.0500000e+02  -3.8834735e-01
   1.0600000e+02  -4.1442701e-01
   1.0700000e+02  -4.4050667e-01
   1.0800000e+02  -4.6658632e-01
   1.0900000e+02  -4.9266598e-01
   1.1000000e+02  -5.1874563e-01
   1.1100000e+02  -5.4482529e-01
   1.1200000e+02  -5.7090495e-01
   1.1300000e+02  -5.9698460e-01
   1.1400000e+02  -6.2306426e-01
   1.1500000e+02  -6.4914391e-01
   1.1600000e+02  -6.7522357e-01
   1.1700000e+02  -7.0130323e-01
   1.1800000e+02  -7.2738288e-01
   1.1900000e+02  -7.5346254e-01
   1.2000000e+02  -7.7954219e-01
   1.2100000e+02  -8.0562185e-01
   1.2200000e+02  -8.3170150e-01
   1.2300000e+02  -8.5778116e-01
   1.2400000e+02  -8.8386082e-01
   1.2500000e+02  -9.0994047e-01
   1.2600000e+02  -9.3602013e-01
   1.2700000e+02  -9.6209978e-01
   1.2800000e+02  -9.8817944e-01
   1.2900000e+02  -1.0142591e+00
   1.3000000e+02  -1.0403388e+00
   1.3100000e+02  -1.0664184e+00
   1.3200000e+02  -1.0924981e+00
   1.3300000e+02  -1.1185777e+00
   1.3400000e+02  -1.1446574e+00
   1.3500000e+02  -1.1707370e+00
   1.3600000e+02  -1.1968167e+00
   1.3700000e+02  -1.2228963e+00
   1.3800000e+02  -1.2489760e+00
   1.3900000e+02  -1.2750557e+00
   1.4000000e+02  -1.3011353e+00
   1.4100000e+02  -1.3272150e+00
   1.4200000e+02  -1.3532946e+00
   1.4300000e+02  -1.3793743e+00
   1.4400000e+02  -1.4054539e+00
   1.4500000e+02  -1.4315336e+00
   1.4600000e+02  -1.4576132e+00
   1.4700000e+02  -1.4836929e+00
   1.4800000e+02  -1.5097726e+00
   1.4900000e+02  -1.5358522e+00
   1.5000000e+02  -1.5619319e+00
   1.5100000e+02  -1.5880115e+00
   1.5200000e+02  -1.6140912e+00
   1.5300000e+02  -1.6401708e+00
   1.5400000e+02  -1.6662505e+00
   1.5500000e+02  -1.6923301e+00
   1.5600000e+02  -1.7184098e+00
   1.5700000e+02  -1.7444895e+00
   1.5800000e+02  -1.7705691e+00
   1.5900000e+02  -1.7966488e+00
   1.6000000e+02  -1.8227284e+00
   1.6100000e+02  -1.8488081e+00
   1.6200000e+02  -1.8748877e+00
   1.6300000e+02  -1.9009674e+00
   1.6400000e+02  -1.9270471e+00
   1.6500000e+02  -1.9531267e+00
   1.6600000e+02  -1.9792064e+00
   1.6700000e+02  -2.0052860e+00
   1.6800000e+02  -2.0313657e+00
   1.6900000e+02  -2.0574453e+00
   1.7000000e+02  -2.0835250e+00
   1.7100000e+02  -2.1096046e+00
   1.7200000e+02  -2.1356843e+00
   1.7300000e+02  -2.1617640e+00
   1.7400000e+02  -2.1878436e+00
   1.7500000e+02  -2.2139233e+00
   1.7600000e+02  -2.2400029e+00
   1.7700000e+02  -2.2660826e+00
   1.7800000e+02  -2.2921622e+00
   1.7900000e+02  -2.3182419e+00
   1.8000000e+02  -2.3443215e+00
   1.8100000e+02  -2.3704012e+00
   1.8200000e+02  -2.3964809e+00
   1.8300000e+02  -2.4225605e+00
   1.8400000e+02  -2.4486402e+00
   1.8500000e+02  -2.4747198e+00
   1.8600000e+02  -2.5007995e+00
   1.8700000e+02  -2.5268791e+00
   1.8800000e+02  -2.5529588e+00
   1.8900000e+02  -2.5790385e+00
   1.9000000e+02  -2.6051181e+00
   1.9100000e+02  -2.6311978e+00
   1.9200000e+02  -2.6572774e+00
   1.9300000e+02  -2.6833571e+00
   1.9400000e+02  -2.7094367e+00
   1.9500000e+02  -2.7355164e+00
   1.9600000e+02  -2.7615960e+00
   1.9700000e+02  -2.7876757e+00
   1.9800000e+02  -2.8137554e+00
   1.9900000e+02  -2.8398350e+00
   2.0000000e+02  -2.8659147e+00


==> Dat/SRS_GL_24.dat <==
   1.0000000e+00   2.8443251e+00
   2.0000000e+00   2.8114928e+00
   3.0000000e+00   2.7786604e+00
   4.0000000e+00   2.7458281e+00
   5.0000000e+00   2.7129957e+00
   6.0000000e+00   2.6801634e+00
   7.0000000e+00   2.6473311e+00
   8.0000000e+00   2.6144987e+00
   9.0000000e+00   2.5816664e+00
   1.0000000e+01   2.5488340e+00
   1.1000000e+01   2.5160017e+00
   1.2000000e+01   2.4831694e+00
   1.3000000e+01   2.4503370e+00
   1.4000000e+01   2.4175047e+00
   1.5000000e+01   2.3846723e+00
   1.6000000e+01   2.3518400e+00
   1.7000000e+01   2.3190076e+00
   1.8000000e+01   2.2861753e+00
   1.9000000e+01   2.2533430e+00
   2.0000000e+01   2.2205106e+00
   2.1000000e+01   2.1876783e+00
   2.2000000e+01   2.1548459e+00
   2.3000000e+01   2.1220136e+00
   2.4000000e+01   2.0891813e+00
   2.5000000e+01   2.0563489e+00
   2.6000000e+01   2.0235166e+00
   2.7000000e+01   1.9906842e+00
   2.8000000e+01   1.9578519e+00
   2.9000000e+01   1.9250195e+00
   3.0000000e+01   1.8921872e+00
   3.1000000e+01   1.8593549e+00
   3.2000000e+01   1.8265225e+00
   3.3000000e+01   1.7936902e+00
   3.4000000e+01   1.7608578e+00
   3.5000000e+01   1.7280255e+00
   3.6000000e+01   1.6951932e+00
   3.7000000e+01   1.6623608e+00
   3.8000000e+01   1.6295285e+00
   3.9000000e+01   1.5966961e+00
   4.0000000e+01   1.5638638e+00
   4.1000000e+01   1.5310314e+00
   4.2000000e+01   1.4981991e+00
   4.3000000e+01   1.4653668e+00
   4.4000000e+01   1.4325344e+00
   4.5000000e+01   1.3997021e+00
   4.6000000e+01   1.3668697e+00
   4.7000000e+01   1.3340374e+00
   4.8000000e+01   1.3012051e+00
   4.9000000e+01   1.2683727e+00
   5.0000000e+01   1.2355404e+00
   5.1000000e+01   1.2027080e+00
   5.2000000e+01   1.1698757e+00
   5.3000000e+01   1.1370433e+00
   5.4000000e+01   1.1042110e+00
   5.5000000e+01   1.0713787e+00
   5.6000000e+01   1.0385463e+00
   5.7000000e+01   1.0057140e+00
   5.8000000e+01   9.7288164e-01
   5.9000000e+01   9.4004930e-01
   6.0000000e+01   9.0721696e-01
   6.1000000e+01   8.7438461e-01
   6.2000000e+01   8.4155227e-01
   6.3000000e+01   8.0871993e-01
   6.4000000e+01   7.7588759e-01
   6.5000000e+01   7.4305525e-01
   6.6000000e+01   7.1022291e-01
   6.7000000e+01   6.7739057e-01
   6.8000000e+01   6.4455822e-01
   6.9000000e+01   6.1172588e-01
   7.0000000e+01   5.7889354e-01
   7.1000000e+01   5.4606120e-01
   7.2000000e+01   5.1322886e-01
   7.3000000e+01   4.8039652e-01
   7.4000000e+01   4.4756417e-01
   7.5000000e+01   4.1473183e-01
   7.6000000e+01   3.8189949e-01
   7.7000000e+01   3.4906715e-01
   7.8000000e+01   3.1623481e-01
   7.9000000e+01   2.8340247e-01
   8.0000000e+01   2.5057013e-01
   8.1000000e+01   2.1773778e-01
   8.2000000e+01   1.8490544e-01
   8.3000000e+01   1.5207310e-01
   8.4000000e+01   1.1924076e-01
   8.5000000e+01   8.6408417e-02
   8.6000000e+01   5.3576076e-02
   8.7000000e+01   2.0743734e-02
   8.8000000e+01  -1.2088607e-02
   8.9000000e+01  -4.4920949e-02
   9.0000000e+01  -7.7753290e-02
   9.1000000e+01  -1.1058563e-01
   9.2000000e+01  -1.4341797e-01
   9.3000000e+01  -1.7625032e-01
   9.4000000e+01  -2.0908266e-01
   9.5000000e+01  -2.4191500e-01
   9.6000000e+01  -2.7474734e-01
   9.7000000e+01  -3.0757968e-01
   9.8000000e+01  -3.4041202e-01
   9.9000000e+01  -3.7324436e-01
   1.0000000e+02  -4.0607671e-01
   1.0100000e+02  -4.3890905e-01
   1.0200000e+02  -4.7174139e-01
   1.0300000e+02  -5.0457373e-01
   1.0400000e+02  -5.3740607e-01
   1.0500000e+02  -5.7023841e-01
   1.0600000e+02  -6.0307076e-01
   1.0700000e+02  -6.3590310e-01
   1.0800000e+02  -6.6873544e-01
   1.0900000e+02  -7.0156778e-01
   1.1000000e+02  -7.3440012e-01
   1.1100000e+02  -7.6723246e-01
   1.1200000e+02  -8.0006480e-01
   1.1300000e+02  -8.3289715e-01
   1.1400000e+02  -8.6572949e-01
   1.1500000e+02  -8.9856183e-01
   1.1600000e+02  -9.3139417e-01
   1.1700000e+02  -9.6422651e-01
   1.1800000e+02  -9.9705885e-01
   1.1900000e+02  -1.0298912e+00
   1.2000000e+02  -1.0627235e+00
   1.2100000e+02  -1.0955559e+00
   1.2200000e+02  -1.1283882e+00
   1.2300000e+02  -1.1612206e+00
   1.2400000e+02  -1.1940529e+00
   1.2500000e+02  -1.2268852e+00
   1.2600000e+02  -1.2597176e+00
   1.2700000e+02  -1.2925499e+00
   1.2800000e+02  -1.3253823e+00
   1.2900000e+02  -1.3582146e+00
   1.3000000e+02  -1.3910470e+00
   1.3100000e+02  -1.4238793e+00
   1.3200000e+02  -1.4567116e+00
   1.3300000e+02  -1.4895440e+00
   1.3400000e+02  -1.5223763e+00
   1.3500000e+02  -1.5552087e+00
   1.3600000e+02  -1.5880410e+00
   1.3700000e+02  -1.6208733e+00
   1.3800000e+02  -1.6537057e+00
   1.3900000e+02  -1.6865380e+00
   1.4000000e+02  -1.7193704e+00
   1.4100000e+02  -1.7522027e+00
   1.4200000e+02  -1.7850351e+00
   1.4300000e+02  -1.8178674e+00
   1.4400000e+02  -1.8506997e+00
   1.4500000e+02  -1.8835321e+00
   1.4600000e+02  -1.9163644e+00
   1.4700000e+02  -1.9491968e+00
   1.4800000e+02  -1.9820291e+00
   1.4900000e+02  -2.0148614e+00
   1.5000000e+02  -2.0476938e+00
   1.5100000e+02  -2.0805261e+00
   1.5200000e+02  -2.1133585e+00
   1.5300000e+02  -2.1461908e+00
   1.5400000e+02  -2.1790232e+00
   1.5500000e+02  -2.2118555e+00
   1.5600000e+02  -2.2446878e+00
   1.5700000e+02  -2.2775202e+00
   1.5800000e+02  -2.3103525e+00
   1.5900000e+02  -2.3431849e+00
   1.6000000e+02  -2.3760172e+00
   1.6100000e+02  -2.4088495e+00
   1.6200000e+02  -2.4416819e+00
   1.6300000e+02  -2.4745142e+00
   1.6400000e+02  -2.5073466e+00
   1.6500000e+02  -2.5401789e+00
   1.6600000e+02  -2.5730112e+00
   1.6700000e+02  -2.6058436e+00
   1.6800000e+02  -2.6386759e+00
   1.6900000e+02  -2.6715083e+00
   1.7000000e+02  -2.7043406e+00
   1.7100000e+02  -2.7371730e+00
   1.7200000e+02  -2.7700053e+00
   1.7300000e+02  -2.8028376e+00
   1.7400000e+02  -2.8356700e+00
   1.7500000e+02  -2.8685023e+00
   1.7600000e+02  -2.9013347e+00
   1.7700000e+02  -2.9341670e+00
   1.7800000e+02  -2.9669993e+00
   1.7900000e+02  -2.9998317e+00
   1.8000000e+02  -3.0326640e+00
   1.8100000e+02  -3.0654964e+00
   1.8200000e+02  -3.0983287e+00
   1.8300000e+02  -3.1311611e+00
   1.8400000e+02  -3.1639934e+00
   1.8500000e+02  -3.1968257e+00
   1.8600000e+02  -3.2296581e+00
   1.8700000e+02  -3.2624904e+00
   1.8800000e+02  -3.2953228e+00
   1.8900000e+02  -3.3281551e+00
   1.9000000e+02  -3.3609874e+00
   1.9100000e+02  -3.3938198e+00
   1.9200000e+02  -3.4266521e+00
   1.9300000e+02  -3.4594845e+00
   1.9400000e+02  -3.4923168e+00
   1.9500000e+02  -3.5251492e+00
   1.9600000e+02  -3.5579815e+00
   1.9700000e+02  -3.5908138e+00
   1.9800000e+02  -3.6236462e+00
   1.9900000e+02  -3.6564785e+00
   2.0000000e+02  -3.6893109e+00


==> Dat/SRS_GL_25.dat <==
   1.0000000e+00   3.4550991e+00
   2.0000000e+00   3.4137657e+00
   3.0000000e+00   3.3724322e+00
   4.0000000e+00   3.3310987e+00
   5.0000000e+00   3.2897653e+00
   6.0000000e+00   3.2484318e+00
   7.0000000e+00   3.2070983e+00
   8.0000000e+00   3.1657648e+00
   9.0000000e+00   3.1244314e+00
   1.0000000e+01   3.0830979e+00
   1.1000000e+01   3.0417644e+00
   1.2000000e+01   3.0004310e+00
   1.3000000e+01   2.9590975e+00
   1.4000000e+01   2.9177640e+00
   1.5000000e+01   2.8764306e+00
   1.6000000e+01   2.8350971e+00
   1.7000000e+01   2.7937636e+00
   1.8000000e+01   2.7524302e+00
   1.9000000e+01   2.7110967e+00
   2.0000000e+01   2.6697632e+00
   2.1000000e+01   2.6284298e+00
   2.2000000e+01   2.5870963e+00
   2.3000000e+01   2.5457628e+00
   2.4000000e+01   2.5044293e+00
   2.5000000e+01   2.4630959e+00
   2.6000000e+01   2.4217624e+00
   2.7000000e+01   2.3804289e+00
   2.8000000e+01   2.3390955e+00
   2.9000000e+01   2.2977620e+00
   3.0000000e+01   2.2564285e+00
   3.1000000e+01   2.2150951e+00
   3.2000000e+01   2.1737616e+00
   3.3000000e+01   2.1324281e+00
   3.4000000e+01   2.0910947e+00
   3.5000000e+01   2.0497612e+00
   3.6000000e+01   2.0084277e+00
   3.7000000e+01   1.9670942e+00
   3.8000000e+01   1.9257608e+00
   3.9000000e+01   1.8844273e+00
   4.0000000e+01   1.8430938e+00
   4.1000000e+01   1.8017604e+00
   4.2000000e+01   1.7604269e+00
   4.3000000e+01   1.7190934e+00
   4.4000000e+01   1.6777600e+00
   4.5000000e+01   1.6364265e+00
   4.6000000e+01   1.5950930e+00
   4.7000000e+01   1.5537596e+00
   4.8000000e+01   1.5124261e+00
   4.9000000e+01   1.4710926e+00
   5.0000000e+01   1.4297591e+00
   5.1000000e+01   1.3884257e+00
   5.2000000e+01   1.3470922e+00
   5.3000000e+01   1.3057587e+00
   5.4000000e+01   1.2644253e+00
   5.5000000e+01   1.2230918e+00
   5.6000000e+01   1.1817583e+00
   5.7000000e+01   1.1404249e+00
   5.8000000e+01   1.0990914e+00
   5.9000000e+01   1.0577579e+00
   6.0000000e+01   1.0164245e+00
   6.1000000e+01   9.7509099e-01
   6.2000000e+01   9.3375752e-01
   6.3000000e+01   8.9242405e-01
   6.4000000e+01   8.5109058e-01
   6.5000000e+01   8.0975711e-01
   6.6000000e+01   7.6842364e-01
   6.7000000e+01   7.2709017e-01
   6.8000000e+01   6.8575670e-01
   6.9000000e+01   6.4442323e-01
   7.0000000e+01   6.0308976e-01
   7.1000000e+01   5.6175629e-01
   7.2000000e+01   5.2042283e-01
   7.3000000e+01   4.7908936e-01
   7.4000000e+01   4.3775589e-01
   7.5000000e+01   3.9642242e-01
   7.6000000e+01   3.5508895e-01
   7.7000000e+01   3.1375548e-01
   7.8000000e+01   2.7242201e-01
   7.9000000e+01   2.3108854e-01
   8.0000000e+01   1.8975507e-01
   8.1000000e+01   1.4842160e-01
   8.2000000e+01   1.0708813e-01
   8.3000000e+01   6.5754665e-02
   8.4000000e+01   2.4421196e-02
   8.5000000e+01  -1.6912273e-02
   8.6000000e+01  -5.8245742e-02
   8.7000000e+01  -9.9579211e-02
   8.8000000e+01  -1.4091268e-01
   8.9000000e+01  -1.8224615e-01
   9.0000000e+01  -2.2357962e-01
   9.1000000e+01  -2.6491309e-01
   9.2000000e+01  -3.0624656e-01
   9.3000000e+01  -3.4758003e-01
   9.4000000e+01  -3.8891350e-01
   9.5000000e+01  -4.3024696e-01
   9.6000000e+01  -4.7158043e-01
   9.7000000e+01  -5.1291390e-01
   9.8000000e+01  -5.5424737e-01
   9.9000000e+01  -5.9558084e-01
   1.0000000e+02  -6.3691431e-01
   1.0100000e+02  -6.7824778e-01
   1.0200000e+02  -7.1958125e-01
   1.0300000e+02  -7.6091472e-01
   1.0400000e+02  -8.0224819e-01
   1.0500000e+02  -8.4358166e-01
   1.0600000e+02  -8.8491512e-01
   1.0700000e+02  -9.2624859e-01
   1.0800000e+02  -9.6758206e-01
   1.0900000e+02  -1.0089155e+00
   1.1000000e+02  -1.0502490e+00
   1.1100000e+02  -1.0915825e+00
   1.1200000e+02  -1.1329159e+00
   1.1300000e+02  -1.1742494e+00
   1.1400000e+02  -1.2155829e+00
   1.1500000e+02  -1.2569163e+00
   1.1600000e+02  -1.2982498e+00
   1.1700000e+02  -1.3395833e+00
   1.1800000e+02  -1.3809168e+00
   1.1900000e+02  -1.4222502e+00
   1.2000000e+02  -1.4635837e+00
   1.2100000e+02  -1.5049172e+00
   1.2200000e+02  -1.5462506e+00
   1.2300000e+02  -1.5875841e+00
   1.2400000e+02  -1.6289176e+00
   1.2500000e+02  -1.6702510e+00
   1.2600000e+02  -1.7115845e+00
   1.2700000e+02  -1.7529180e+00
   1.2800000e+02  -1.7942514e+00
   1.2900000e+02  -1.8355849e+00
   1.3000000e+02  -1.8769184e+00
   1.3100000e+02  -1.9182519e+00
   1.3200000e+02  -1.9595853e+00
   1.3300000e+02  -2.0009188e+00
   1.3400000e+02  -2.0422523e+00
   1.3500000e+02  -2.0835857e+00
   1.3600000e+02  -2.1249192e+00
   1.3700000e+02  -2.1662527e+00
   1.3800000e+02  -2.2075861e+00
   1.3900000e+02  -2.2489196e+00
   1.4000000e+02  -2.2902531e+00
   1.4100000e+02  -2.3315865e+00
   1.4200000e+02  -2.3729200e+00
   1.4300000e+02  -2.4142535e+00
   1.4400000e+02  -2.4555870e+00
   1.4500000e+02  -2.4969204e+00
   1.4600000e+02  -2.5382539e+00
   1.4700000e+02  -2.5795874e+00
   1.4800000e+02  -2.6209208e+00
   1.4900000e+02  -2.6622543e+00
   1.5000000e+02  -2.7035878e+00
   1.5100000e+02  -2.7449212e+00
   1.5200000e+02  -2.7862547e+00
   1.5300000e+02  -2.8275882e+00
   1.5400000e+02  -2.8689216e+00
   1.5500000e+02  -2.9102551e+00
   1.5600000e+02  -2.9515886e+00
   1.5700000e+02  -2.9929221e+00
   1.5800000e+02  -3.0342555e+00
   1.5900000e+02  -3.0755890e+00
   1.6000000e+02  -3.1169225e+00
   1.6100000e+02  -3.1582559e+00
   1.6200000e+02  -3.1995894e+00
   1.6300000e+02  -3.2409229e+00
   1.6400000e+02  -3.2822563e+00
   1.6500000e+02  -3.3235898e+00
   1.6600000e+02  -3.3649233e+00
   1.6700000e+02  -3.4062567e+00
   1.6800000e+02  -3.4475902e+00
   1.6900000e+02  -3.4889237e+00
   1.7000000e+02  -3.5302571e+00
   1.7100000e+02  -3.5715906e+00
   1.7200000e+02  -3.6129241e+00
   1.7300000e+02  -3.6542576e+00
   1.7400000e+02  -3.6955910e+00
   1.7500000e+02  -3.7369245e+00
   1.7600000e+02  -3.7782580e+00
   1.7700000e+02  -3.8195914e+00
   1.7800000e+02  -3.8609249e+00
   1.7900000e+02  -3.9022584e+00
   1.8000000e+02  -3.9435918e+00
   1.8100000e+02  -3.9849253e+00
   1.8200000e+02  -4.0262588e+00
   1.8300000e+02  -4.0675922e+00
   1.8400000e+02  -4.1089257e+00
   1.8500000e+02  -4.1502592e+00
   1.8600000e+02  -4.1915927e+00
   1.8700000e+02  -4.2329261e+00
   1.8800000e+02  -4.2742596e+00
   1.8900000e+02  -4.3155931e+00
   1.9000000e+02  -4.3569265e+00
   1.9100000e+02  -4.3982600e+00
   1.9200000e+02  -4.4395935e+00
   1.9300000e+02  -4.4809269e+00
   1.9400000e+02  -4.5222604e+00
   1.9500000e+02  -4.5635939e+00
   1.9600000e+02  -4.6049273e+00
   1.9700000e+02  -4.6462608e+00
   1.9800000e+02  -4.6875943e+00
   1.9900000e+02  -4.7289278e+00
   2.0000000e+02  -4.7702612e+00


==> Dat/SRS_GL_26.dat <==
   1.0000000e+00   4.1580447e+00
   2.0000000e+00   4.1060089e+00
   3.0000000e+00   4.0539732e+00
   4.0000000e+00   4.0019374e+00
   5.0000000e+00   3.9499017e+00
   6.0000000e+00   3.8978659e+00
   7.0000000e+00   3.8458302e+00
   8.0000000e+00   3.7937944e+00
   9.0000000e+00   3.7417586e+00
   1.0000000e+01   3.6897229e+00
   1.1000000e+01   3.6376871e+00
   1.2000000e+01   3.5856514e+00
   1.3000000e+01   3.5336156e+00
   1.4000000e+01   3.4815799e+00
   1.5000000e+01   3.4295441e+00
   1.6000000e+01   3.3775084e+00
   1.7000000e+01   3.3254726e+00
   1.8000000e+01   3.2734369e+00
   1.9000000e+01   3.2214011e+00
   2.0000000e+01   3.1693653e+00
   2.1000000e+01   3.1173296e+00
   2.2000000e+01   3.0652938e+00
   2.3000000e+01   3.0132581e+00
   2.4000000e+01   2.9612223e+00
   2.5000000e+01   2.9091866e+00
   2.6000000e+01   2.8571508e+00
   2.7000000e+01   2.8051151e+00
   2.8000000e+01   2.7530793e+00
   2.9000000e+01   2.7010436e+00
   3.0000000e+01   2.6490078e+00
   3.1000000e+01   2.5969720e+00
   3.2000000e+01   2.5449363e+00
   3.3000000e+01   2.4929005e+00
   3.4000000e+01   2.4408648e+00
   3.5000000e+01   2.3888290e+00
   3.6000000e+01   2.3367933e+00
   3.7000000e+01   2.2847575e+00
   3.8000000e+01   2.2327218e+00
   3.9000000e+01   2.1806860e+00
   4.0000000e+01   2.1286503e+00
   4.1000000e+01   2.0766145e+00
   4.2000000e+01   2.0245787e+00
   4.3000000e+01   1.9725430e+00
   4.4000000e+01   1.9205072e+00
   4.5000000e+01   1.8684715e+00
   4.6000000e+01   1.8164357e+00
   4.7000000e+01   1.7644000e+00
   4.8000000e+01   1.7123642e+00
   4.9000000e+01   1.6603285e+00
   5.0000000e+01   1.6082927e+00
   5.1000000e+01   1.5562570e+00
   5.2000000e+01   1.5042212e+00
   5.3000000e+01   1.4521854e+00
   5.4000000e+01   1.4001497e+00
   5.5000000e+01   1.3481139e+00
   5.6000000e+01   1.2960782e+00
   5.7000000e+01   1.2440424e+00
   5.8000000e+01   1.1920067e+00
   5.9000000e+01   1.1399709e+00
   6.0000000e+01   1.0879352e+00
   6.1000000e+01   1.0358994e+00
   6.2000000e+01   9.8386365e-01
   6.3000000e+01   9.3182790e-01
   6.4000000e+01   8.7979214e-01
   6.5000000e+01   8.2775639e-01
   6.6000000e+01   7.7572064e-01
   6.7000000e+01   7.2368488e-01
   6.8000000e+01   6.7164913e-01
   6.9000000e+01   6.1961337e-01
   7.0000000e+01   5.6757762e-01
   7.1000000e+01   5.1554186e-01
   7.2000000e+01   4.6350611e-01
   7.3000000e+01   4.1147035e-01
   7.4000000e+01   3.5943460e-01
   7.5000000e+01   3.0739884e-01
   7.6000000e+01   2.5536309e-01
   7.7000000e+01   2.0332733e-01
   7.8000000e+01   1.5129158e-01
   7.9000000e+01   9.9255825e-02
   8.0000000e+01   4.7220071e-02
   8.1000000e+01  -4.8156841e-03
   8.2000000e+01  -5.6851439e-02
   8.3000000e+01  -1.0888719e-01
   8.4000000e+01  -1.6092295e-01
   8.5000000e+01  -2.1295870e-01
   8.6000000e+01  -2.6499446e-01
   8.7000000e+01  -3.1703021e-01
   8.8000000e+01  -3.6906597e-01
   8.9000000e+01  -4.2110172e-01
   9.0000000e+01  -4.7313748e-01
   9.1000000e+01  -5.2517323e-01
   9.2000000e+01  -5.7720899e-01
   9.3000000e+01  -6.2924474e-01
   9.4000000e+01  -6.8128049e-01
   9.5000000e+01  -7.3331625e-01
   9.6000000e+01  -7.8535200e-01
   9.7000000e+01  -8.3738776e-01
   9.8000000e+01  -8.8942351e-01
   9.9000000e+01  -9.4145927e-01
   1.0000000e+02  -9.9349502e-01
   1.0100000e+02  -1.0455308e+00
   1.0200000e+02  -1.0975665e+00
   1.0300000e+02  -1.1496023e+00
   1.0400000e+02  -1.2016380e+00
   1.0500000e+02  -1.2536738e+00
   1.0600000e+02  -1.3057096e+00
   1.0700000e+02  -1.3577453e+00
   1.0800000e+02  -1.4097811e+00
   1.0900000e+02  -1.4618168e+00
   1.1000000e+02  -1.5138526e+00
   1.1100000e+02  -1.5658883e+00
   1.1200000e+02  -1.6179241e+00
   1.1300000e+02  -1.6699598e+00
   1.1400000e+02  -1.7219956e+00
   1.1500000e+02  -1.7740313e+00
   1.1600000e+02  -1.8260671e+00
   1.1700000e+02  -1.8781029e+00
   1.1800000e+02  -1.9301386e+00
   1.1900000e+02  -1.9821744e+00
   1.2000000e+02  -2.0342101e+00
   1.2100000e+02  -2.0862459e+00
   1.2200000e+02  -2.1382816e+00
   1.2300000e+02  -2.1903174e+00
   1.2400000e+02  -2.2423531e+00
   1.2500000e+02  -2.2943889e+00
   1.2600000e+02  -2.3464246e+00
   1.2700000e+02  -2.3984604e+00
   1.2800000e+02  -2.4504962e+00
   1.2900000e+02  -2.5025319e+00
   1.3000000e+02  -2.5545677e+00
   1.3100000e+02  -2.6066034e+00
   1.3200000e+02  -2.6586392e+00
   1.3300000e+02  -2.7106749e+00
   1.3400000e+02  -2.7627107e+00
   1.3500000e+02  -2.8147464e+00
   1.3600000e+02  -2.8667822e+00
   1.3700000e+02  -2.9188179e+00
   1.3800000e+02  -2.9708537e+00
   1.3900000e+02  -3.0228895e+00
   1.4000000e+02  -3.0749252e+00
   1.4100000e+02  -3.1269610e+00
   1.4200000e+02  -3.1789967e+00
   1.4300000e+02  -3.2310325e+00
   1.4400000e+02  -3.2830682e+00
   1.4500000e+02  -3.3351040e+00
   1.4600000e+02  -3.3871397e+00
   1.4700000e+02  -3.4391755e+00
   1.4800000e+02  -3.4912112e+00
   1.4900000e+02  -3.5432470e+00
   1.5000000e+02  -3.5952828e+00
   1.5100000e+02  -3.6473185e+00
   1.5200000e+02  -3.6993543e+00
   1.5300000e+02  -3.7513900e+00
   1.5400000e+02  -3.8034258e+00
   1.5500000e+02  -3.8554615e+00
   1.5600000e+02  -3.9074973e+00
   1.5700000e+02  -3.9595330e+00
   1.5800000e+02  -4.0115688e+00
   1.5900000e+02  -4.0636045e+00
   1.6000000e+02  -4.1156403e+00
   1.6100000e+02  -4.1676761e+00
   1.6200000e+02  -4.2197118e+00
   1.6300000e+02  -4.2717476e+00
   1.6400000e+02  -4.3237833e+00
   1.6500000e+02  -4.3758191e+00
   1.6600000e+02  -4.4278548e+00
   1.6700000e+02  -4.4798906e+00
   1.6800000e+02  -4.5319263e+00
   1.6900000e+02  -4.5839621e+00
   1.7000000e+02  -4.6359978e+00
   1.7100000e+02  -4.6880336e+00
   1.7200000e+02  -4.7400694e+00
   1.7300000e+02  -4.7921051e+00
   1.7400000e+02  -4.8441409e+00
   1.7500000e+02  -4.8961766e+00
   1.7600000e+02  -4.9482124e+00
   1.7700000e+02  -5.0002481e+00
   1.7800000e+02  -5.0522839e+00
   1.7900000e+02  -5.1043196e+00
   1.8000000e+02  -5.1563554e+00
   1.8100000e+02  -5.2083911e+00
   1.8200000e+02  -5.2604269e+00
   1.8300000e+02  -5.3124627e+00
   1.8400000e+02  -5.3644984e+00
   1.8500000e+02  -5.4165342e+00
   1.8600000e+02  -5.4685699e+00
   1.8700000e+02  -5.5206057e+00
   1.8800000e+02  -5.5726414e+00
   1.8900000e+02  -5.6246772e+00
   1.9000000e+02  -5.6767129e+00
   1.9100000e+02  -5.7287487e+00
   1.9200000e+02  -5.7807844e+00
   1.9300000e+02  -5.8328202e+00
   1.9400000e+02  -5.8848560e+00
   1.9500000e+02  -5.9368917e+00
   1.9600000e+02  -5.9889275e+00
   1.9700000e+02  -6.0409632e+00
   1.9800000e+02  -6.0929990e+00
   1.9900000e+02  -6.1450347e+00
   2.0000000e+02  -6.1970705e+00


==> Dat/SRS_GL_27.dat <==
   1.0000000e+00   4.9479660e+00
   2.0000000e+00   4.8824569e+00
   3.0000000e+00   4.8169478e+00
   4.0000000e+00   4.7514386e+00
   5.0000000e+00   4.6859295e+00
   6.0000000e+00   4.6204204e+00
   7.0000000e+00   4.5549112e+00
   8.0000000e+00   4.4894021e+00
   9.0000000e+00   4.4238930e+00
   1.0000000e+01   4.3583838e+00
   1.1000000e+01   4.2928747e+00
   1.2000000e+01   4.2273656e+00
   1.3000000e+01   4.1618564e+00
   1.4000000e+01   4.0963473e+00
   1.5000000e+01   4.0308382e+00
   1.6000000e+01   3.9653290e+00
   1.7000000e+01   3.8998199e+00
   1.8000000e+01   3.8343108e+00
   1.9000000e+01   3.7688016e+00
   2.0000000e+01   3.7032925e+00
   2.1000000e+01   3.6377834e+00
   2.2000000e+01   3.5722742e+00
   2.3000000e+01   3.5067651e+00
   2.4000000e+01   3.4412560e+00
   2.5000000e+01   3.3757468e+00
   2.6000000e+01   3.3102377e+00
   2.7000000e+01   3.2447286e+00
   2.8000000e+01   3.1792194e+00
   2.9000000e+01   3.1137103e+00
   3.0000000e+01   3.0482012e+00
   3.1000000e+01   2.9826920e+00
   3.2000000e+01   2.9171829e+00
   3.3000000e+01   2.8516738e+00
   3.4000000e+01   2.7861646e+00
   3.5000000e+01   2.7206555e+00
   3.6000000e+01   2.6551464e+00
   3.7000000e+01   2.5896372e+00
   3.8000000e+01   2.5241281e+00
   3.9000000e+01   2.4586190e+00
   4.0000000e+01   2.3931098e+00
   4.1000000e+01   2.3276007e+00
   4.2000000e+01   2.2620916e+00
   4.3000000e+01   2.1965824e+00
   4.4000000e+01   2.1310733e+00
   4.5000000e+01   2.0655642e+00
   4.6000000e+01   2.0000550e+00
   4.7000000e+01   1.9345459e+00
   4.8000000e+01   1.8690368e+00
   4.9000000e+01   1.8035276e+00
   5.0000000e+01   1.7380185e+00
   5.1000000e+01   1.6725094e+00
   5.2000000e+01   1.6070002e+00
   5.3000000e+01   1.5414911e+00
   5.4000000e+01   1.4759820e+00
   5.5000000e+01   1.4104728e+00
   5.6000000e+01   1.3449637e+00
   5.7000000e+01   1.2794546e+00
   5.8000000e+01   1.2139454e+00
   5.9000000e+01   1.1484363e+00
   6.0000000e+01   1.0829272e+00
   6.1000000e+01   1.0174180e+00
   6.2000000e+01   9.5190888e-01
   6.3000000e+01   8.8639975e-01
   6.4000000e+01   8.2089062e-01
   6.5000000e+01   7.5538148e-01
   6.6000000e+01   6.8987235e-01
   6.7000000e+01   6.2436322e-01
   6.8000000e+01   5.5885408e-01
   6.9000000e+01   4.9334495e-01
   7.0000000e+01   4.2783581e-01
   7.1000000e+01   3.6232668e-01
   7.2000000e+01   2.9681755e-01
   7.3000000e+01   2.3130841e-01
   7.4000000e+01   1.6579928e-01
   7.5000000e+01   1.0029014e-01
   7.6000000e+01   3.4781011e-02
   7.7000000e+01  -3.0728123e-02
   7.8000000e+01  -9.6237257e-02
   7.9000000e+01  -1.6174639e-01
   8.0000000e+01  -2.2725552e-01
   8.1000000e+01  -2.9276466e-01
   8.2000000e+01  -3.5827379e-01
   8.3000000e+01  -4.2378293e-01
   8.4000000e+01  -4.8929206e-01
   8.5000000e+01  -5.5480119e-01
   8.6000000e+01  -6.2031033e-01
   8.7000000e+01  -6.8581946e-01
   8.8000000e+01  -7.5132860e-01
   8.9000000e+01  -8.1683773e-01
   9.0000000e+01  -8.8234686e-01
   9.1000000e+01  -9.4785600e-01
   9.2000000e+01  -1.0133651e+00
   9.3000000e+01  -1.0788743e+00
   9.4000000e+01  -1.1443834e+00
   9.5000000e+01  -1.2098925e+00
   9.6000000e+01  -1.2754017e+00
   9.7000000e+01  -1.3409108e+00
   9.8000000e+01  -1.4064199e+00
   9.9000000e+01  -1.4719291e+00
   1.0000000e+02  -1.5374382e+00
   1.0100000e+02  -1.6029473e+00
   1.0200000e+02  -1.6684565e+00
   1.0300000e+02  -1.7339656e+00
   1.0400000e+02  -1.7994747e+00
   1.0500000e+02  -1.8649839e+00
   1.0600000e+02  -1.9304930e+00
   1.0700000e+02  -1.9960021e+00
   1.0800000e+02  -2.0615113e+00
   1.0900000e+02  -2.1270204e+00
   1.1000000e+02  -2.1925295e+00
   1.1100000e+02  -2.2580387e+00
   1.1200000e+02  -2.3235478e+00
   1.1300000e+02  -2.3890569e+00
   1.1400000e+02  -2.4545661e+00
   1.1500000e+02  -2.5200752e+00
   1.1600000e+02  -2.5855843e+00
   1.1700000e+02  -2.6510935e+00
   1.1800000e+02  -2.7166026e+00
   1.1900000e+02  -2.7821117e+00
   1.2000000e+02  -2.8476209e+00
   1.2100000e+02  -2.9131300e+00
   1.2200000e+02  -2.9786391e+00
   1.2300000e+02  -3.0441483e+00
   1.2400000e+02  -3.1096574e+00
   1.2500000e+02  -3.1751665e+00
   1.2600000e+02  -3.2406757e+00
   1.2700000e+02  -3.3061848e+00
   1.2800000e+02  -3.3716939e+00
   1.2900000e+02  -3.4372031e+00
   1.3000000e+02  -3.5027122e+00
   1.3100000e+02  -3.5682213e+00
   1.3200000e+02  -3.6337305e+00
   1.3300000e+02  -3.6992396e+00
   1.3400000e+02  -3.7647488e+00
   1.3500000e+02  -3.8302579e+00
   1.3600000e+02  -3.8957670e+00
   1.3700000e+02  -3.9612762e+00
   1.3800000e+02  -4.0267853e+00
   1.3900000e+02  -4.0922944e+00
   1.4000000e+02  -4.1578036e+00
   1.4100000e+02  -4.2233127e+00
   1.4200000e+02  -4.2888218e+00
   1.4300000e+02  -4.3543310e+00
   1.4400000e+02  -4.4198401e+00
   1.4500000e+02  -4.4853492e+00
   1.4600000e+02  -4.5508584e+00
   1.4700000e+02  -4.6163675e+00
   1.4800000e+02  -4.6818766e+00
   1.4900000e+02  -4.7473858e+00
   1.5000000e+02  -4.8128949e+00
   1.5100000e+02  -4.8784040e+00
   1.5200000e+02  -4.9439132e+00
   1.5300000e+02  -5.0094223e+00
   1.5400000e+02  -5.0749314e+00
   1.5500000e+02  -5.1404406e+00
   1.5600000e+02  -5.2059497e+00
   1.5700000e+02  -5.2714588e+00
   1.5800000e+02  -5.3369680e+00
   1.5900000e+02  -5.4024771e+00
   1.6000000e+02  -5.4679862e+00
   1.6100000e+02  -5.5334954e+00
   1.6200000e+02  -5.5990045e+00
   1.6300000e+02  -5.6645136e+00
   1.6400000e+02  -5.7300228e+00
   1.6500000e+02  -5.7955319e+00
   1.6600000e+02  -5.8610410e+00
   1.6700000e+02  -5.9265502e+00
   1.6800000e+02  -5.9920593e+00
   1.6900000e+02  -6.0575684e+00
   1.7000000e+02  -6.1230776e+00
   1.7100000e+02  -6.1885867e+00
   1.7200000e+02  -6.2540958e+00
   1.7300000e+02  -6.3196050e+00
   1.7400000e+02  -6.3851141e+00
   1.7500000e+02  -6.4506232e+00
   1.7600000e+02  -6.5161324e+00
   1.7700000e+02  -6.5816415e+00
   1.7800000e+02  -6.6471506e+00
   1.7900000e+02  -6.7126598e+00
   1.8000000e+02  -6.7781689e+00
   1.8100000e+02  -6.8436780e+00
   1.8200000e+02  -6.9091872e+00
   1.8300000e+02  -6.9746963e+00
   1.8400000e+02  -7.0402054e+00
   1.8500000e+02  -7.1057146e+00
   1.8600000e+02  -7.1712237e+00
   1.8700000e+02  -7.2367328e+00
   1.8800000e+02  -7.3022420e+00
   1.8900000e+02  -7.3677511e+00
   1.9000000e+02  -7.4332602e+00
   1.9100000e+02  -7.4987694e+00
   1.9200000e+02  -7.5642785e+00
   1.9300000e+02  -7.6297876e+00
   1.9400000e+02  -7.6952968e+00
   1.9500000e+02  -7.7608059e+00
   1.9600000e+02  -7.8263150e+00
   1.9700000e+02  -7.8918242e+00
   1.9800000e+02  -7.9573333e+00
   1.9900000e+02  -8.0228425e+00
   2.0000000e+02  -8.0883516e+00


==> Dat/SRS_GL_28.dat <==
   1.0000000e+00   5.8114680e+00
   2.0000000e+00   5.7289968e+00
   3.0000000e+00   5.6465257e+00
   4.0000000e+00   5.5640546e+00
   5.0000000e+00   5.4815835e+00
   6.0000000e+00   5.3991124e+00
   7.0000000e+00   5.3166413e+00
   8.0000000e+00   5.2341702e+00
   9.0000000e+00   5.1516990e+00
   1.0000000e+01   5.0692279e+00
   1.1000000e+01   4.9867568e+00
   1.2000000e+01   4.9042857e+00
   1.3000000e+01   4.8218146e+00
   1.4000000e+01   4.7393435e+00
   1.5000000e+01   4.6568724e+00
   1.6000000e+01   4.5744013e+00
   1.7000000e+01   4.4919301e+00
   1.8000000e+01   4.4094590e+00
   1.9000000e+01   4.3269879e+00
   2.0000000e+01   4.2445168e+00
   2.1000000e+01   4.1620457e+00
   2.2000000e+01   4.0795746e+00
   2.3000000e+01   3.9971035e+00
   2.4000000e+01   3.9146323e+00
   2.5000000e+01   3.8321612e+00
   2.6000000e+01   3.7496901e+00
   2.7000000e+01   3.6672190e+00
   2.8000000e+01   3.5847479e+00
   2.9000000e+01   3.5022768e+00
   3.0000000e+01   3.4198057e+00
   3.1000000e+01   3.3373346e+00
   3.2000000e+01   3.2548634e+00
   3.3000000e+01   3.1723923e+00
   3.4000000e+01   3.0899212e+00
   3.5000000e+01   3.0074501e+00
   3.6000000e+01   2.9249790e+00
   3.7000000e+01   2.8425079e+00
   3.8000000e+01   2.7600368e+00
   3.9000000e+01   2.6775656e+00
   4.0000000e+01   2.5950945e+00
   4.1000000e+01   2.5126234e+00
   4.2000000e+01   2.4301523e+00
   4.3000000e+01   2.3476812e+00
   4.4000000e+01   2.2652101e+00
   4.5000000e+01   2.1827390e+00
   4.6000000e+01   2.1002679e+00
   4.7000000e+01   2.0177967e+00
   4.8000000e+01   1.9353256e+00
   4.9000000e+01   1.8528545e+00
   5.0000000e+01   1.7703834e+00
   5.1000000e+01   1.6879123e+00
   5.2000000e+01   1.6054412e+00
   5.3000000e+01   1.5229701e+00
   5.4000000e+01   1.4404989e+00
   5.5000000e+01   1.3580278e+00
   5.6000000e+01   1.2755567e+00
   5.7000000e+01   1.1930856e+00
   5.8000000e+01   1.1106145e+00
   5.9000000e+01   1.0281434e+00
   6.0000000e+01   9.4567227e-01
   6.1000000e+01   8.6320115e-01
   6.2000000e+01   7.8073004e-01
   6.3000000e+01   6.9825893e-01
   6.4000000e+01   6.1578781e-01
   6.5000000e+01   5.3331670e-01
   6.6000000e+01   4.5084559e-01
   6.7000000e+01   3.6837447e-01
   6.8000000e+01   2.8590336e-01
   6.9000000e+01   2.0343225e-01
   7.0000000e+01   1.2096113e-01
   7.1000000e+01   3.8490021e-02
   7.2000000e+01  -4.3981092e-02
   7.3000000e+01  -1.2645221e-01
   7.4000000e+01  -2.0892332e-01
   7.5000000e+01  -2.9139443e-01
   7.6000000e+01  -3.7386555e-01
   7.7000000e+01  -4.5633666e-01
   7.8000000e+01  -5.3880777e-01
   7.9000000e+01  -6.2127889e-01
   8.0000000e+01  -7.0375000e-01
   8.1000000e+01  -7.8622111e-01
   8.2000000e+01  -8.6869223e-01
   8.3000000e+01  -9.5116334e-01
   8.4000000e+01  -1.0336345e+00
   8.5000000e+01  -1.1161056e+00
   8.6000000e+01  -1.1985767e+00
   8.7000000e+01  -1.2810478e+00
   8.8000000e+01  -1.3635189e+00
   8.9000000e+01  -1.4459900e+00
   9.0000000e+01  -1.5284611e+00
   9.1000000e+01  -1.6109322e+00
   9.2000000e+01  -1.6934034e+00
   9.3000000e+01  -1.7758745e+00
   9.4000000e+01  -1.8583456e+00
   9.5000000e+01  -1.9408167e+00
   9.6000000e+01  -2.0232878e+00
   9.7000000e+01  -2.1057589e+00
   9.8000000e+01  -2.1882300e+00
   9.9000000e+01  -2.2707012e+00
   1.0000000e+02  -2.3531723e+00
   1.0100000e+02  -2.4356434e+00
   1.0200000e+02  -2.5181145e+00
   1.0300000e+02  -2.6005856e+00
   1.0400000e+02  -2.6830567e+00
   1.0500000e+02  -2.7655278e+00
   1.0600000e+02  -2.8479989e+00
   1.0700000e+02  -2.9304701e+00
   1.0800000e+02  -3.0129412e+00
   1.0900000e+02  -3.0954123e+00
   1.1000000e+02  -3.1778834e+00
   1.1100000e+02  -3.2603545e+00
   1.1200000e+02  -3.3428256e+00
   1.1300000e+02  -3.4252967e+00
   1.1400000e+02  -3.5077679e+00
   1.1500000e+02  -3.5902390e+00
   1.1600000e+02  -3.6727101e+00
   1.1700000e+02  -3.7551812e+00
   1.1800000e+02  -3.8376523e+00
   1.1900000e+02  -3.9201234e+00
   1.2000000e+02  -4.0025945e+00
   1.2100000e+02  -4.0850656e+00
   1.2200000e+02  -4.1675368e+00
   1.2300000e+02  -4.2500079e+00
   1.2400000e+02  -4.3324790e+00
   1.2500000e+02  -4.4149501e+00
   1.2600000e+02  -4.4974212e+00
   1.2700000e+02  -4.5798923e+00
   1.2800000e+02  -4.6623634e+00
   1.2900000e+02  -4.7448345e+00
   1.3000000e+02  -4.8273057e+00
   1.3100000e+02  -4.9097768e+00
   1.3200000e+02  -4.9922479e+00
   1.3300000e+02  -5.0747190e+00
   1.3400000e+02  -5.1571901e+00
   1.3500000e+02  -5.2396612e+00
   1.3600000e+02  -5.3221323e+00
   1.3700000e+02  -5.4046035e+00
   1.3800000e+02  -5.4870746e+00
   1.3900000e+02  -5.5695457e+00
   1.4000000e+02  -5.6520168e+00
   1.4100000e+02  -5.7344879e+00
   1.4200000e+02  -5.8169590e+00
   1.4300000e+02  -5.8994301e+00
   1.4400000e+02  -5.9819012e+00
   1.4500000e+02  -6.0643724e+00
   1.4600000e+02  -6.1468435e+00
   1.4700000e+02  -6.2293146e+00
   1.4800000e+02  -6.3117857e+00
   1.4900000e+02  -6.3942568e+00
   1.5000000e+02  -6.4767279e+00
   1.5100000e+02  -6.5591990e+00
   1.5200000e+02  -6.6416702e+00
   1.5300000e+02  -6.7241413e+00
   1.5400000e+02  -6.8066124e+00
   1.5500000e+02  -6.8890835e+00
   1.5600000e+02  -6.9715546e+00
   1.5700000e+02  -7.0540257e+00
   1.5800000e+02  -7.1364968e+00
   1.5900000e+02  -7.2189679e+00
   1.6000000e+02  -7.3014391e+00
   1.6100000e+02  -7.3839102e+00
   1.6200000e+02  -7.4663813e+00
   1.6300000e+02  -7.5488524e+00
   1.6400000e+02  -7.6313235e+00
   1.6500000e+02  -7.7137946e+00
   1.6600000e+02  -7.7962657e+00
   1.6700000e+02  -7.8787369e+00
   1.6800000e+02  -7.9612080e+00
   1.6900000e+02  -8.0436791e+00
   1.7000000e+02  -8.1261502e+00
   1.7100000e+02  -8.2086213e+00
   1.7200000e+02  -8.2910924e+00
   1.7300000e+02  -8.3735635e+00
   1.7400000e+02  -8.4560346e+00
   1.7500000e+02  -8.5385058e+00
   1.7600000e+02  -8.6209769e+00
   1.7700000e+02  -8.7034480e+00
   1.7800000e+02  -8.7859191e+00
   1.7900000e+02  -8.8683902e+00
   1.8000000e+02  -8.9508613e+00
   1.8100000e+02  -9.0333324e+00
   1.8200000e+02  -9.1158036e+00
   1.8300000e+02  -9.1982747e+00
   1.8400000e+02  -9.2807458e+00
   1.8500000e+02  -9.3632169e+00
   1.8600000e+02  -9.4456880e+00
   1.8700000e+02  -9.5281591e+00
   1.8800000e+02  -9.6106302e+00
   1.8900000e+02  -9.6931013e+00
   1.9000000e+02  -9.7755725e+00
   1.9100000e+02  -9.8580436e+00
   1.9200000e+02  -9.9405147e+00
   1.9300000e+02  -1.0022986e+01
   1.9400000e+02  -1.0105457e+01
   1.9500000e+02  -1.0187928e+01
   1.9600000e+02  -1.0270399e+01
   1.9700000e+02  -1.0352870e+01
   1.9800000e+02  -1.0435341e+01
   1.9900000e+02  -1.0517812e+01
   2.0000000e+02  -1.0600284e+01


==> Dat/SRS_GL_29.dat <==
   1.0000000e+00   6.7282193e+00
   2.0000000e+00   6.6243944e+00
   3.0000000e+00   6.5205694e+00
   4.0000000e+00   6.4167444e+00
   5.0000000e+00   6.3129194e+00
   6.0000000e+00   6.2090944e+00
   7.0000000e+00   6.1052695e+00
   8.0000000e+00   6.0014445e+00
   9.0000000e+00   5.8976195e+00
   1.0000000e+01   5.7937945e+00
   1.1000000e+01   5.6899695e+00
   1.2000000e+01   5.5861446e+00
   1.3000000e+01   5.4823196e+00
   1.4000000e+01   5.3784946e+00
   1.5000000e+01   5.2746696e+00
   1.6000000e+01   5.1708446e+00
   1.7000000e+01   5.0670196e+00
   1.8000000e+01   4.9631947e+00
   1.9000000e+01   4.8593697e+00
   2.0000000e+01   4.7555447e+00
   2.1000000e+01   4.6517197e+00
   2.2000000e+01   4.5478947e+00
   2.3000000e+01   4.4440698e+00
   2.4000000e+01   4.3402448e+00
   2.5000000e+01   4.2364198e+00
   2.6000000e+01   4.1325948e+00
   2.7000000e+01   4.0287698e+00
   2.8000000e+01   3.9249449e+00
   2.9000000e+01   3.8211199e+00
   3.0000000e+01   3.7172949e+00
   3.1000000e+01   3.6134699e+00
   3.2000000e+01   3.5096449e+00
   3.3000000e+01   3.4058200e+00
   3.4000000e+01   3.3019950e+00
   3.5000000e+01   3.1981700e+00
   3.6000000e+01   3.0943450e+00
   3.7000000e+01   2.9905200e+00
   3.8000000e+01   2.8866951e+00
   3.9000000e+01   2.7828701e+00
   4.0000000e+01   2.6790451e+00
   4.1000000e+01   2.5752201e+00
   4.2000000e+01   2.4713951e+00
   4.3000000e+01   2.3675702e+00
   4.4000000e+01   2.2637452e+00
   4.5000000e+01   2.1599202e+00
   4.6000000e+01   2.0560952e+00
   4.7000000e+01   1.9522702e+00
   4.8000000e+01   1.8484453e+00
   4.9000000e+01   1.7446203e+00
   5.0000000e+01   1.6407953e+00
   5.1000000e+01   1.5369703e+00
   5.2000000e+01   1.4331453e+00
   5.3000000e+01   1.3293204e+00
   5.4000000e+01   1.2254954e+00
   5.5000000e+01   1.1216704e+00
   5.6000000e+01   1.0178454e+00
   5.7000000e+01   9.1402044e-01
   5.8000000e+01   8.1019546e-01
   5.9000000e+01   7.0637048e-01
   6.0000000e+01   6.0254550e-01
   6.1000000e+01   4.9872052e-01
   6.2000000e+01   3.9489554e-01
   6.3000000e+01   2.9107056e-01
   6.4000000e+01   1.8724558e-01
   6.5000000e+01   8.3420596e-02
   6.6000000e+01  -2.0404384e-02
   6.7000000e+01  -1.2422936e-01
   6.8000000e+01  -2.2805434e-01
   6.9000000e+01  -3.3187932e-01
   7.0000000e+01  -4.3570430e-01
   7.1000000e+01  -5.3952929e-01
   7.2000000e+01  -6.4335427e-01
   7.3000000e+01  -7.4717925e-01
   7.4000000e+01  -8.5100423e-01
   7.5000000e+01  -9.5482921e-01
   7.6000000e+01  -1.0586542e+00
   7.7000000e+01  -1.1624792e+00
   7.8000000e+01  -1.2663041e+00
   7.9000000e+01  -1.3701291e+00
   8.0000000e+01  -1.4739541e+00
   8.1000000e+01  -1.5777791e+00
   8.2000000e+01  -1.6816041e+00
   8.3000000e+01  -1.7854290e+00
   8.4000000e+01  -1.8892540e+00
   8.5000000e+01  -1.9930790e+00
   8.6000000e+01  -2.0969040e+00
   8.7000000e+01  -2.2007290e+00
   8.8000000e+01  -2.3045539e+00
   8.9000000e+01  -2.4083789e+00
   9.0000000e+01  -2.5122039e+00
   9.1000000e+01  -2.6160289e+00
   9.2000000e+01  -2.7198539e+00
   9.3000000e+01  -2.8236789e+00
   9.4000000e+01  -2.9275038e+00
   9.5000000e+01  -3.0313288e+00
   9.6000000e+01  -3.1351538e+00
   9.7000000e+01  -3.2389788e+00
   9.8000000e+01  -3.3428038e+00
   9.9000000e+01  -3.4466287e+00
   1.0000000e+02  -3.5504537e+00
   1.0100000e+02  -3.6542787e+00
   1.0200000e+02  -3.7581037e+00
   1.0300000e+02  -3.8619287e+00
   1.0400000e+02  -3.9657536e+00
   1.0500000e+02  -4.0695786e+00
   1.0600000e+02  -4.1734036e+00
   1.0700000e+02  -4.2772286e+00
   1.0800000e+02  -4.3810536e+00
   1.0900000e+02  -4.4848785e+00
   1.1000000e+02  -4.5887035e+00
   1.1100000e+02  -4.6925285e+00
   1.1200000e+02  -4.7963535e+00
   1.1300000e+02  -4.9001785e+00
   1.1400000e+02  -5.0040034e+00
   1.1500000e+02  -5.1078284e+00
   1.1600000e+02  -5.2116534e+00
   1.1700000e+02  -5.3154784e+00
   1.1800000e+02  -5.4193034e+00
   1.1900000e+02  -5.5231283e+00
   1.2000000e+02  -5.6269533e+00
   1.2100000e+02  -5.7307783e+00
   1.2200000e+02  -5.8346033e+00
   1.2300000e+02  -5.9384283e+00
   1.2400000e+02  -6.0422532e+00
   1.2500000e+02  -6.1460782e+00
   1.2600000e+02  -6.2499032e+00
   1.2700000e+02  -6.3537282e+00
   1.2800000e+02  -6.4575532e+00
   1.2900000e+02  -6.5613781e+00
   1.3000000e+02  -6.6652031e+00
   1.3100000e+02  -6.7690281e+00
   1.3200000e+02  -6.8728531e+00
   1.3300000e+02  -6.9766781e+00
   1.3400000e+02  -7.0805030e+00
   1.3500000e+02  -7.1843280e+00
   1.3600000e+02  -7.2881530e+00
   1.3700000e+02  -7.3919780e+00
   1.3800000e+02  -7.4958030e+00
   1.3900000e+02  -7.5996279e+00
   1.4000000e+02  -7.7034529e+00
   1.4100000e+02  -7.8072779e+00
   1.4200000e+02  -7.9111029e+00
   1.4300000e+02  -8.0149279e+00
   1.4400000e+02  -8.1187528e+00
   1.4500000e+02  -8.2225778e+00
   1.4600000e+02  -8.3264028e+00
   1.4700000e+02  -8.4302278e+00
   1.4800000e+02  -8.5340528e+00
   1.4900000e+02  -8.6378777e+00
   1.5000000e+02  -8.7417027e+00
   1.5100000e+02  -8.8455277e+00
   1.5200000e+02  -8.9493527e+00
   1.5300000e+02  -9.0531777e+00
   1.5400000e+02  -9.1570026e+00
   1.5500000e+02  -9.2608276e+00
   1.5600000e+02  -9.3646526e+00
   1.5700000e+02  -9.4684776e+00
   1.5800000e+02  -9.5723026e+00
   1.5900000e+02  -9.6761275e+00
   1.6000000e+02  -9.7799525e+00
   1.6100000e+02  -9.8837775e+00
   1.6200000e+02  -9.9876025e+00
   1.6300000e+02  -1.0091427e+01
   1.6400000e+02  -1.0195252e+01
   1.6500000e+02  -1.0299077e+01
   1.6600000e+02  -1.0402902e+01
   1.6700000e+02  -1.0506727e+01
   1.6800000e+02  -1.0610552e+01
   1.6900000e+02  -1.0714377e+01
   1.7000000e+02  -1.0818202e+01
   1.7100000e+02  -1.0922027e+01
   1.7200000e+02  -1.1025852e+01
   1.7300000e+02  -1.1129677e+01
   1.7400000e+02  -1.1233502e+01
   1.7500000e+02  -1.1337327e+01
   1.7600000e+02  -1.1441152e+01
   1.7700000e+02  -1.1544977e+01
   1.7800000e+02  -1.1648802e+01
   1.7900000e+02  -1.1752627e+01
   1.8000000e+02  -1.1856452e+01
   1.8100000e+02  -1.1960277e+01
   1.8200000e+02  -1.2064102e+01
   1.8300000e+02  -1.2167927e+01
   1.8400000e+02  -1.2271752e+01
   1.8500000e+02  -1.2375577e+01
   1.8600000e+02  -1.2479402e+01
   1.8700000e+02  -1.2583227e+01
   1.8800000e+02  -1.2687052e+01
   1.8900000e+02  -1.2790877e+01
   1.9000000e+02  -1.2894702e+01
   1.9100000e+02  -1.2998527e+01
   1.9200000e+02  -1.3102352e+01
   1.9300000e+02  -1.3206177e+01
   1.9400000e+02  -1.3310002e+01
   1.9500000e+02  -1.3413827e+01
   1.9600000e+02  -1.3517652e+01
   1.9700000e+02  -1.3621477e+01
   1.9800000e+02  -1.3725302e+01
   1.9900000e+02  -1.3829127e+01
   2.0000000e+02  -1.3932952e+01


==> Dat/SRS_GL_30.dat <==
   1.0000000e+00   7.6753394e+00
   2.0000000e+00   7.5446315e+00
   3.0000000e+00   7.4139236e+00
   4.0000000e+00   7.2832157e+00
   5.0000000e+00   7.1525078e+00
   6.0000000e+00   7.0217999e+00
   7.0000000e+00   6.8910920e+00
   8.0000000e+00   6.7603841e+00
   9.0000000e+00   6.6296762e+00
   1.0000000e+01   6.4989683e+00
   1.1000000e+01   6.3682604e+00
   1.2000000e+01   6.2375525e+00
   1.3000000e+01   6.1068446e+00
   1.4000000e+01   5.9761367e+00
   1.5000000e+01   5.8454288e+00
   1.6000000e+01   5.7147209e+00
   1.7000000e+01   5.5840130e+00
   1.8000000e+01   5.4533050e+00
   1.9000000e+01   5.3225971e+00
   2.0000000e+01   5.1918892e+00
   2.1000000e+01   5.0611813e+00
   2.2000000e+01   4.9304734e+00
   2.3000000e+01   4.7997655e+00
   2.4000000e+01   4.6690576e+00
   2.5000000e+01   4.5383497e+00
   2.6000000e+01   4.4076418e+00
   2.7000000e+01   4.2769339e+00
   2.8000000e+01   4.1462260e+00
   2.9000000e+01   4.0155181e+00
   3.0000000e+01   3.8848102e+00
   3.1000000e+01   3.7541023e+00
   3.2000000e+01   3.6233944e+00
   3.3000000e+01   3.4926865e+00
   3.4000000e+01   3.3619786e+00
   3.5000000e+01   3.2312706e+00
   3.6000000e+01   3.1005627e+00
   3.7000000e+01   2.9698548e+00
   3.8000000e+01   2.8391469e+00
   3.9000000e+01   2.7084390e+00
   4.0000000e+01   2.5777311e+00
   4.1000000e+01   2.4470232e+00
   4.2000000e+01   2.3163153e+00
   4.3000000e+01   2.1856074e+00
   4.4000000e+01   2.0548995e+00
   4.5000000e+01   1.9241916e+00
   4.6000000e+01   1.7934837e+00
   4.7000000e+01   1.6627758e+00
   4.8000000e+01   1.5320679e+00
   4.9000000e+01   1.4013600e+00
   5.0000000e+01   1.2706521e+00
   5.1000000e+01   1.1399441e+00
   5.2000000e+01   1.0092362e+00
   5.3000000e+01   8.7852834e-01
   5.4000000e+01   7.4782043e-01
   5.5000000e+01   6.1711252e-01
   5.6000000e+01   4.8640462e-01
   5.7000000e+01   3.5569671e-01
   5.8000000e+01   2.2498881e-01
   5.9000000e+01   9.4280900e-02
   6.0000000e+01  -3.6427006e-02
   6.1000000e+01  -1.6713491e-01
   6.2000000e+01  -2.9784282e-01
   6.3000000e+01  -4.2855072e-01
   6.4000000e+01  -5.5925863e-01
   6.5000000e+01  -6.8996654e-01
   6.6000000e+01  -8.2067444e-01
   6.7000000e+01  -9.5138235e-01
   6.8000000e+01  -1.0820903e+00
   6.9000000e+01  -1.2127982e+00
   7.0000000e+01  -1.3435061e+00
   7.1000000e+01  -1.4742140e+00
   7.2000000e+01  -1.6049219e+00
   7.3000000e+01  -1.7356298e+00
   7.4000000e+01  -1.8663377e+00
   7.5000000e+01  -1.9970456e+00
   7.6000000e+01  -2.1277535e+00
   7.7000000e+01  -2.2584614e+00
   7.8000000e+01  -2.3891693e+00
   7.9000000e+01  -2.5198772e+00
   8.0000000e+01  -2.6505851e+00
   8.1000000e+01  -2.7812930e+00
   8.2000000e+01  -2.9120009e+00
   8.3000000e+01  -3.0427088e+00
   8.4000000e+01  -3.1734168e+00
   8.5000000e+01  -3.3041247e+00
   8.6000000e+01  -3.4348326e+00
   8.7000000e+01  -3.5655405e+00
   8.8000000e+01  -3.6962484e+00
   8.9000000e+01  -3.8269563e+00
   9.0000000e+01  -3.9576642e+00
   9.1000000e+01  -4.0883721e+00
   9.2000000e+01  -4.2190800e+00
   9.3000000e+01  -4.3497879e+00
   9.4000000e+01  -4.4804958e+00
   9.5000000e+01  -4.6112037e+00
   9.6000000e+01  -4.7419116e+00
   9.7000000e+01  -4.8726195e+00
   9.8000000e+01  -5.0033274e+00
   9.9000000e+01  -5.1340353e+00
   1.0000000e+02  -5.2647432e+00
   1.0100000e+02  -5.3954512e+00
   1.0200000e+02  -5.5261591e+00
   1.0300000e+02  -5.6568670e+00
   1.0400000e+02  -5.7875749e+00
   1.0500000e+02  -5.9182828e+00
   1.0600000e+02  -6.0489907e+00
   1.0700000e+02  -6.1796986e+00
   1.0800000e+02  -6.3104065e+00
   1.0900000e+02  -6.4411144e+00
   1.1000000e+02  -6.5718223e+00
   1.1100000e+02  -6.7025302e+00
   1.1200000e+02  -6.8332381e+00
   1.1300000e+02  -6.9639460e+00
   1.1400000e+02  -7.0946539e+00
   1.1500000e+02  -7.2253618e+00
   1.1600000e+02  -7.3560697e+00
   1.1700000e+02  -7.4867776e+00
   1.1800000e+02  -7.6174856e+00
   1.1900000e+02  -7.7481935e+00
   1.2000000e+02  -7.8789014e+00
   1.2100000e+02  -8.0096093e+00
   1.2200000e+02  -8.1403172e+00
   1.2300000e+02  -8.2710251e+00
   1.2400000e+02  -8.4017330e+00
   1.2500000e+02  -8.5324409e+00
   1.2600000e+02  -8.6631488e+00
   1.2700000e+02  -8.7938567e+00
   1.2800000e+02  -8.9245646e+00
   1.2900000e+02  -9.0552725e+00
   1.3000000e+02  -9.1859804e+00
   1.3100000e+02  -9.3166883e+00
   1.3200000e+02  -9.4473962e+00
   1.3300000e+02  -9.5781041e+00
   1.3400000e+02  -9.7088121e+00
   1.3500000e+02  -9.8395200e+00
   1.3600000e+02  -9.9702279e+00
   1.3700000e+02  -1.0100936e+01
   1.3800000e+02  -1.0231644e+01
   1.3900000e+02  -1.0362352e+01
   1.4000000e+02  -1.0493059e+01
   1.4100000e+02  -1.0623767e+01
   1.4200000e+02  -1.0754475e+01
   1.4300000e+02  -1.0885183e+01
   1.4400000e+02  -1.1015891e+01
   1.4500000e+02  -1.1146599e+01
   1.4600000e+02  -1.1277307e+01
   1.4700000e+02  -1.1408015e+01
   1.4800000e+02  -1.1538723e+01
   1.4900000e+02  -1.1669431e+01
   1.5000000e+02  -1.1800139e+01
   1.5100000e+02  -1.1930846e+01
   1.5200000e+02  -1.2061554e+01
   1.5300000e+02  -1.2192262e+01
   1.5400000e+02  -1.2322970e+01
   1.5500000e+02  -1.2453678e+01
   1.5600000e+02  -1.2584386e+01
   1.5700000e+02  -1.2715094e+01
   1.5800000e+02  -1.2845802e+01
   1.5900000e+02  -1.2976510e+01
   1.6000000e+02  -1.3107218e+01
   1.6100000e+02  -1.3237926e+01
   1.6200000e+02  -1.3368633e+01
   1.6300000e+02  -1.3499341e+01
   1.6400000e+02  -1.3630049e+01
   1.6500000e+02  -1.3760757e+01
   1.6600000e+02  -1.3891465e+01
   1.6700000e+02  -1.4022173e+01
   1.6800000e+02  -1.4152881e+01
   1.6900000e+02  -1.4283589e+01
   1.7000000e+02  -1.4414297e+01
   1.7100000e+02  -1.4545005e+01
   1.7200000e+02  -1.4675712e+01
   1.7300000e+02  -1.4806420e+01
   1.7400000e+02  -1.4937128e+01
   1.7500000e+02  -1.5067836e+01
   1.7600000e+02  -1.5198544e+01
   1.7700000e+02  -1.5329252e+01
   1.7800000e+02  -1.5459960e+01
   1.7900000e+02  -1.5590668e+01
   1.8000000e+02  -1.5721376e+01
   1.8100000e+02  -1.5852084e+01
   1.8200000e+02  -1.5982792e+01
   1.8300000e+02  -1.6113499e+01
   1.8400000e+02  -1.6244207e+01
   1.8500000e+02  -1.6374915e+01
   1.8600000e+02  -1.6505623e+01
   1.8700000e+02  -1.6636331e+01
   1.8800000e+02  -1.6767039e+01
   1.8900000e+02  -1.6897747e+01
   1.9000000e+02  -1.7028455e+01
   1.9100000e+02  -1.7159163e+01
   1.9200000e+02  -1.7289871e+01
   1.9300000e+02  -1.7420579e+01
   1.9400000e+02  -1.7551286e+01
   1.9500000e+02  -1.7681994e+01
   1.9600000e+02  -1.7812702e+01
   1.9700000e+02  -1.7943410e+01
   1.9800000e+02  -1.8074118e+01
   1.9900000e+02  -1.8204826e+01
   2.0000000e+02  -1.8335534e+01


==> Dat/SRS_GL_500ch_20GHz_21dBm.dat <==
   1.0000000e+00   3.4662658e+00
   2.0000000e+00   3.4498107e+00
   3.0000000e+00   3.4333555e+00
   4.0000000e+00   3.4169004e+00
   5.0000000e+00   3.4004452e+00
   6.0000000e+00   3.3839901e+00
   7.0000000e+00   3.3675349e+00
   8.0000000e+00   3.3510798e+00
   9.0000000e+00   3.3346246e+00
   1.0000000e+01   3.3181695e+00
   1.1000000e+01   3.3017143e+00
   1.2000000e+01   3.2852592e+00
   1.3000000e+01   3.2688040e+00
   1.4000000e+01   3.2523489e+00
   1.5000000e+01   3.2358937e+00
   1.6000000e+01   3.2194386e+00
   1.7000000e+01   3.2029834e+00
   1.8000000e+01   3.1865283e+00
   1.9000000e+01   3.1700731e+00
   2.0000000e+01   3.1536180e+00
   2.1000000e+01   3.1371628e+00
   2.2000000e+01   3.1207077e+00
   2.3000000e+01   3.1042525e+00
   2.4000000e+01   3.0877974e+00
   2.5000000e+01   3.0713422e+00
   2.6000000e+01   3.0548871e+00
   2.7000000e+01   3.0384319e+00
   2.8000000e+01   3.0219768e+00
   2.9000000e+01   3.0055216e+00
   3.0000000e+01   2.9890665e+00
   3.1000000e+01   2.9726113e+00
   3.2000000e+01   2.9561562e+00
   3.3000000e+01   2.9397010e+00
   3.4000000e+01   2.9232459e+00
   3.5000000e+01   2.9067907e+00
   3.6000000e+01   2.8903356e+00
   3.7000000e+01   2.8738804e+00
   3.8000000e+01   2.8574253e+00
   3.9000000e+01   2.8409701e+00
   4.0000000e+01   2.8245150e+00
   4.1000000e+01   2.8080598e+00
   4.2000000e+01   2.7916047e+00
   4.3000000e+01   2.7751495e+00
   4.4000000e+01   2.7586944e+00
   4.5000000e+01   2.7422392e+00
   4.6000000e+01   2.7257841e+00
   4.7000000e+01   2.7093289e+00
   4.8000000e+01   2.6928738e+00
   4.9000000e+01   2.6764186e+00
   5.0000000e+01   2.6599635e+00
   5.1000000e+01   2.6435083e+00
   5.2000000e+01   2.6270532e+00
   5.3000000e+01   2.6105980e+00
   5.4000000e+01   2.5941429e+00
   5.5000000e+01   2.5776877e+00
   5.6000000e+01   2.5612326e+00
   5.7000000e+01   2.5447774e+00
   5.8000000e+01   2.5283223e+00
   5.9000000e+01   2.5118671e+00
   6.0000000e+01   2.4954120e+00
   6.1000000e+01   2.4789568e+00
   6.2000000e+01   2.4625017e+00
   6.3000000e+01   2.4460465e+00
   6.4000000e+01   2.4295914e+00
   6.5000000e+01   2.4131362e+00
   6.6000000e+01   2.3966811e+00
   6.7000000e+01   2.3802259e+00
   6.8000000e+01   2.3637707e+00
   6.9000000e+01   2.3473156e+00
   7.0000000e+01   2.3308604e+00
   7.1000000e+01   2.3144053e+00
   7.2000000e+01   2.2979501e+00
   7.3000000e+01   2.2814950e+00
   7.4000000e+01   2.2650398e+00
   7.5000000e+01   2.2485847e+00
   7.6000000e+01   2.2321295e+00
   7.7000000e+01   2.2156744e+00
   7.8000000e+01   2.1992192e+00
   7.9000000e+01   2.1827641e+00
   8.0000000e+01   2.1663089e+00
   8.1000000e+01   2.1498538e+00
   8.2000000e+01   2.1333986e+00
   8.3000000e+01   2.1169435e+00
   8.4000000e+01   2.1004883e+00
   8.5000000e+01   2.0840332e+00
   8.6000000e+01   2.0675780e+00
   8.7000000e+01   2.0511229e+00
   8.8000000e+01   2.0346677e+00
   8.9000000e+01   2.0182126e+00
   9.0000000e+01   2.0017574e+00
   9.1000000e+01   1.9853023e+00
   9.2000000e+01   1.9688471e+00
   9.3000000e+01   1.9523920e+00
   9.4000000e+01   1.9359368e+00
   9.5000000e+01   1.9194817e+00
   9.6000000e+01   1.9030265e+00
   9.7000000e+01   1.8865714e+00
   9.8000000e+01   1.8701162e+00
   9.9000000e+01   1.8536611e+00
   1.0000000e+02   1.8372059e+00
   1.0100000e+02   1.8207508e+00
   1.0200000e+02   1.8042956e+00
   1.0300000e+02   1.7878405e+00
   1.0400000e+02   1.7713853e+00
   1.0500000e+02   1.7549302e+00
   1.0600000e+02   1.7384750e+00
   1.0700000e+02   1.7220199e+00
   1.0800000e+02   1.7055647e+00
   1.0900000e+02   1.6891096e+00
   1.1000000e+02   1.6726544e+00
   1.1100000e+02   1.6561993e+00
   1.1200000e+02   1.6397441e+00
   1.1300000e+02   1.6232890e+00
   1.1400000e+02   1.6068338e+00
   1.1500000e+02   1.5903787e+00
   1.1600000e+02   1.5739235e+00
   1.1700000e+02   1.5574684e+00
   1.1800000e+02   1.5410132e+00
   1.1900000e+02   1.5245581e+00
   1.2000000e+02   1.5081029e+00
   1.2100000e+02   1.4916478e+00
   1.2200000e+02   1.4751926e+00
   1.2300000e+02   1.4587375e+00
   1.2400000e+02   1.4422823e+00
   1.2500000e+02   1.4258272e+00
   1.2600000e+02   1.4093720e+00
   1.2700000e+02   1.3929169e+00
   1.2800000e+02   1.3764617e+00
   1.2900000e+02   1.3600066e+00
   1.3000000e+02   1.3435514e+00
   1.3100000e+02   1.3270963e+00
   1.3200000e+02   1.3106411e+00
   1.3300000e+02   1.2941860e+00
   1.3400000e+02   1.2777308e+00
   1.3500000e+02   1.2612757e+00
   1.3600000e+02   1.2448205e+00
   1.3700000e+02   1.2283654e+00
   1.3800000e+02   1.2119102e+00
   1.3900000e+02   1.1954551e+00
   1.4000000e+02   1.1789999e+00
   1.4100000e+02   1.1625448e+00
   1.4200000e+02   1.1460896e+00
   1.4300000e+02   1.1296345e+00
   1.4400000e+02   1.1131793e+00
   1.4500000e+02   1.0967242e+00
   1.4600000e+02   1.0802690e+00
   1.4700000e+02   1.0638139e+00
   1.4800000e+02   1.0473587e+00
   1.4900000e+02   1.0309036e+00
   1.5000000e+02   1.0144484e+00
   1.5100000e+02   9.9799326e-01
   1.5200000e+02   9.8153811e-01
   1.5300000e+02   9.6508296e-01
   1.5400000e+02   9.4862781e-01
   1.5500000e+02   9.3217266e-01
   1.5600000e+02   9.1571751e-01
   1.5700000e+02   8.9926236e-01
   1.5800000e+02   8.8280721e-01
   1.5900000e+02   8.6635206e-01
   1.6000000e+02   8.4989691e-01
   1.6100000e+02   8.3344176e-01
   1.6200000e+02   8.1698661e-01
   1.6300000e+02   8.0053146e-01
   1.6400000e+02   7.8407631e-01
   1.6500000e+02   7.6762116e-01
   1.6600000e+02   7.5116601e-01
   1.6700000e+02   7.3471086e-01
   1.6800000e+02   7.1825571e-01
   1.6900000e+02   7.0180055e-01
   1.7000000e+02   6.8534540e-01
   1.7100000e+02   6.6889025e-01
   1.7200000e+02   6.5243510e-01
   1.7300000e+02   6.3597995e-01
   1.7400000e+02   6.1952480e-01
   1.7500000e+02   6.0306965e-01
   1.7600000e+02   5.8661450e-01
   1.7700000e+02   5.7015935e-01
   1.7800000e+02   5.5370420e-01
   1.7900000e+02   5.3724905e-01
   1.8000000e+02   5.2079390e-01
   1.8100000e+02   5.0433875e-01
   1.8200000e+02   4.8788360e-01
   1.8300000e+02   4.7142845e-01
   1.8400000e+02   4.5497330e-01
   1.8500000e+02   4.3851815e-01
   1.8600000e+02   4.2206300e-01
   1.8700000e+02   4.0560785e-01
   1.8800000e+02   3.8915270e-01
   1.8900000e+02   3.7269755e-01
   1.9000000e+02   3.5624240e-01
   1.9100000e+02   3.3978725e-01
   1.9200000e+02   3.2333209e-01
   1.9300000e+02   3.0687694e-01
   1.9400000e+02   2.9042179e-01
   1.9500000e+02   2.7396664e-01
   1.9600000e+02   2.5751149e-01
   1.9700000e+02   2.4105634e-01
   1.9800000e+02   2.2460119e-01
   1.9900000e+02   2.0814604e-01
   2.0000000e+02   1.9169089e-01
   2.0100000e+02   1.7523574e-01
   2.0200000e+02   1.5878059e-01
   2.0300000e+02   1.4232544e-01
   2.0400000e+02   1.2587029e-01
   2.0500000e+02   1.0941514e-01
   2.0600000e+02   9.2959988e-02
   2.0700000e+02   7.6504838e-02
   2.0800000e+02   6.0049688e-02
   2.0900000e+02   4.3594537e-02
   2.1000000e+02   2.7139387e-02
   2.1100000e+02   1.0684236e-02
   2.1200000e+02  -5.7709142e-03
   2.1300000e+02  -2.2226065e-02
   2.1400000e+02  -3.8681215e-02
   2.1500000e+02  -5.5136366e-02
   2.1600000e+02  -7.1591516e-02
   2.1700000e+02  -8.8046666e-02
   2.1800000e+02  -1.0450182e-01
   2.1900000e+02  -1.2095697e-01
   2.2000000e+02  -1.3741212e-01
   2.2100000e+02  -1.5386727e-01
   2.2200000e+02  -1.7032242e-01
   2.2300000e+02  -1.8677757e-01
   2.2400000e+02  -2.0323272e-01
   2.2500000e+02  -2.1968787e-01
   2.2600000e+02  -2.3614302e-01
   2.2700000e+02  -2.5259817e-01
   2.2800000e+02  -2.6905332e-01
   2.2900000e+02  -2.8550847e-01
   2.3000000e+02  -3.0196362e-01
   2.3100000e+02  -3.1841877e-01
   2.3200000e+02  -3.3487392e-01
   2.3300000e+02  -3.5132907e-01
   2.3400000e+02  -3.6778422e-01
   2.3500000e+02  -3.8423937e-01
   2.3600000e+02  -4.0069452e-01
   2.3700000e+02  -4.1714968e-01
   2.3800000e+02  -4.3360483e-01
   2.3900000e+02  -4.5005998e-01
   2.4000000e+02  -4.6651513e-01
   2.4100000e+02  -4.8297028e-01
   2.4200000e+02  -4.9942543e-01
   2.4300000e+02  -5.1588058e-01
   2.4400000e+02  -5.3233573e-01
   2.4500000e+02  -5.4879088e-01
   2.4600000e+02  -5.6524603e-01
   2.4700000e+02  -5.8170118e-01
   2.4800000e+02  -5.9815633e-01
   2.4900000e+02  -6.1461148e-01
   2.5000000e+02  -6.3106663e-01
   2.5100000e+02  -6.4752178e-01
   2.5200000e+02  -6.6397693e-01
   2.5300000e+02  -6.8043208e-01
   2.5400000e+02  -6.9688723e-01
   2.5500000e+02  -7.1334238e-01
   2.5600000e+02  -7.2979753e-01
   2.5700000e+02  -7.4625268e-01
   2.5800000e+02  -7.6270783e-01
   2.5900000e+02  -7.7916298e-01
   2.6000000e+02  -7.9561814e-01
   2.6100000e+02  -8.1207329e-01
   2.6200000e+02  -8.2852844e-01
   2.6300000e+02  -8.4498359e-01
   2.6400000e+02  -8.6143874e-01
   2.6500000e+02  -8.7789389e-01
   2.6600000e+02  -8.9434904e-01
   2.6700000e+02  -9.1080419e-01
   2.6800000e+02  -9.2725934e-01
   2.6900000e+02  -9.4371449e-01
   2.7000000e+02  -9.6016964e-01
   2.7100000e+02  -9.7662479e-01
   2.7200000e+02  -9.9307994e-01
   2.7300000e+02  -1.0095351e+00
   2.7400000e+02  -1.0259902e+00
   2.7500000e+02  -1.0424454e+00
   2.7600000e+02  -1.0589005e+00
   2.7700000e+02  -1.0753557e+00
   2.7800000e+02  -1.0918108e+00
   2.7900000e+02  -1.1082660e+00
   2.8000000e+02  -1.1247211e+00
   2.8100000e+02  -1.1411763e+00
   2.8200000e+02  -1.1576314e+00
   2.8300000e+02  -1.1740866e+00
   2.8400000e+02  -1.1905417e+00
   2.8500000e+02  -1.2069969e+00
   2.8600000e+02  -1.2234520e+00
   2.8700000e+02  -1.2399072e+00
   2.8800000e+02  -1.2563623e+00
   2.8900000e+02  -1.2728175e+00
   2.9000000e+02  -1.2892726e+00
   2.9100000e+02  -1.3057278e+00
   2.9200000e+02  -1.3221829e+00
   2.9300000e+02  -1.3386381e+00
   2.9400000e+02  -1.3550933e+00
   2.9500000e+02  -1.3715484e+00
   2.9600000e+02  -1.3880036e+00
   2.9700000e+02  -1.4044587e+00
   2.9800000e+02  -1.4209139e+00
   2.9900000e+02  -1.4373690e+00
   3.0000000e+02  -1.4538242e+00
   3.0100000e+02  -1.4702793e+00
   3.0200000e+02  -1.4867345e+00
   3.0300000e+02  -1.5031896e+00
   3.0400000e+02  -1.5196448e+00
   3.0500000e+02  -1.5360999e+00
   3.0600000e+02  -1.5525551e+00
   3.0700000e+02  -1.5690102e+00
   3.0800000e+02  -1.5854654e+00
   3.0900000e+02  -1.6019205e+00
   3.1000000e+02  -1.6183757e+00
   3.1100000e+02  -1.6348308e+00
   3.1200000e+02  -1.6512860e+00
   3.1300000e+02  -1.6677411e+00
   3.1400000e+02  -1.6841963e+00
   3.1500000e+02  -1.7006514e+00
   3.1600000e+02  -1.7171066e+00
   3.1700000e+02  -1.7335617e+00
   3.1800000e+02  -1.7500169e+00
   3.1900000e+02  -1.7664720e+00
   3.2000000e+02  -1.7829272e+00
   3.2100000e+02  -1.7993823e+00
   3.2200000e+02  -1.8158375e+00
   3.2300000e+02  -1.8322926e+00
   3.2400000e+02  -1.8487478e+00
   3.2500000e+02  -1.8652029e+00
   3.2600000e+02  -1.8816581e+00
   3.2700000e+02  -1.8981132e+00
   3.2800000e+02  -1.9145684e+00
   3.2900000e+02  -1.9310235e+00
   3.3000000e+02  -1.9474787e+00
   3.3100000e+02  -1.9639338e+00
   3.3200000e+02  -1.9803890e+00
   3.3300000e+02  -1.9968441e+00
   3.3400000e+02  -2.0132993e+00
   3.3500000e+02  -2.0297544e+00
   3.3600000e+02  -2.0462096e+00
   3.3700000e+02  -2.0626647e+00
   3.3800000e+02  -2.0791199e+00
   3.3900000e+02  -2.0955750e+00
   3.4000000e+02  -2.1120302e+00
   3.4100000e+02  -2.1284853e+00
   3.4200000e+02  -2.1449405e+00
   3.4300000e+02  -2.1613956e+00
   3.4400000e+02  -2.1778508e+00
   3.4500000e+02  -2.1943059e+00
   3.4600000e+02  -2.2107611e+00
   3.4700000e+02  -2.2272162e+00
   3.4800000e+02  -2.2436714e+00
   3.4900000e+02  -2.2601265e+00
   3.5000000e+02  -2.2765817e+00
   3.5100000e+02  -2.2930368e+00
   3.5200000e+02  -2.3094920e+00
   3.5300000e+02  -2.3259471e+00
   3.5400000e+02  -2.3424023e+00
   3.5500000e+02  -2.3588574e+00
   3.5600000e+02  -2.3753126e+00
   3.5700000e+02  -2.3917677e+00
   3.5800000e+02  -2.4082229e+00
   3.5900000e+02  -2.4246780e+00
   3.6000000e+02  -2.4411332e+00
   3.6100000e+02  -2.4575883e+00
   3.6200000e+02  -2.4740435e+00
   3.6300000e+02  -2.4904986e+00
   3.6400000e+02  -2.5069538e+00
   3.6500000e+02  -2.5234089e+00
   3.6600000e+02  -2.5398641e+00
   3.6700000e+02  -2.5563192e+00
   3.6800000e+02  -2.5727744e+00
   3.6900000e+02  -2.5892295e+00
   3.7000000e+02  -2.6056847e+00
   3.7100000e+02  -2.6221398e+00
   3.7200000e+02  -2.6385950e+00
   3.7300000e+02  -2.6550501e+00
   3.7400000e+02  -2.6715053e+00
   3.7500000e+02  -2.6879604e+00
   3.7600000e+02  -2.7044156e+00
   3.7700000e+02  -2.7208707e+00
   3.7800000e+02  -2.7373259e+00
   3.7900000e+02  -2.7537810e+00
   3.8000000e+02  -2.7702362e+00
   3.8100000e+02  -2.7866913e+00
   3.8200000e+02  -2.8031465e+00
   3.8300000e+02  -2.8196016e+00
   3.8400000e+02  -2.8360568e+00
   3.8500000e+02  -2.8525119e+00
   3.8600000e+02  -2.8689671e+00
   3.8700000e+02  -2.8854222e+00
   3.8800000e+02  -2.9018774e+00
   3.8900000e+02  -2.9183325e+00
   3.9000000e+02  -2.9347877e+00
   3.9100000e+02  -2.9512428e+00
   3.9200000e+02  -2.9676980e+00
   3.9300000e+02  -2.9841531e+00
   3.9400000e+02  -3.0006083e+00
   3.9500000e+02  -3.0170634e+00
   3.9600000e+02  -3.0335186e+00
   3.9700000e+02  -3.0499737e+00
   3.9800000e+02  -3.0664289e+00
   3.9900000e+02  -3.0828840e+00
   4.0000000e+02  -3.0993392e+00
   4.0100000e+02  -3.1157943e+00
   4.0200000e+02  -3.1322495e+00
   4.0300000e+02  -3.1487046e+00
   4.0400000e+02  -3.1651598e+00
   4.0500000e+02  -3.1816149e+00
   4.0600000e+02  -3.1980701e+00
   4.0700000e+02  -3.2145253e+00
   4.0800000e+02  -3.2309804e+00
   4.0900000e+02  -3.2474356e+00
   4.1000000e+02  -3.2638907e+00
   4.1100000e+02  -3.2803459e+00
   4.1200000e+02  -3.2968010e+00
   4.1300000e+02  -3.3132562e+00
   4.1400000e+02  -3.3297113e+00
   4.1500000e+02  -3.3461665e+00
   4.1600000e+02  -3.3626216e+00
   4.1700000e+02  -3.3790768e+00
   4.1800000e+02  -3.3955319e+00
   4.1900000e+02  -3.4119871e+00
   4.2000000e+02  -3.4284422e+00
   4.2100000e+02  -3.4448974e+00
   4.2200000e+02  -3.4613525e+00
   4.2300000e+02  -3.4778077e+00
   4.2400000e+02  -3.4942628e+00
   4.2500000e+02  -3.5107180e+00
   4.2600000e+02  -3.5271731e+00
   4.2700000e+02  -3.5436283e+00
   4.2800000e+02  -3.5600834e+00
   4.2900000e+02  -3.5765386e+00
   4.3000000e+02  -3.5929937e+00
   4.3100000e+02  -3.6094489e+00
   4.3200000e+02  -3.6259040e+00
   4.3300000e+02  -3.6423592e+00
   4.3400000e+02  -3.6588143e+00
   4.3500000e+02  -3.6752695e+00
   4.3600000e+02  -3.6917246e+00
   4.3700000e+02  -3.7081798e+00
   4.3800000e+02  -3.7246349e+00
   4.3900000e+02  -3.7410901e+00
   4.4000000e+02  -3.7575452e+00
   4.4100000e+02  -3.7740004e+00
   4.4200000e+02  -3.7904555e+00
   4.4300000e+02  -3.8069107e+00
   4.4400000e+02  -3.8233658e+00
   4.4500000e+02  -3.8398210e+00
   4.4600000e+02  -3.8562761e+00
   4.4700000e+02  -3.8727313e+00
   4.4800000e+02  -3.8891864e+00
   4.4900000e+02  -3.9056416e+00
   4.5000000e+02  -3.9220967e+00
   4.5100000e+02  -3.9385519e+00
   4.5200000e+02  -3.9550070e+00
   4.5300000e+02  -3.9714622e+00
   4.5400000e+02  -3.9879173e+00
   4.5500000e+02  -4.0043725e+00
   4.5600000e+02  -4.0208276e+00
   4.5700000e+02  -4.0372828e+00
   4.5800000e+02  -4.0537379e+00
   4.5900000e+02  -4.0701931e+00
   4.6000000e+02  -4.0866482e+00
   4.6100000e+02  -4.1031034e+00
   4.6200000e+02  -4.1195585e+00
   4.6300000e+02  -4.1360137e+00
   4.6400000e+02  -4.1524688e+00
   4.6500000e+02  -4.1689240e+00
   4.6600000e+02  -4.1853791e+00
   4.6700000e+02  -4.2018343e+00
   4.6800000e+02  -4.2182894e+00
   4.6900000e+02  -4.2347446e+00
   4.7000000e+02  -4.2511997e+00
   4.7100000e+02  -4.2676549e+00
   4.7200000e+02  -4.2841100e+00
   4.7300000e+02  -4.3005652e+00
   4.7400000e+02  -4.3170203e+00
   4.7500000e+02  -4.3334755e+00
   4.7600000e+02  -4.3499306e+00
   4.7700000e+02  -4.3663858e+00
   4.7800000e+02  -4.3828409e+00
   4.7900000e+02  -4.3992961e+00
   4.8000000e+02  -4.4157512e+00
   4.8100000e+02  -4.4322064e+00
   4.8200000e+02  -4.4486615e+00
   4.8300000e+02  -4.4651167e+00
   4.8400000e+02  -4.4815718e+00
   4.8500000e+02  -4.4980270e+00
   4.8600000e+02  -4.5144821e+00
   4.8700000e+02  -4.5309373e+00
   4.8800000e+02  -4.5473924e+00
   4.8900000e+02  -4.5638476e+00
   4.9000000e+02  -4.5803027e+00
   4.9100000e+02  -4.5967579e+00
   4.9200000e+02  -4.6132130e+00
   4.9300000e+02  -4.6296682e+00
   4.9400000e+02  -4.6461233e+00
   4.9500000e+02  -4.6625785e+00
   4.9600000e+02  -4.6790336e+00
   4.9700000e+02  -4.6954888e+00
   4.9800000e+02  -4.7119439e+00
   4.9900000e+02  -4.7283991e+00
   5.0000000e+02  -4.7448542e+00


==> Dat/SRS_GL_500ch_20GHz_21dBm_atten.dat <==
   1.0000000e+00  -1.6533734e+01
   2.0000000e+00  -1.6550189e+01
   3.0000000e+00  -1.6566644e+01
   4.0000000e+00  -1.6583100e+01
   5.0000000e+00  -1.6599555e+01
   6.0000000e+00  -1.6616010e+01
   7.0000000e+00  -1.6632465e+01
   8.0000000e+00  -1.6648920e+01
   9.0000000e+00  -1.6665375e+01
   1.0000000e+01  -1.6681831e+01
   1.1000000e+01  -1.6698286e+01
   1.2000000e+01  -1.6714741e+01
   1.3000000e+01  -1.6731196e+01
   1.4000000e+01  -1.6747651e+01
   1.5000000e+01  -1.6764106e+01
   1.6000000e+01  -1.6780561e+01
   1.7000000e+01  -1.6797017e+01
   1.8000000e+01  -1.6813472e+01
   1.9000000e+01  -1.6829927e+01
   2.0000000e+01  -1.6846382e+01
   2.1000000e+01  -1.6862837e+01
   2.2000000e+01  -1.6879292e+01
   2.3000000e+01  -1.6895747e+01
   2.4000000e+01  -1.6912203e+01
   2.5000000e+01  -1.6928658e+01
   2.6000000e+01  -1.6945113e+01
   2.7000000e+01  -1.6961568e+01
   2.8000000e+01  -1.6978023e+01
   2.9000000e+01  -1.6994478e+01
   3.0000000e+01  -1.7010934e+01
   3.1000000e+01  -1.7027389e+01
   3.2000000e+01  -1.7043844e+01
   3.3000000e+01  -1.7060299e+01
   3.4000000e+01  -1.7076754e+01
   3.5000000e+01  -1.7093209e+01
   3.6000000e+01  -1.7109664e+01
   3.7000000e+01  -1.7126120e+01
   3.8000000e+01  -1.7142575e+01
   3.9000000e+01  -1.7159030e+01
   4.0000000e+01  -1.7175485e+01
   4.1000000e+01  -1.7191940e+01
   4.2000000e+01  -1.7208395e+01
   4.3000000e+01  -1.7224850e+01
   4.4000000e+01  -1.7241306e+01
   4.5000000e+01  -1.7257761e+01
   4.6000000e+01  -1.7274216e+01
   4.7000000e+01  -1.7290671e+01
   4.8000000e+01  -1.7307126e+01
   4.9000000e+01  -1.7323581e+01
   5.0000000e+01  -1.7340037e+01
   5.1000000e+01  -1.7356492e+01
   5.2000000e+01  -1.7372947e+01
   5.3000000e+01  -1.7389402e+01
   5.4000000e+01  -1.7405857e+01
   5.5000000e+01  -1.7422312e+01
   5.6000000e+01  -1.7438767e+01
   5.7000000e+01  -1.7455223e+01
   5.8000000e+01  -1.7471678e+01
   5.9000000e+01  -1.7488133e+01
   6.0000000e+01  -1.7504588e+01
   6.1000000e+01  -1.7521043e+01
   6.2000000e+01  -1.7537498e+01
   6.3000000e+01  -1.7553953e+01
   6.4000000e+01  -1.7570409e+01
   6.5000000e+01  -1.7586864e+01
   6.6000000e+01  -1.7603319e+01
   6.7000000e+01  -1.7619774e+01
   6.8000000e+01  -1.7636229e+01
   6.9000000e+01  -1.7652684e+01
   7.0000000e+01  -1.7669140e+01
   7.1000000e+01  -1.7685595e+01
   7.2000000e+01  -1.7702050e+01
   7.3000000e+01  -1.7718505e+01
   7.4000000e+01  -1.7734960e+01
   7.5000000e+01  -1.7751415e+01
   7.6000000e+01  -1.7767870e+01
   7.7000000e+01  -1.7784326e+01
   7.8000000e+01  -1.7800781e+01
   7.9000000e+01  -1.7817236e+01
   8.0000000e+01  -1.7833691e+01
   8.1000000e+01  -1.7850146e+01
   8.2000000e+01  -1.7866601e+01
   8.3000000e+01  -1.7883057e+01
   8.4000000e+01  -1.7899512e+01
   8.5000000e+01  -1.7915967e+01
   8.6000000e+01  -1.7932422e+01
   8.7000000e+01  -1.7948877e+01
   8.8000000e+01  -1.7965332e+01
   8.9000000e+01  -1.7981787e+01
   9.0000000e+01  -1.7998243e+01
   9.1000000e+01  -1.8014698e+01
   9.2000000e+01  -1.8031153e+01
   9.3000000e+01  -1.8047608e+01
   9.4000000e+01  -1.8064063e+01
   9.5000000e+01  -1.8080518e+01
   9.6000000e+01  -1.8096973e+01
   9.7000000e+01  -1.8113429e+01
   9.8000000e+01  -1.8129884e+01
   9.9000000e+01  -1.8146339e+01
   1.0000000e+02  -1.8162794e+01
   1.0100000e+02  -1.8179249e+01
   1.0200000e+02  -1.8195704e+01
   1.0300000e+02  -1.8212160e+01
   1.0400000e+02  -1.8228615e+01
   1.0500000e+02  -1.8245070e+01
   1.0600000e+02  -1.8261525e+01
   1.0700000e+02  -1.8277980e+01
   1.0800000e+02  -1.8294435e+01
   1.0900000e+02  -1.8310890e+01
   1.1000000e+02  -1.8327346e+01
   1.1100000e+02  -1.8343801e+01
   1.1200000e+02  -1.8360256e+01
   1.1300000e+02  -1.8376711e+01
   1.1400000e+02  -1.8393166e+01
   1.1500000e+02  -1.8409621e+01
   1.1600000e+02  -1.8426076e+01
   1.1700000e+02  -1.8442532e+01
   1.1800000e+02  -1.8458987e+01
   1.1900000e+02  -1.8475442e+01
   1.2000000e+02  -1.8491897e+01
   1.2100000e+02  -1.8508352e+01
   1.2200000e+02  -1.8524807e+01
   1.2300000e+02  -1.8541263e+01
   1.2400000e+02  -1.8557718e+01
   1.2500000e+02  -1.8574173e+01
   1.2600000e+02  -1.8590628e+01
   1.2700000e+02  -1.8607083e+01
   1.2800000e+02  -1.8623538e+01
   1.2900000e+02  -1.8639993e+01
   1.3000000e+02  -1.8656449e+01
   1.3100000e+02  -1.8672904e+01
   1.3200000e+02  -1.8689359e+01
   1.3300000e+02  -1.8705814e+01
   1.3400000e+02  -1.8722269e+01
   1.3500000e+02  -1.8738724e+01
   1.3600000e+02  -1.8755179e+01
   1.3700000e+02  -1.8771635e+01
   1.3800000e+02  -1.8788090e+01
   1.3900000e+02  -1.8804545e+01
   1.4000000e+02  -1.8821000e+01
   1.4100000e+02  -1.8837455e+01
   1.4200000e+02  -1.8853910e+01
   1.4300000e+02  -1.8870366e+01
   1.4400000e+02  -1.8886821e+01
   1.4500000e+02  -1.8903276e+01
   1.4600000e+02  -1.8919731e+01
   1.4700000e+02  -1.8936186e+01
   1.4800000e+02  -1.8952641e+01
   1.4900000e+02  -1.8969096e+01
   1.5000000e+02  -1.8985552e+01
   1.5100000e+02  -1.9002007e+01
   1.5200000e+02  -1.9018462e+01
   1.5300000e+02  -1.9034917e+01
   1.5400000e+02  -1.9051372e+01
   1.5500000e+02  -1.9067827e+01
   1.5600000e+02  -1.9084282e+01
   1.5700000e+02  -1.9100738e+01
   1.5800000e+02  -1.9117193e+01
   1.5900000e+02  -1.9133648e+01
   1.6000000e+02  -1.9150103e+01
   1.6100000e+02  -1.9166558e+01
   1.6200000e+02  -1.9183013e+01
   1.6300000e+02  -1.9199469e+01
   1.6400000e+02  -1.9215924e+01
   1.6500000e+02  -1.9232379e+01
   1.6600000e+02  -1.9248834e+01
   1.6700000e+02  -1.9265289e+01
   1.6800000e+02  -1.9281744e+01
   1.6900000e+02  -1.9298199e+01
   1.7000000e+02  -1.9314655e+01
   1.7100000e+02  -1.9331110e+01
   1.7200000e+02  -1.9347565e+01
   1.7300000e+02  -1.9364020e+01
   1.7400000e+02  -1.9380475e+01
   1.7500000e+02  -1.9396930e+01
   1.7600000e+02  -1.9413385e+01
   1.7700000e+02  -1.9429841e+01
   1.7800000e+02  -1.9446296e+01
   1.7900000e+02  -1.9462751e+01
   1.8000000e+02  -1.9479206e+01
   1.8100000e+02  -1.9495661e+01
   1.8200000e+02  -1.9512116e+01
   1.8300000e+02  -1.9528572e+01
   1.8400000e+02  -1.9545027e+01
   1.8500000e+02  -1.9561482e+01
   1.8600000e+02  -1.9577937e+01
   1.8700000e+02  -1.9594392e+01
   1.8800000e+02  -1.9610847e+01
   1.8900000e+02  -1.9627302e+01
   1.9000000e+02  -1.9643758e+01
   1.9100000e+02  -1.9660213e+01
   1.9200000e+02  -1.9676668e+01
   1.9300000e+02  -1.9693123e+01
   1.9400000e+02  -1.9709578e+01
   1.9500000e+02  -1.9726033e+01
   1.9600000e+02  -1.9742489e+01
   1.9700000e+02  -1.9758944e+01
   1.9800000e+02  -1.9775399e+01
   1.9900000e+02  -1.9791854e+01
   2.0000000e+02  -1.9808309e+01
   2.0100000e+02  -1.9824764e+01
   2.0200000e+02  -1.9841219e+01
   2.0300000e+02  -1.9857675e+01
   2.0400000e+02  -1.9874130e+01
   2.0500000e+02  -1.9890585e+01
   2.0600000e+02  -1.9907040e+01
   2.0700000e+02  -1.9923495e+01
   2.0800000e+02  -1.9939950e+01
   2.0900000e+02  -1.9956405e+01
   2.1000000e+02  -1.9972861e+01
   2.1100000e+02  -1.9989316e+01
   2.1200000e+02  -2.0005771e+01
   2.1300000e+02  -2.0022226e+01
   2.1400000e+02  -2.0038681e+01
   2.1500000e+02  -2.0055136e+01
   2.1600000e+02  -2.0071592e+01
   2.1700000e+02  -2.0088047e+01
   2.1800000e+02  -2.0104502e+01
   2.1900000e+02  -2.0120957e+01
   2.2000000e+02  -2.0137412e+01
   2.2100000e+02  -2.0153867e+01
   2.2200000e+02  -2.0170322e+01
   2.2300000e+02  -2.0186778e+01
   2.2400000e+02  -2.0203233e+01
   2.2500000e+02  -2.0219688e+01
   2.2600000e+02  -2.0236143e+01
   2.2700000e+02  -2.0252598e+01
   2.2800000e+02  -2.0269053e+01
   2.2900000e+02  -2.0285508e+01
   2.3000000e+02  -2.0301964e+01
   2.3100000e+02  -2.0318419e+01
   2.3200000e+02  -2.0334874e+01
   2.3300000e+02  -2.0351329e+01
   2.3400000e+02  -2.0367784e+01
   2.3500000e+02  -2.0384239e+01
   2.3600000e+02  -2.0400695e+01
   2.3700000e+02  -2.0417150e+01
   2.3800000e+02  -2.0433605e+01
   2.3900000e+02  -2.0450060e+01
   2.4000000e+02  -2.0466515e+01
   2.4100000e+02  -2.0482970e+01
   2.4200000e+02  -2.0499425e+01
   2.4300000e+02  -2.0515881e+01
   2.4400000e+02  -2.0532336e+01
   2.4500000e+02  -2.0548791e+01
   2.4600000e+02  -2.0565246e+01
   2.4700000e+02  -2.0581701e+01
   2.4800000e+02  -2.0598156e+01
   2.4900000e+02  -2.0614611e+01
   2.5000000e+02  -2.0631067e+01
   2.5100000e+02  -2.0647522e+01
   2.5200000e+02  -2.0663977e+01
   2.5300000e+02  -2.0680432e+01
   2.5400000e+02  -2.0696887e+01
   2.5500000e+02  -2.0713342e+01
   2.5600000e+02  -2.0729798e+01
   2.5700000e+02  -2.0746253e+01
   2.5800000e+02  -2.0762708e+01
   2.5900000e+02  -2.0779163e+01
   2.6000000e+02  -2.0795618e+01
   2.6100000e+02  -2.0812073e+01
   2.6200000e+02  -2.0828528e+01
   2.6300000e+02  -2.0844984e+01
   2.6400000e+02  -2.0861439e+01
   2.6500000e+02  -2.0877894e+01
   2.6600000e+02  -2.0894349e+01
   2.6700000e+02  -2.0910804e+01
   2.6800000e+02  -2.0927259e+01
   2.6900000e+02  -2.0943714e+01
   2.7000000e+02  -2.0960170e+01
   2.7100000e+02  -2.0976625e+01
   2.7200000e+02  -2.0993080e+01
   2.7300000e+02  -2.1009535e+01
   2.7400000e+02  -2.1025990e+01
   2.7500000e+02  -2.1042445e+01
   2.7600000e+02  -2.1058901e+01
   2.7700000e+02  -2.1075356e+01
   2.7800000e+02  -2.1091811e+01
   2.7900000e+02  -2.1108266e+01
   2.8000000e+02  -2.1124721e+01
   2.8100000e+02  -2.1141176e+01
   2.8200000e+02  -2.1157631e+01
   2.8300000e+02  -2.1174087e+01
   2.8400000e+02  -2.1190542e+01
   2.8500000e+02  -2.1206997e+01
   2.8600000e+02  -2.1223452e+01
   2.8700000e+02  -2.1239907e+01
   2.8800000e+02  -2.1256362e+01
   2.8900000e+02  -2.1272817e+01
   2.9000000e+02  -2.1289273e+01
   2.9100000e+02  -2.1305728e+01
   2.9200000e+02  -2.1322183e+01
   2.9300000e+02  -2.1338638e+01
   2.9400000e+02  -2.1355093e+01
   2.9500000e+02  -2.1371548e+01
   2.9600000e+02  -2.1388004e+01
   2.9700000e+02  -2.1404459e+01
   2.9800000e+02  -2.1420914e+01
   2.9900000e+02  -2.1437369e+01
   3.0000000e+02  -2.1453824e+01
   3.0100000e+02  -2.1470279e+01
   3.0200000e+02  -2.1486734e+01
   3.0300000e+02  -2.1503190e+01
   3.0400000e+02  -2.1519645e+01
   3.0500000e+02  -2.1536100e+01
   3.0600000e+02  -2.1552555e+01
   3.0700000e+02  -2.1569010e+01
   3.0800000e+02  -2.1585465e+01
   3.0900000e+02  -2.1601921e+01
   3.1000000e+02  -2.1618376e+01
   3.1100000e+02  -2.1634831e+01
   3.1200000e+02  -2.1651286e+01
   3.1300000e+02  -2.1667741e+01
   3.1400000e+02  -2.1684196e+01
   3.1500000e+02  -2.1700651e+01
   3.1600000e+02  -2.1717107e+01
   3.1700000e+02  -2.1733562e+01
   3.1800000e+02  -2.1750017e+01
   3.1900000e+02  -2.1766472e+01
   3.2000000e+02  -2.1782927e+01
   3.2100000e+02  -2.1799382e+01
   3.2200000e+02  -2.1815837e+01
   3.2300000e+02  -2.1832293e+01
   3.2400000e+02  -2.1848748e+01
   3.2500000e+02  -2.1865203e+01
   3.2600000e+02  -2.1881658e+01
   3.2700000e+02  -2.1898113e+01
   3.2800000e+02  -2.1914568e+01
   3.2900000e+02  -2.1931024e+01
   3.3000000e+02  -2.1947479e+01
   3.3100000e+02  -2.1963934e+01
   3.3200000e+02  -2.1980389e+01
   3.3300000e+02  -2.1996844e+01
   3.3400000e+02  -2.2013299e+01
   3.3500000e+02  -2.2029754e+01
   3.3600000e+02  -2.2046210e+01
   3.3700000e+02  -2.2062665e+01
   3.3800000e+02  -2.2079120e+01
   3.3900000e+02  -2.2095575e+01
   3.4000000e+02  -2.2112030e+01
   3.4100000e+02  -2.2128485e+01
   3.4200000e+02  -2.2144940e+01
   3.4300000e+02  -2.2161396e+01
   3.4400000e+02  -2.2177851e+01
   3.4500000e+02  -2.2194306e+01
   3.4600000e+02  -2.2210761e+01
   3.4700000e+02  -2.2227216e+01
   3.4800000e+02  -2.2243671e+01
   3.4900000e+02  -2.2260127e+01
   3.5000000e+02  -2.2276582e+01
   3.5100000e+02  -2.2293037e+01
   3.5200000e+02  -2.2309492e+01
   3.5300000e+02  -2.2325947e+01
   3.5400000e+02  -2.2342402e+01
   3.5500000e+02  -2.2358857e+01
   3.5600000e+02  -2.2375313e+01
   3.5700000e+02  -2.2391768e+01
   3.5800000e+02  -2.2408223e+01
   3.5900000e+02  -2.2424678e+01
   3.6000000e+02  -2.2441133e+01
   3.6100000e+02  -2.2457588e+01
   3.6200000e+02  -2.2474043e+01
   3.6300000e+02  -2.2490499e+01
   3.6400000e+02  -2.2506954e+01
   3.6500000e+02  -2.2523409e+01
   3.6600000e+02  -2.2539864e+01
   3.6700000e+02  -2.2556319e+01
   3.6800000e+02  -2.2572774e+01
   3.6900000e+02  -2.2589230e+01
   3.7000000e+02  -2.2605685e+01
   3.7100000e+02  -2.2622140e+01
   3.7200000e+02  -2.2638595e+01
   3.7300000e+02  -2.2655050e+01
   3.7400000e+02  -2.2671505e+01
   3.7500000e+02  -2.2687960e+01
   3.7600000e+02  -2.2704416e+01
   3.7700000e+02  -2.2720871e+01
   3.7800000e+02  -2.2737326e+01
   3.7900000e+02  -2.2753781e+01
   3.8000000e+02  -2.2770236e+01
   3.8100000e+02  -2.2786691e+01
   3.8200000e+02  -2.2803146e+01
   3.8300000e+02  -2.2819602e+01
   3.8400000e+02  -2.2836057e+01
   3.8500000e+02  -2.2852512e+01
   3.8600000e+02  -2.2868967e+01
   3.8700000e+02  -2.2885422e+01
   3.8800000e+02  -2.2901877e+01
   3.8900000e+02  -2.2918333e+01
   3.9000000e+02  -2.2934788e+01
   3.9100000e+02  -2.2951243e+01
   3.9200000e+02  -2.2967698e+01
   3.9300000e+02  -2.2984153e+01
   3.9400000e+02  -2.3000608e+01
   3.9500000e+02  -2.3017063e+01
   3.9600000e+02  -2.3033519e+01
   3.9700000e+02  -2.3049974e+01
   3.9800000e+02  -2.3066429e+01
   3.9900000e+02  -2.3082884e+01
   4.0000000e+02  -2.3099339e+01
   4.0100000e+02  -2.3115794e+01
   4.0200000e+02  -2.3132249e+01
   4.0300000e+02  -2.3148705e+01
   4.0400000e+02  -2.3165160e+01
   4.0500000e+02  -2.3181615e+01
   4.0600000e+02  -2.3198070e+01
   4.0700000e+02  -2.3214525e+01
   4.0800000e+02  -2.3230980e+01
   4.0900000e+02  -2.3247436e+01
   4.1000000e+02  -2.3263891e+01
   4.1100000e+02  -2.3280346e+01
   4.1200000e+02  -2.3296801e+01
   4.1300000e+02  -2.3313256e+01
   4.1400000e+02  -2.3329711e+01
   4.1500000e+02  -2.3346166e+01
   4.1600000e+02  -2.3362622e+01
   4.1700000e+02  -2.3379077e+01
   4.1800000e+02  -2.3395532e+01
   4.1900000e+02  -2.3411987e+01
   4.2000000e+02  -2.3428442e+01
   4.2100000e+02  -2.3444897e+01
   4.2200000e+02  -2.3461353e+01
   4.2300000e+02  -2.3477808e+01
   4.2400000e+02  -2.3494263e+01
   4.2500000e+02  -2.3510718e+01
   4.2600000e+02  -2.3527173e+01
   4.2700000e+02  -2.3543628e+01
   4.2800000e+02  -2.3560083e+01
   4.2900000e+02  -2.3576539e+01
   4.3000000e+02  -2.3592994e+01
   4.3100000e+02  -2.3609449e+01
   4.3200000e+02  -2.3625904e+01
   4.3300000e+02  -2.3642359e+01
   4.3400000e+02  -2.3658814e+01
   4.3500000e+02  -2.3675269e+01
   4.3600000e+02  -2.3691725e+01
   4.3700000e+02  -2.3708180e+01
   4.3800000e+02  -2.3724635e+01
   4.3900000e+02  -2.3741090e+01
   4.4000000e+02  -2.3757545e+01
   4.4100000e+02  -2.3774000e+01
   4.4200000e+02  -2.3790456e+01
   4.4300000e+02  -2.3806911e+01
   4.4400000e+02  -2.3823366e+01
   4.4500000e+02  -2.3839821e+01
   4.4600000e+02  -2.3856276e+01
   4.4700000e+02  -2.3872731e+01
   4.4800000e+02  -2.3889186e+01
   4.4900000e+02  -2.3905642e+01
   4.5000000e+02  -2.3922097e+01
   4.5100000e+02  -2.3938552e+01
   4.5200000e+02  -2.3955007e+01
   4.5300000e+02  -2.3971462e+01
   4.5400000e+02  -2.3987917e+01
   4.5500000e+02  -2.4004372e+01
   4.5600000e+02  -2.4020828e+01
   4.5700000e+02  -2.4037283e+01
   4.5800000e+02  -2.4053738e+01
   4.5900000e+02  -2.4070193e+01
   4.6000000e+02  -2.4086648e+01
   4.6100000e+02  -2.4103103e+01
   4.6200000e+02  -2.4119559e+01
   4.6300000e+02  -2.4136014e+01
   4.6400000e+02  -2.4152469e+01
   4.6500000e+02  -2.4168924e+01
   4.6600000e+02  -2.4185379e+01
   4.6700000e+02  -2.4201834e+01
   4.6800000e+02  -2.4218289e+01
   4.6900000e+02  -2.4234745e+01
   4.7000000e+02  -2.4251200e+01
   4.7100000e+02  -2.4267655e+01
   4.7200000e+02  -2.4284110e+01
   4.7300000e+02  -2.4300565e+01
   4.7400000e+02  -2.4317020e+01
   4.7500000e+02  -2.4333475e+01
   4.7600000e+02  -2.4349931e+01
   4.7700000e+02  -2.4366386e+01
   4.7800000e+02  -2.4382841e+01
   4.7900000e+02  -2.4399296e+01
   4.8000000e+02  -2.4415751e+01
   4.8100000e+02  -2.4432206e+01
   4.8200000e+02  -2.4448662e+01
   4.8300000e+02  -2.4465117e+01
   4.8400000e+02  -2.4481572e+01
   4.8500000e+02  -2.4498027e+01
   4.8600000e+02  -2.4514482e+01
   4.8700000e+02  -2.4530937e+01
   4.8800000e+02  -2.4547392e+01
   4.8900000e+02  -2.4563848e+01
   4.9000000e+02  -2.4580303e+01
   4.9100000e+02  -2.4596758e+01
   4.9200000e+02  -2.4613213e+01
   4.9300000e+02  -2.4629668e+01
   4.9400000e+02  -2.4646123e+01
   4.9500000e+02  -2.4662578e+01
   4.9600000e+02  -2.4679034e+01
   4.9700000e+02  -2.4695489e+01
   4.9800000e+02  -2.4711944e+01
   4.9900000e+02  -2.4728399e+01
   5.0000000e+02  -2.4744854e+01


==> Dat/SRS_GL_500ch_20GHz_23dBm.dat <==
   1.0000000e+00   4.9700112e+00
   2.0000000e+00   4.9439316e+00
   3.0000000e+00   4.9178519e+00
   4.0000000e+00   4.8917723e+00
   5.0000000e+00   4.8656926e+00
   6.0000000e+00   4.8396130e+00
   7.0000000e+00   4.8135333e+00
   8.0000000e+00   4.7874536e+00
   9.0000000e+00   4.7613740e+00
   1.0000000e+01   4.7352943e+00
   1.1000000e+01   4.7092147e+00
   1.2000000e+01   4.6831350e+00
   1.3000000e+01   4.6570554e+00
   1.4000000e+01   4.6309757e+00
   1.5000000e+01   4.6048961e+00
   1.6000000e+01   4.5788164e+00
   1.7000000e+01   4.5527367e+00
   1.8000000e+01   4.5266571e+00
   1.9000000e+01   4.5005774e+00
   2.0000000e+01   4.4744978e+00
   2.1000000e+01   4.4484181e+00
   2.2000000e+01   4.4223385e+00
   2.3000000e+01   4.3962588e+00
   2.4000000e+01   4.3701791e+00
   2.5000000e+01   4.3440995e+00
   2.6000000e+01   4.3180198e+00
   2.7000000e+01   4.2919402e+00
   2.8000000e+01   4.2658605e+00
   2.9000000e+01   4.2397809e+00
   3.0000000e+01   4.2137012e+00
   3.1000000e+01   4.1876216e+00
   3.2000000e+01   4.1615419e+00
   3.3000000e+01   4.1354622e+00
   3.4000000e+01   4.1093826e+00
   3.5000000e+01   4.0833029e+00
   3.6000000e+01   4.0572233e+00
   3.7000000e+01   4.0311436e+00
   3.8000000e+01   4.0050640e+00
   3.9000000e+01   3.9789843e+00
   4.0000000e+01   3.9529047e+00
   4.1000000e+01   3.9268250e+00
   4.2000000e+01   3.9007453e+00
   4.3000000e+01   3.8746657e+00
   4.4000000e+01   3.8485860e+00
   4.5000000e+01   3.8225064e+00
   4.6000000e+01   3.7964267e+00
   4.7000000e+01   3.7703471e+00
   4.8000000e+01   3.7442674e+00
   4.9000000e+01   3.7181878e+00
   5.0000000e+01   3.6921081e+00
   5.1000000e+01   3.6660284e+00
   5.2000000e+01   3.6399488e+00
   5.3000000e+01   3.6138691e+00
   5.4000000e+01   3.5877895e+00
   5.5000000e+01   3.5617098e+00
   5.6000000e+01   3.5356302e+00
   5.7000000e+01   3.5095505e+00
   5.8000000e+01   3.4834708e+00
   5.9000000e+01   3.4573912e+00
   6.0000000e+01   3.4313115e+00
   6.1000000e+01   3.4052319e+00
   6.2000000e+01   3.3791522e+00
   6.3000000e+01   3.3530726e+00
   6.4000000e+01   3.3269929e+00
   6.5000000e+01   3.3009133e+00
   6.6000000e+01   3.2748336e+00
   6.7000000e+01   3.2487539e+00
   6.8000000e+01   3.2226743e+00
   6.9000000e+01   3.1965946e+00
   7.0000000e+01   3.1705150e+00
   7.1000000e+01   3.1444353e+00
   7.2000000e+01   3.1183557e+00
   7.3000000e+01   3.0922760e+00
   7.4000000e+01   3.0661964e+00
   7.5000000e+01   3.0401167e+00
   7.6000000e+01   3.0140370e+00
   7.7000000e+01   2.9879574e+00
   7.8000000e+01   2.9618777e+00
   7.9000000e+01   2.9357981e+00
   8.0000000e+01   2.9097184e+00
   8.1000000e+01   2.8836388e+00
   8.2000000e+01   2.8575591e+00
   8.3000000e+01   2.8314795e+00
   8.4000000e+01   2.8053998e+00
   8.5000000e+01   2.7793201e+00
   8.6000000e+01   2.7532405e+00
   8.7000000e+01   2.7271608e+00
   8.8000000e+01   2.7010812e+00
   8.9000000e+01   2.6750015e+00
   9.0000000e+01   2.6489219e+00
   9.1000000e+01   2.6228422e+00
   9.2000000e+01   2.5967625e+00
   9.3000000e+01   2.5706829e+00
   9.4000000e+01   2.5446032e+00
   9.5000000e+01   2.5185236e+00
   9.6000000e+01   2.4924439e+00
   9.7000000e+01   2.4663643e+00
   9.8000000e+01   2.4402846e+00
   9.9000000e+01   2.4142050e+00
   1.0000000e+02   2.3881253e+00
   1.0100000e+02   2.3620456e+00
   1.0200000e+02   2.3359660e+00
   1.0300000e+02   2.3098863e+00
   1.0400000e+02   2.2838067e+00
   1.0500000e+02   2.2577270e+00
   1.0600000e+02   2.2316474e+00
   1.0700000e+02   2.2055677e+00
   1.0800000e+02   2.1794881e+00
   1.0900000e+02   2.1534084e+00
   1.1000000e+02   2.1273287e+00
   1.1100000e+02   2.1012491e+00
   1.1200000e+02   2.0751694e+00
   1.1300000e+02   2.0490898e+00
   1.1400000e+02   2.0230101e+00
   1.1500000e+02   1.9969305e+00
   1.1600000e+02   1.9708508e+00
   1.1700000e+02   1.9447711e+00
   1.1800000e+02   1.9186915e+00
   1.1900000e+02   1.8926118e+00
   1.2000000e+02   1.8665322e+00
   1.2100000e+02   1.8404525e+00
   1.2200000e+02   1.8143729e+00
   1.2300000e+02   1.7882932e+00
   1.2400000e+02   1.7622136e+00
   1.2500000e+02   1.7361339e+00
   1.2600000e+02   1.7100542e+00
   1.2700000e+02   1.6839746e+00
   1.2800000e+02   1.6578949e+00
   1.2900000e+02   1.6318153e+00
   1.3000000e+02   1.6057356e+00
   1.3100000e+02   1.5796560e+00
   1.3200000e+02   1.5535763e+00
   1.3300000e+02   1.5274967e+00
   1.3400000e+02   1.5014170e+00
   1.3500000e+02   1.4753373e+00
   1.3600000e+02   1.4492577e+00
   1.3700000e+02   1.4231780e+00
   1.3800000e+02   1.3970984e+00
   1.3900000e+02   1.3710187e+00
   1.4000000e+02   1.3449391e+00
   1.4100000e+02   1.3188594e+00
   1.4200000e+02   1.2927798e+00
   1.4300000e+02   1.2667001e+00
   1.4400000e+02   1.2406204e+00
   1.4500000e+02   1.2145408e+00
   1.4600000e+02   1.1884611e+00
   1.4700000e+02   1.1623815e+00
   1.4800000e+02   1.1363018e+00
   1.4900000e+02   1.1102222e+00
   1.5000000e+02   1.0841425e+00
   1.5100000e+02   1.0580628e+00
   1.5200000e+02   1.0319832e+00
   1.5300000e+02   1.0059035e+00
   1.5400000e+02   9.7982388e-01
   1.5500000e+02   9.5374422e-01
   1.5600000e+02   9.2766457e-01
   1.5700000e+02   9.0158491e-01
   1.5800000e+02   8.7550526e-01
   1.5900000e+02   8.4942560e-01
   1.6000000e+02   8.2334594e-01
   1.6100000e+02   7.9726629e-01
   1.6200000e+02   7.7118663e-01
   1.6300000e+02   7.4510698e-01
   1.6400000e+02   7.1902732e-01
   1.6500000e+02   6.9294767e-01
   1.6600000e+02   6.6686801e-01
   1.6700000e+02   6.4078835e-01
   1.6800000e+02   6.1470870e-01
   1.6900000e+02   5.8862904e-01
   1.7000000e+02   5.6254939e-01
   1.7100000e+02   5.3646973e-01
   1.7200000e+02   5.1039007e-01
   1.7300000e+02   4.8431042e-01
   1.7400000e+02   4.5823076e-01
   1.7500000e+02   4.3215111e-01
   1.7600000e+02   4.0607145e-01
   1.7700000e+02   3.7999179e-01
   1.7800000e+02   3.5391214e-01
   1.7900000e+02   3.2783248e-01
   1.8000000e+02   3.0175283e-01
   1.8100000e+02   2.7567317e-01
   1.8200000e+02   2.4959351e-01
   1.8300000e+02   2.2351386e-01
   1.8400000e+02   1.9743420e-01
   1.8500000e+02   1.7135455e-01
   1.8600000e+02   1.4527489e-01
   1.8700000e+02   1.1919524e-01
   1.8800000e+02   9.3115579e-02
   1.8900000e+02   6.7035923e-02
   1.9000000e+02   4.0956267e-02
   1.9100000e+02   1.4876612e-02
   1.9200000e+02  -1.1203044e-02
   1.9300000e+02  -3.7282700e-02
   1.9400000e+02  -6.3362356e-02
   1.9500000e+02  -8.9442012e-02
   1.9600000e+02  -1.1552167e-01
   1.9700000e+02  -1.4160132e-01
   1.9800000e+02  -1.6768098e-01
   1.9900000e+02  -1.9376064e-01
   2.0000000e+02  -2.1984029e-01
   2.0100000e+02  -2.4591995e-01
   2.0200000e+02  -2.7199960e-01
   2.0300000e+02  -2.9807926e-01
   2.0400000e+02  -3.2415892e-01
   2.0500000e+02  -3.5023857e-01
   2.0600000e+02  -3.7631823e-01
   2.0700000e+02  -4.0239788e-01
   2.0800000e+02  -4.2847754e-01
   2.0900000e+02  -4.5455719e-01
   2.1000000e+02  -4.8063685e-01
   2.1100000e+02  -5.0671651e-01
   2.1200000e+02  -5.3279616e-01
   2.1300000e+02  -5.5887582e-01
   2.1400000e+02  -5.8495547e-01
   2.1500000e+02  -6.1103513e-01
   2.1600000e+02  -6.3711479e-01
   2.1700000e+02  -6.6319444e-01
   2.1800000e+02  -6.8927410e-01
   2.1900000e+02  -7.1535375e-01
   2.2000000e+02  -7.4143341e-01
   2.2100000e+02  -7.6751307e-01
   2.2200000e+02  -7.9359272e-01
   2.2300000e+02  -8.1967238e-01
   2.2400000e+02  -8.4575203e-01
   2.2500000e+02  -8.7183169e-01
   2.2600000e+02  -8.9791135e-01
   2.2700000e+02  -9.2399100e-01
   2.2800000e+02  -9.5007066e-01
   2.2900000e+02  -9.7615031e-01
   2.3000000e+02  -1.0022300e+00
   2.3100000e+02  -1.0283096e+00
   2.3200000e+02  -1.0543893e+00
   2.3300000e+02  -1.0804689e+00
   2.3400000e+02  -1.1065486e+00
   2.3500000e+02  -1.1326282e+00
   2.3600000e+02  -1.1587079e+00
   2.3700000e+02  -1.1847876e+00
   2.3800000e+02  -1.2108672e+00
   2.3900000e+02  -1.2369469e+00
   2.4000000e+02  -1.2630265e+00
   2.4100000e+02  -1.2891062e+00
   2.4200000e+02  -1.3151858e+00
   2.4300000e+02  -1.3412655e+00
   2.4400000e+02  -1.3673452e+00
   2.4500000e+02  -1.3934248e+00
   2.4600000e+02  -1.4195045e+00
   2.4700000e+02  -1.4455841e+00
   2.4800000e+02  -1.4716638e+00
   2.4900000e+02  -1.4977434e+00
   2.5000000e+02  -1.5238231e+00
   2.5100000e+02  -1.5499027e+00
   2.5200000e+02  -1.5759824e+00
   2.5300000e+02  -1.6020621e+00
   2.5400000e+02  -1.6281417e+00
   2.5500000e+02  -1.6542214e+00
   2.5600000e+02  -1.6803010e+00
   2.5700000e+02  -1.7063807e+00
   2.5800000e+02  -1.7324603e+00
   2.5900000e+02  -1.7585400e+00
   2.6000000e+02  -1.7846196e+00
   2.6100000e+02  -1.8106993e+00
   2.6200000e+02  -1.8367790e+00
   2.6300000e+02  -1.8628586e+00
   2.6400000e+02  -1.8889383e+00
   2.6500000e+02  -1.9150179e+00
   2.6600000e+02  -1.9410976e+00
   2.6700000e+02  -1.9671772e+00
   2.6800000e+02  -1.9932569e+00
   2.6900000e+02  -2.0193365e+00
   2.7000000e+02  -2.0454162e+00
   2.7100000e+02  -2.0714959e+00
   2.7200000e+02  -2.0975755e+00
   2.7300000e+02  -2.1236552e+00
   2.7400000e+02  -2.1497348e+00
   2.7500000e+02  -2.1758145e+00
   2.7600000e+02  -2.2018941e+00
   2.7700000e+02  -2.2279738e+00
   2.7800000e+02  -2.2540535e+00
   2.7900000e+02  -2.2801331e+00
   2.8000000e+02  -2.3062128e+00
   2.8100000e+02  -2.3322924e+00
   2.8200000e+02  -2.3583721e+00
   2.8300000e+02  -2.3844517e+00
   2.8400000e+02  -2.4105314e+00
   2.8500000e+02  -2.4366110e+00
   2.8600000e+02  -2.4626907e+00
   2.8700000e+02  -2.4887704e+00
   2.8800000e+02  -2.5148500e+00
   2.8900000e+02  -2.5409297e+00
   2.9000000e+02  -2.5670093e+00
   2.9100000e+02  -2.5930890e+00
   2.9200000e+02  -2.6191686e+00
   2.9300000e+02  -2.6452483e+00
   2.9400000e+02  -2.6713279e+00
   2.9500000e+02  -2.6974076e+00
   2.9600000e+02  -2.7234873e+00
   2.9700000e+02  -2.7495669e+00
   2.9800000e+02  -2.7756466e+00
   2.9900000e+02  -2.8017262e+00
   3.0000000e+02  -2.8278059e+00
   3.0100000e+02  -2.8538855e+00
   3.0200000e+02  -2.8799652e+00
   3.0300000e+02  -2.9060449e+00
   3.0400000e+02  -2.9321245e+00
   3.0500000e+02  -2.9582042e+00
   3.0600000e+02  -2.9842838e+00
   3.0700000e+02  -3.0103635e+00
   3.0800000e+02  -3.0364431e+00
   3.0900000e+02  -3.0625228e+00
   3.1000000e+02  -3.0886024e+00
   3.1100000e+02  -3.1146821e+00
   3.1200000e+02  -3.1407618e+00
   3.1300000e+02  -3.1668414e+00
   3.1400000e+02  -3.1929211e+00
   3.1500000e+02  -3.2190007e+00
   3.1600000e+02  -3.2450804e+00
   3.1700000e+02  -3.2711600e+00
   3.1800000e+02  -3.2972397e+00
   3.1900000e+02  -3.3233193e+00
   3.2000000e+02  -3.3493990e+00
   3.2100000e+02  -3.3754787e+00
   3.2200000e+02  -3.4015583e+00
   3.2300000e+02  -3.4276380e+00
   3.2400000e+02  -3.4537176e+00
   3.2500000e+02  -3.4797973e+00
   3.2600000e+02  -3.5058769e+00
   3.2700000e+02  -3.5319566e+00
   3.2800000e+02  -3.5580362e+00
   3.2900000e+02  -3.5841159e+00
   3.3000000e+02  -3.6101956e+00
   3.3100000e+02  -3.6362752e+00
   3.3200000e+02  -3.6623549e+00
   3.3300000e+02  -3.6884345e+00
   3.3400000e+02  -3.7145142e+00
   3.3500000e+02  -3.7405938e+00
   3.3600000e+02  -3.7666735e+00
   3.3700000e+02  -3.7927532e+00
   3.3800000e+02  -3.8188328e+00
   3.3900000e+02  -3.8449125e+00
   3.4000000e+02  -3.8709921e+00
   3.4100000e+02  -3.8970718e+00
   3.4200000e+02  -3.9231514e+00
   3.4300000e+02  -3.9492311e+00
   3.4400000e+02  -3.9753107e+00
   3.4500000e+02  -4.0013904e+00
   3.4600000e+02  -4.0274701e+00
   3.4700000e+02  -4.0535497e+00
   3.4800000e+02  -4.0796294e+00
   3.4900000e+02  -4.1057090e+00
   3.5000000e+02  -4.1317887e+00
   3.5100000e+02  -4.1578683e+00
   3.5200000e+02  -4.1839480e+00
   3.5300000e+02  -4.2100276e+00
   3.5400000e+02  -4.2361073e+00
   3.5500000e+02  -4.2621870e+00
   3.5600000e+02  -4.2882666e+00
   3.5700000e+02  -4.3143463e+00
   3.5800000e+02  -4.3404259e+00
   3.5900000e+02  -4.3665056e+00
   3.6000000e+02  -4.3925852e+00
   3.6100000e+02  -4.4186649e+00
   3.6200000e+02  -4.4447446e+00
   3.6300000e+02  -4.4708242e+00
   3.6400000e+02  -4.4969039e+00
   3.6500000e+02  -4.5229835e+00
   3.6600000e+02  -4.5490632e+00
   3.6700000e+02  -4.5751428e+00
   3.6800000e+02  -4.6012225e+00
   3.6900000e+02  -4.6273021e+00
   3.7000000e+02  -4.6533818e+00
   3.7100000e+02  -4.6794615e+00
   3.7200000e+02  -4.7055411e+00
   3.7300000e+02  -4.7316208e+00
   3.7400000e+02  -4.7577004e+00
   3.7500000e+02  -4.7837801e+00
   3.7600000e+02  -4.8098597e+00
   3.7700000e+02  -4.8359394e+00
   3.7800000e+02  -4.8620190e+00
   3.7900000e+02  -4.8880987e+00
   3.8000000e+02  -4.9141784e+00
   3.8100000e+02  -4.9402580e+00
   3.8200000e+02  -4.9663377e+00
   3.8300000e+02  -4.9924173e+00
   3.8400000e+02  -5.0184970e+00
   3.8500000e+02  -5.0445766e+00
   3.8600000e+02  -5.0706563e+00
   3.8700000e+02  -5.0967359e+00
   3.8800000e+02  -5.1228156e+00
   3.8900000e+02  -5.1488953e+00
   3.9000000e+02  -5.1749749e+00
   3.9100000e+02  -5.2010546e+00
   3.9200000e+02  -5.2271342e+00
   3.9300000e+02  -5.2532139e+00
   3.9400000e+02  -5.2792935e+00
   3.9500000e+02  -5.3053732e+00
   3.9600000e+02  -5.3314529e+00
   3.9700000e+02  -5.3575325e+00
   3.9800000e+02  -5.3836122e+00
   3.9900000e+02  -5.4096918e+00
   4.0000000e+02  -5.4357715e+00
   4.0100000e+02  -5.4618511e+00
   4.0200000e+02  -5.4879308e+00
   4.0300000e+02  -5.5140104e+00
   4.0400000e+02  -5.5400901e+00
   4.0500000e+02  -5.5661698e+00
   4.0600000e+02  -5.5922494e+00
   4.0700000e+02  -5.6183291e+00
   4.0800000e+02  -5.6444087e+00
   4.0900000e+02  -5.6704884e+00
   4.1000000e+02  -5.6965680e+00
   4.1100000e+02  -5.7226477e+00
   4.1200000e+02  -5.7487273e+00
   4.1300000e+02  -5.7748070e+00
   4.1400000e+02  -5.8008867e+00
   4.1500000e+02  -5.8269663e+00
   4.1600000e+02  -5.8530460e+00
   4.1700000e+02  -5.8791256e+00
   4.1800000e+02  -5.9052053e+00
   4.1900000e+02  -5.9312849e+00
   4.2000000e+02  -5.9573646e+00
   4.2100000e+02  -5.9834442e+00
   4.2200000e+02  -6.0095239e+00
   4.2300000e+02  -6.0356036e+00
   4.2400000e+02  -6.0616832e+00
   4.2500000e+02  -6.0877629e+00
   4.2600000e+02  -6.1138425e+00
   4.2700000e+02  -6.1399222e+00
   4.2800000e+02  -6.1660018e+00
   4.2900000e+02  -6.1920815e+00
   4.3000000e+02  -6.2181612e+00
   4.3100000e+02  -6.2442408e+00
   4.3200000e+02  -6.2703205e+00
   4.3300000e+02  -6.2964001e+00
   4.3400000e+02  -6.3224798e+00
   4.3500000e+02  -6.3485594e+00
   4.3600000e+02  -6.3746391e+00
   4.3700000e+02  -6.4007187e+00
   4.3800000e+02  -6.4267984e+00
   4.3900000e+02  -6.4528781e+00
   4.4000000e+02  -6.4789577e+00
   4.4100000e+02  -6.5050374e+00
   4.4200000e+02  -6.5311170e+00
   4.4300000e+02  -6.5571967e+00
   4.4400000e+02  -6.5832763e+00
   4.4500000e+02  -6.6093560e+00
   4.4600000e+02  -6.6354356e+00
   4.4700000e+02  -6.6615153e+00
   4.4800000e+02  -6.6875950e+00
   4.4900000e+02  -6.7136746e+00
   4.5000000e+02  -6.7397543e+00
   4.5100000e+02  -6.7658339e+00
   4.5200000e+02  -6.7919136e+00
   4.5300000e+02  -6.8179932e+00
   4.5400000e+02  -6.8440729e+00
   4.5500000e+02  -6.8701526e+00
   4.5600000e+02  -6.8962322e+00
   4.5700000e+02  -6.9223119e+00
   4.5800000e+02  -6.9483915e+00
   4.5900000e+02  -6.9744712e+00
   4.6000000e+02  -7.0005508e+00
   4.6100000e+02  -7.0266305e+00
   4.6200000e+02  -7.0527101e+00
   4.6300000e+02  -7.0787898e+00
   4.6400000e+02  -7.1048695e+00
   4.6500000e+02  -7.1309491e+00
   4.6600000e+02  -7.1570288e+00
   4.6700000e+02  -7.1831084e+00
   4.6800000e+02  -7.2091881e+00
   4.6900000e+02  -7.2352677e+00
   4.7000000e+02  -7.2613474e+00
   4.7100000e+02  -7.2874270e+00
   4.7200000e+02  -7.3135067e+00
   4.7300000e+02  -7.3395864e+00
   4.7400000e+02  -7.3656660e+00
   4.7500000e+02  -7.3917457e+00
   4.7600000e+02  -7.4178253e+00
   4.7700000e+02  -7.4439050e+00
   4.7800000e+02  -7.4699846e+00
   4.7900000e+02  -7.4960643e+00
   4.8000000e+02  -7.5221439e+00
   4.8100000e+02  -7.5482236e+00
   4.8200000e+02  -7.5743033e+00
   4.8300000e+02  -7.6003829e+00
   4.8400000e+02  -7.6264626e+00
   4.8500000e+02  -7.6525422e+00
   4.8600000e+02  -7.6786219e+00
   4.8700000e+02  -7.7047015e+00
   4.8800000e+02  -7.7307812e+00
   4.8900000e+02  -7.7568609e+00
   4.9000000e+02  -7.7829405e+00
   4.9100000e+02  -7.8090202e+00
   4.9200000e+02  -7.8350998e+00
   4.9300000e+02  -7.8611795e+00
   4.9400000e+02  -7.8872591e+00
   4.9500000e+02  -7.9133388e+00
   4.9600000e+02  -7.9394184e+00
   4.9700000e+02  -7.9654981e+00
   4.9800000e+02  -7.9915778e+00
   4.9900000e+02  -8.0176574e+00
   5.0000000e+02  -8.0437371e+00


==> Dat/SRS_GL_500ch_20GHz_23dBm_atten.dat <==
   1.0000000e+00  -1.5029989e+01
   2.0000000e+00  -1.5056068e+01
   3.0000000e+00  -1.5082148e+01
   4.0000000e+00  -1.5108228e+01
   5.0000000e+00  -1.5134307e+01
   6.0000000e+00  -1.5160387e+01
   7.0000000e+00  -1.5186467e+01
   8.0000000e+00  -1.5212546e+01
   9.0000000e+00  -1.5238626e+01
   1.0000000e+01  -1.5264706e+01
   1.1000000e+01  -1.5290785e+01
   1.2000000e+01  -1.5316865e+01
   1.3000000e+01  -1.5342945e+01
   1.4000000e+01  -1.5369024e+01
   1.5000000e+01  -1.5395104e+01
   1.6000000e+01  -1.5421184e+01
   1.7000000e+01  -1.5447263e+01
   1.8000000e+01  -1.5473343e+01
   1.9000000e+01  -1.5499423e+01
   2.0000000e+01  -1.5525502e+01
   2.1000000e+01  -1.5551582e+01
   2.2000000e+01  -1.5577662e+01
   2.3000000e+01  -1.5603741e+01
   2.4000000e+01  -1.5629821e+01
   2.5000000e+01  -1.5655901e+01
   2.6000000e+01  -1.5681980e+01
   2.7000000e+01  -1.5708060e+01
   2.8000000e+01  -1.5734139e+01
   2.9000000e+01  -1.5760219e+01
   3.0000000e+01  -1.5786299e+01
   3.1000000e+01  -1.5812378e+01
   3.2000000e+01  -1.5838458e+01
   3.3000000e+01  -1.5864538e+01
   3.4000000e+01  -1.5890617e+01
   3.5000000e+01  -1.5916697e+01
   3.6000000e+01  -1.5942777e+01
   3.7000000e+01  -1.5968856e+01
   3.8000000e+01  -1.5994936e+01
   3.9000000e+01  -1.6021016e+01
   4.0000000e+01  -1.6047095e+01
   4.1000000e+01  -1.6073175e+01
   4.2000000e+01  -1.6099255e+01
   4.3000000e+01  -1.6125334e+01
   4.4000000e+01  -1.6151414e+01
   4.5000000e+01  -1.6177494e+01
   4.6000000e+01  -1.6203573e+01
   4.7000000e+01  -1.6229653e+01
   4.8000000e+01  -1.6255733e+01
   4.9000000e+01  -1.6281812e+01
   5.0000000e+01  -1.6307892e+01
   5.1000000e+01  -1.6333972e+01
   5.2000000e+01  -1.6360051e+01
   5.3000000e+01  -1.6386131e+01
   5.4000000e+01  -1.6412211e+01
   5.5000000e+01  -1.6438290e+01
   5.6000000e+01  -1.6464370e+01
   5.7000000e+01  -1.6490449e+01
   5.8000000e+01  -1.6516529e+01
   5.9000000e+01  -1.6542609e+01
   6.0000000e+01  -1.6568688e+01
   6.1000000e+01  -1.6594768e+01
   6.2000000e+01  -1.6620848e+01
   6.3000000e+01  -1.6646927e+01
   6.4000000e+01  -1.6673007e+01
   6.5000000e+01  -1.6699087e+01
   6.6000000e+01  -1.6725166e+01
   6.7000000e+01  -1.6751246e+01
   6.8000000e+01  -1.6777326e+01
   6.9000000e+01  -1.6803405e+01
   7.0000000e+01  -1.6829485e+01
   7.1000000e+01  -1.6855565e+01
   7.2000000e+01  -1.6881644e+01
   7.3000000e+01  -1.6907724e+01
   7.4000000e+01  -1.6933804e+01
   7.5000000e+01  -1.6959883e+01
   7.6000000e+01  -1.6985963e+01
   7.7000000e+01  -1.7012043e+01
   7.8000000e+01  -1.7038122e+01
   7.9000000e+01  -1.7064202e+01
   8.0000000e+01  -1.7090282e+01
   8.1000000e+01  -1.7116361e+01
   8.2000000e+01  -1.7142441e+01
   8.3000000e+01  -1.7168521e+01
   8.4000000e+01  -1.7194600e+01
   8.5000000e+01  -1.7220680e+01
   8.6000000e+01  -1.7246760e+01
   8.7000000e+01  -1.7272839e+01
   8.8000000e+01  -1.7298919e+01
   8.9000000e+01  -1.7324998e+01
   9.0000000e+01  -1.7351078e+01
   9.1000000e+01  -1.7377158e+01
   9.2000000e+01  -1.7403237e+01
   9.3000000e+01  -1.7429317e+01
   9.4000000e+01  -1.7455397e+01
   9.5000000e+01  -1.7481476e+01
   9.6000000e+01  -1.7507556e+01
   9.7000000e+01  -1.7533636e+01
   9.8000000e+01  -1.7559715e+01
   9.9000000e+01  -1.7585795e+01
   1.0000000e+02  -1.7611875e+01
   1.0100000e+02  -1.7637954e+01
   1.0200000e+02  -1.7664034e+01
   1.0300000e+02  -1.7690114e+01
   1.0400000e+02  -1.7716193e+01
   1.0500000e+02  -1.7742273e+01
   1.0600000e+02  -1.7768353e+01
   1.0700000e+02  -1.7794432e+01
   1.0800000e+02  -1.7820512e+01
   1.0900000e+02  -1.7846592e+01
   1.1000000e+02  -1.7872671e+01
   1.1100000e+02  -1.7898751e+01
   1.1200000e+02  -1.7924831e+01
   1.1300000e+02  -1.7950910e+01
   1.1400000e+02  -1.7976990e+01
   1.1500000e+02  -1.8003070e+01
   1.1600000e+02  -1.8029149e+01
   1.1700000e+02  -1.8055229e+01
   1.1800000e+02  -1.8081309e+01
   1.1900000e+02  -1.8107388e+01
   1.2000000e+02  -1.8133468e+01
   1.2100000e+02  -1.8159547e+01
   1.2200000e+02  -1.8185627e+01
   1.2300000e+02  -1.8211707e+01
   1.2400000e+02  -1.8237786e+01
   1.2500000e+02  -1.8263866e+01
   1.2600000e+02  -1.8289946e+01
   1.2700000e+02  -1.8316025e+01
   1.2800000e+02  -1.8342105e+01
   1.2900000e+02  -1.8368185e+01
   1.3000000e+02  -1.8394264e+01
   1.3100000e+02  -1.8420344e+01
   1.3200000e+02  -1.8446424e+01
   1.3300000e+02  -1.8472503e+01
   1.3400000e+02  -1.8498583e+01
   1.3500000e+02  -1.8524663e+01
   1.3600000e+02  -1.8550742e+01
   1.3700000e+02  -1.8576822e+01
   1.3800000e+02  -1.8602902e+01
   1.3900000e+02  -1.8628981e+01
   1.4000000e+02  -1.8655061e+01
   1.4100000e+02  -1.8681141e+01
   1.4200000e+02  -1.8707220e+01
   1.4300000e+02  -1.8733300e+01
   1.4400000e+02  -1.8759380e+01
   1.4500000e+02  -1.8785459e+01
   1.4600000e+02  -1.8811539e+01
   1.4700000e+02  -1.8837619e+01
   1.4800000e+02  -1.8863698e+01
   1.4900000e+02  -1.8889778e+01
   1.5000000e+02  -1.8915857e+01
   1.5100000e+02  -1.8941937e+01
   1.5200000e+02  -1.8968017e+01
   1.5300000e+02  -1.8994096e+01
   1.5400000e+02  -1.9020176e+01
   1.5500000e+02  -1.9046256e+01
   1.5600000e+02  -1.9072335e+01
   1.5700000e+02  -1.9098415e+01
   1.5800000e+02  -1.9124495e+01
   1.5900000e+02  -1.9150574e+01
   1.6000000e+02  -1.9176654e+01
   1.6100000e+02  -1.9202734e+01
   1.6200000e+02  -1.9228813e+01
   1.6300000e+02  -1.9254893e+01
   1.6400000e+02  -1.9280973e+01
   1.6500000e+02  -1.9307052e+01
   1.6600000e+02  -1.9333132e+01
   1.6700000e+02  -1.9359212e+01
   1.6800000e+02  -1.9385291e+01
   1.6900000e+02  -1.9411371e+01
   1.7000000e+02  -1.9437451e+01
   1.7100000e+02  -1.9463530e+01
   1.7200000e+02  -1.9489610e+01
   1.7300000e+02  -1.9515690e+01
   1.7400000e+02  -1.9541769e+01
   1.7500000e+02  -1.9567849e+01
   1.7600000e+02  -1.9593929e+01
   1.7700000e+02  -1.9620008e+01
   1.7800000e+02  -1.9646088e+01
   1.7900000e+02  -1.9672168e+01
   1.8000000e+02  -1.9698247e+01
   1.8100000e+02  -1.9724327e+01
   1.8200000e+02  -1.9750406e+01
   1.8300000e+02  -1.9776486e+01
   1.8400000e+02  -1.9802566e+01
   1.8500000e+02  -1.9828645e+01
   1.8600000e+02  -1.9854725e+01
   1.8700000e+02  -1.9880805e+01
   1.8800000e+02  -1.9906884e+01
   1.8900000e+02  -1.9932964e+01
   1.9000000e+02  -1.9959044e+01
   1.9100000e+02  -1.9985123e+01
   1.9200000e+02  -2.0011203e+01
   1.9300000e+02  -2.0037283e+01
   1.9400000e+02  -2.0063362e+01
   1.9500000e+02  -2.0089442e+01
   1.9600000e+02  -2.0115522e+01
   1.9700000e+02  -2.0141601e+01
   1.9800000e+02  -2.0167681e+01
   1.9900000e+02  -2.0193761e+01
   2.0000000e+02  -2.0219840e+01
   2.0100000e+02  -2.0245920e+01
   2.0200000e+02  -2.0272000e+01
   2.0300000e+02  -2.0298079e+01
   2.0400000e+02  -2.0324159e+01
   2.0500000e+02  -2.0350239e+01
   2.0600000e+02  -2.0376318e+01
   2.0700000e+02  -2.0402398e+01
   2.0800000e+02  -2.0428478e+01
   2.0900000e+02  -2.0454557e+01
   2.1000000e+02  -2.0480637e+01
   2.1100000e+02  -2.0506717e+01
   2.1200000e+02  -2.0532796e+01
   2.1300000e+02  -2.0558876e+01
   2.1400000e+02  -2.0584955e+01
   2.1500000e+02  -2.0611035e+01
   2.1600000e+02  -2.0637115e+01
   2.1700000e+02  -2.0663194e+01
   2.1800000e+02  -2.0689274e+01
   2.1900000e+02  -2.0715354e+01
   2.2000000e+02  -2.0741433e+01
   2.2100000e+02  -2.0767513e+01
   2.2200000e+02  -2.0793593e+01
   2.2300000e+02  -2.0819672e+01
   2.2400000e+02  -2.0845752e+01
   2.2500000e+02  -2.0871832e+01
   2.2600000e+02  -2.0897911e+01
   2.2700000e+02  -2.0923991e+01
   2.2800000e+02  -2.0950071e+01
   2.2900000e+02  -2.0976150e+01
   2.3000000e+02  -2.1002230e+01
   2.3100000e+02  -2.1028310e+01
   2.3200000e+02  -2.1054389e+01
   2.3300000e+02  -2.1080469e+01
   2.3400000e+02  -2.1106549e+01
   2.3500000e+02  -2.1132628e+01
   2.3600000e+02  -2.1158708e+01
   2.3700000e+02  -2.1184788e+01
   2.3800000e+02  -2.1210867e+01
   2.3900000e+02  -2.1236947e+01
   2.4000000e+02  -2.1263027e+01
   2.4100000e+02  -2.1289106e+01
   2.4200000e+02  -2.1315186e+01
   2.4300000e+02  -2.1341265e+01
   2.4400000e+02  -2.1367345e+01
   2.4500000e+02  -2.1393425e+01
   2.4600000e+02  -2.1419504e+01
   2.4700000e+02  -2.1445584e+01
   2.4800000e+02  -2.1471664e+01
   2.4900000e+02  -2.1497743e+01
   2.5000000e+02  -2.1523823e+01
   2.5100000e+02  -2.1549903e+01
   2.5200000e+02  -2.1575982e+01
   2.5300000e+02  -2.1602062e+01
   2.5400000e+02  -2.1628142e+01
   2.5500000e+02  -2.1654221e+01
   2.5600000e+02  -2.1680301e+01
   2.5700000e+02  -2.1706381e+01
   2.5800000e+02  -2.1732460e+01
   2.5900000e+02  -2.1758540e+01
   2.6000000e+02  -2.1784620e+01
   2.6100000e+02  -2.1810699e+01
   2.6200000e+02  -2.1836779e+01
   2.6300000e+02  -2.1862859e+01
   2.6400000e+02  -2.1888938e+01
   2.6500000e+02  -2.1915018e+01
   2.6600000e+02  -2.1941098e+01
   2.6700000e+02  -2.1967177e+01
   2.6800000e+02  -2.1993257e+01
   2.6900000e+02  -2.2019337e+01
   2.7000000e+02  -2.2045416e+01
   2.7100000e+02  -2.2071496e+01
   2.7200000e+02  -2.2097576e+01
   2.7300000e+02  -2.2123655e+01
   2.7400000e+02  -2.2149735e+01
   2.7500000e+02  -2.2175814e+01
   2.7600000e+02  -2.2201894e+01
   2.7700000e+02  -2.2227974e+01
   2.7800000e+02  -2.2254053e+01
   2.7900000e+02  -2.2280133e+01
   2.8000000e+02  -2.2306213e+01
   2.8100000e+02  -2.2332292e+01
   2.8200000e+02  -2.2358372e+01
   2.8300000e+02  -2.2384452e+01
   2.8400000e+02  -2.2410531e+01
   2.8500000e+02  -2.2436611e+01
   2.8600000e+02  -2.2462691e+01
   2.8700000e+02  -2.2488770e+01
   2.8800000e+02  -2.2514850e+01
   2.8900000e+02  -2.2540930e+01
   2.9000000e+02  -2.2567009e+01
   2.9100000e+02  -2.2593089e+01
   2.9200000e+02  -2.2619169e+01
   2.9300000e+02  -2.2645248e+01
   2.9400000e+02  -2.2671328e+01
   2.9500000e+02  -2.2697408e+01
   2.9600000e+02  -2.2723487e+01
   2.9700000e+02  -2.2749567e+01
   2.9800000e+02  -2.2775647e+01
   2.9900000e+02  -2.2801726e+01
   3.0000000e+02  -2.2827806e+01
   3.0100000e+02  -2.2853886e+01
   3.0200000e+02  -2.2879965e+01
   3.0300000e+02  -2.2906045e+01
   3.0400000e+02  -2.2932125e+01
   3.0500000e+02  -2.2958204e+01
   3.0600000e+02  -2.2984284e+01
   3.0700000e+02  -2.3010363e+01
   3.0800000e+02  -2.3036443e+01
   3.0900000e+02  -2.3062523e+01
   3.1000000e+02  -2.3088602e+01
   3.1100000e+02  -2.3114682e+01
   3.1200000e+02  -2.3140762e+01
   3.1300000e+02  -2.3166841e+01
   3.1400000e+02  -2.3192921e+01
   3.1500000e+02  -2.3219001e+01
   3.1600000e+02  -2.3245080e+01
   3.1700000e+02  -2.3271160e+01
   3.1800000e+02  -2.3297240e+01
   3.1900000e+02  -2.3323319e+01
   3.2000000e+02  -2.3349399e+01
   3.2100000e+02  -2.3375479e+01
   3.2200000e+02  -2.3401558e+01
   3.2300000e+02  -2.3427638e+01
   3.2400000e+02  -2.3453718e+01
   3.2500000e+02  -2.3479797e+01
   3.2600000e+02  -2.3505877e+01
   3.2700000e+02  -2.3531957e+01
   3.2800000e+02  -2.3558036e+01
   3.2900000e+02  -2.3584116e+01
   3.3000000e+02  -2.3610196e+01
   3.3100000e+02  -2.3636275e+01
   3.3200000e+02  -2.3662355e+01
   3.3300000e+02  -2.3688435e+01
   3.3400000e+02  -2.3714514e+01
   3.3500000e+02  -2.3740594e+01
   3.3600000e+02  -2.3766673e+01
   3.3700000e+02  -2.3792753e+01
   3.3800000e+02  -2.3818833e+01
   3.3900000e+02  -2.3844912e+01
   3.4000000e+02  -2.3870992e+01
   3.4100000e+02  -2.3897072e+01
   3.4200000e+02  -2.3923151e+01
   3.4300000e+02  -2.3949231e+01
   3.4400000e+02  -2.3975311e+01
   3.4500000e+02  -2.4001390e+01
   3.4600000e+02  -2.4027470e+01
   3.4700000e+02  -2.4053550e+01
   3.4800000e+02  -2.4079629e+01
   3.4900000e+02  -2.4105709e+01
   3.5000000e+02  -2.4131789e+01
   3.5100000e+02  -2.4157868e+01
   3.5200000e+02  -2.4183948e+01
   3.5300000e+02  -2.4210028e+01
   3.5400000e+02  -2.4236107e+01
   3.5500000e+02  -2.4262187e+01
   3.5600000e+02  -2.4288267e+01
   3.5700000e+02  -2.4314346e+01
   3.5800000e+02  -2.4340426e+01
   3.5900000e+02  -2.4366506e+01
   3.6000000e+02  -2.4392585e+01
   3.6100000e+02  -2.4418665e+01
   3.6200000e+02  -2.4444745e+01
   3.6300000e+02  -2.4470824e+01
   3.6400000e+02  -2.4496904e+01
   3.6500000e+02  -2.4522984e+01
   3.6600000e+02  -2.4549063e+01
   3.6700000e+02  -2.4575143e+01
   3.6800000e+02  -2.4601222e+01
   3.6900000e+02  -2.4627302e+01
   3.7000000e+02  -2.4653382e+01
   3.7100000e+02  -2.4679461e+01
   3.7200000e+02  -2.4705541e+01
   3.7300000e+02  -2.4731621e+01
   3.7400000e+02  -2.4757700e+01
   3.7500000e+02  -2.4783780e+01
   3.7600000e+02  -2.4809860e+01
   3.7700000e+02  -2.4835939e+01
   3.7800000e+02  -2.4862019e+01
   3.7900000e+02  -2.4888099e+01
   3.8000000e+02  -2.4914178e+01
   3.8100000e+02  -2.4940258e+01
   3.8200000e+02  -2.4966338e+01
   3.8300000e+02  -2.4992417e+01
   3.8400000e+02  -2.5018497e+01
   3.8500000e+02  -2.5044577e+01
   3.8600000e+02  -2.5070656e+01
   3.8700000e+02  -2.5096736e+01
   3.8800000e+02  -2.5122816e+01
   3.8900000e+02  -2.5148895e+01
   3.9000000e+02  -2.5174975e+01
   3.9100000e+02  -2.5201055e+01
   3.9200000e+02  -2.5227134e+01
   3.9300000e+02  -2.5253214e+01
   3.9400000e+02  -2.5279294e+01
   3.9500000e+02  -2.5305373e+01
   3.9600000e+02  -2.5331453e+01
   3.9700000e+02  -2.5357533e+01
   3.9800000e+02  -2.5383612e+01
   3.9900000e+02  -2.5409692e+01
   4.0000000e+02  -2.5435771e+01
   4.0100000e+02  -2.5461851e+01
   4.0200000e+02  -2.5487931e+01
   4.0300000e+02  -2.5514010e+01
   4.0400000e+02  -2.5540090e+01
   4.0500000e+02  -2.5566170e+01
   4.0600000e+02  -2.5592249e+01
   4.0700000e+02  -2.5618329e+01
   4.0800000e+02  -2.5644409e+01
   4.0900000e+02  -2.5670488e+01
   4.1000000e+02  -2.5696568e+01
   4.1100000e+02  -2.5722648e+01
   4.1200000e+02  -2.5748727e+01
   4.1300000e+02  -2.5774807e+01
   4.1400000e+02  -2.5800887e+01
   4.1500000e+02  -2.5826966e+01
   4.1600000e+02  -2.5853046e+01
   4.1700000e+02  -2.5879126e+01
   4.1800000e+02  -2.5905205e+01
   4.1900000e+02  -2.5931285e+01
   4.2000000e+02  -2.5957365e+01
   4.2100000e+02  -2.5983444e+01
   4.2200000e+02  -2.6009524e+01
   4.2300000e+02  -2.6035604e+01
   4.2400000e+02  -2.6061683e+01
   4.2500000e+02  -2.6087763e+01
   4.2600000e+02  -2.6113843e+01
   4.2700000e+02  -2.6139922e+01
   4.2800000e+02  -2.6166002e+01
   4.2900000e+02  -2.6192081e+01
   4.3000000e+02  -2.6218161e+01
   4.3100000e+02  -2.6244241e+01
   4.3200000e+02  -2.6270320e+01
   4.3300000e+02  -2.6296400e+01
   4.3400000e+02  -2.6322480e+01
   4.3500000e+02  -2.6348559e+01
   4.3600000e+02  -2.6374639e+01
   4.3700000e+02  -2.6400719e+01
   4.3800000e+02  -2.6426798e+01
   4.3900000e+02  -2.6452878e+01
   4.4000000e+02  -2.6478958e+01
   4.4100000e+02  -2.6505037e+01
   4.4200000e+02  -2.6531117e+01
   4.4300000e+02  -2.6557197e+01
   4.4400000e+02  -2.6583276e+01
   4.4500000e+02  -2.6609356e+01
   4.4600000e+02  -2.6635436e+01
   4.4700000e+02  -2.6661515e+01
   4.4800000e+02  -2.6687595e+01
   4.4900000e+02  -2.6713675e+01
   4.5000000e+02  -2.6739754e+01
   4.5100000e+02  -2.6765834e+01
   4.5200000e+02  -2.6791914e+01
   4.5300000e+02  -2.6817993e+01
   4.5400000e+02  -2.6844073e+01
   4.5500000e+02  -2.6870153e+01
   4.5600000e+02  -2.6896232e+01
   4.5700000e+02  -2.6922312e+01
   4.5800000e+02  -2.6948392e+01
   4.5900000e+02  -2.6974471e+01
   4.6000000e+02  -2.7000551e+01
   4.6100000e+02  -2.7026630e+01
   4.6200000e+02  -2.7052710e+01
   4.6300000e+02  -2.7078790e+01
   4.6400000e+02  -2.7104869e+01
   4.6500000e+02  -2.7130949e+01
   4.6600000e+02  -2.7157029e+01
   4.6700000e+02  -2.7183108e+01
   4.6800000e+02  -2.7209188e+01
   4.6900000e+02  -2.7235268e+01
   4.7000000e+02  -2.7261347e+01
   4.7100000e+02  -2.7287427e+01
   4.7200000e+02  -2.7313507e+01
   4.7300000e+02  -2.7339586e+01
   4.7400000e+02  -2.7365666e+01
   4.7500000e+02  -2.7391746e+01
   4.7600000e+02  -2.7417825e+01
   4.7700000e+02  -2.7443905e+01
   4.7800000e+02  -2.7469985e+01
   4.7900000e+02  -2.7496064e+01
   4.8000000e+02  -2.7522144e+01
   4.8100000e+02  -2.7548224e+01
   4.8200000e+02  -2.7574303e+01
   4.8300000e+02  -2.7600383e+01
   4.8400000e+02  -2.7626463e+01
   4.8500000e+02  -2.7652542e+01
   4.8600000e+02  -2.7678622e+01
   4.8700000e+02  -2.7704702e+01
   4.8800000e+02  -2.7730781e+01
   4.8900000e+02  -2.7756861e+01
   4.9000000e+02  -2.7782941e+01
   4.9100000e+02  -2.7809020e+01
   4.9200000e+02  -2.7835100e+01
   4.9300000e+02  -2.7861179e+01
   4.9400000e+02  -2.7887259e+01
   4.9500000e+02  -2.7913339e+01
   4.9600000e+02  -2.7939418e+01
   4.9700000e+02  -2.7965498e+01
   4.9800000e+02  -2.7991578e+01
   4.9900000e+02  -2.8017657e+01
   5.0000000e+02  -2.8043737e+01


==> Dat/SRS_GL_500ch_20GHz_25dBm.dat <==
   1.0000000e+00   6.7709514e+00
   2.0000000e+00   6.7296179e+00
   3.0000000e+00   6.6882844e+00
   4.0000000e+00   6.6469510e+00
   5.0000000e+00   6.6056175e+00
   6.0000000e+00   6.5642840e+00
   7.0000000e+00   6.5229506e+00
   8.0000000e+00   6.4816171e+00
   9.0000000e+00   6.4402836e+00
   1.0000000e+01   6.3989501e+00
   1.1000000e+01   6.3576167e+00
   1.2000000e+01   6.3162832e+00
   1.3000000e+01   6.2749497e+00
   1.4000000e+01   6.2336163e+00
   1.5000000e+01   6.1922828e+00
   1.6000000e+01   6.1509493e+00
   1.7000000e+01   6.1096159e+00
   1.8000000e+01   6.0682824e+00
   1.9000000e+01   6.0269489e+00
   2.0000000e+01   5.9856155e+00
   2.1000000e+01   5.9442820e+00
   2.2000000e+01   5.9029485e+00
   2.3000000e+01   5.8616150e+00
   2.4000000e+01   5.8202816e+00
   2.5000000e+01   5.7789481e+00
   2.6000000e+01   5.7376146e+00
   2.7000000e+01   5.6962812e+00
   2.8000000e+01   5.6549477e+00
   2.9000000e+01   5.6136142e+00
   3.0000000e+01   5.5722808e+00
   3.1000000e+01   5.5309473e+00
   3.2000000e+01   5.4896138e+00
   3.3000000e+01   5.4482804e+00
   3.4000000e+01   5.4069469e+00
   3.5000000e+01   5.3656134e+00
   3.6000000e+01   5.3242799e+00
   3.7000000e+01   5.2829465e+00
   3.8000000e+01   5.2416130e+00
   3.9000000e+01   5.2002795e+00
   4.0000000e+01   5.1589461e+00
   4.1000000e+01   5.1176126e+00
   4.2000000e+01   5.0762791e+00
   4.3000000e+01   5.0349457e+00
   4.4000000e+01   4.9936122e+00
   4.5000000e+01   4.9522787e+00
   4.6000000e+01   4.9109453e+00
   4.7000000e+01   4.8696118e+00
   4.8000000e+01   4.8282783e+00
   4.9000000e+01   4.7869448e+00
   5.0000000e+01   4.7456114e+00
   5.1000000e+01   4.7042779e+00
   5.2000000e+01   4.6629444e+00
   5.3000000e+01   4.6216110e+00
   5.4000000e+01   4.5802775e+00
   5.5000000e+01   4.5389440e+00
   5.6000000e+01   4.4976106e+00
   5.7000000e+01   4.4562771e+00
   5.8000000e+01   4.4149436e+00
   5.9000000e+01   4.3736102e+00
   6.0000000e+01   4.3322767e+00
   6.1000000e+01   4.2909432e+00
   6.2000000e+01   4.2496098e+00
   6.3000000e+01   4.2082763e+00
   6.4000000e+01   4.1669428e+00
   6.5000000e+01   4.1256093e+00
   6.6000000e+01   4.0842759e+00
   6.7000000e+01   4.0429424e+00
   6.8000000e+01   4.0016089e+00
   6.9000000e+01   3.9602755e+00
   7.0000000e+01   3.9189420e+00
   7.1000000e+01   3.8776085e+00
   7.2000000e+01   3.8362751e+00
   7.3000000e+01   3.7949416e+00
   7.4000000e+01   3.7536081e+00
   7.5000000e+01   3.7122747e+00
   7.6000000e+01   3.6709412e+00
   7.7000000e+01   3.6296077e+00
   7.8000000e+01   3.5882742e+00
   7.9000000e+01   3.5469408e+00
   8.0000000e+01   3.5056073e+00
   8.1000000e+01   3.4642738e+00
   8.2000000e+01   3.4229404e+00
   8.3000000e+01   3.3816069e+00
   8.4000000e+01   3.3402734e+00
   8.5000000e+01   3.2989400e+00
   8.6000000e+01   3.2576065e+00
   8.7000000e+01   3.2162730e+00
   8.8000000e+01   3.1749396e+00
   8.9000000e+01   3.1336061e+00
   9.0000000e+01   3.0922726e+00
   9.1000000e+01   3.0509391e+00
   9.2000000e+01   3.0096057e+00
   9.3000000e+01   2.9682722e+00
   9.4000000e+01   2.9269387e+00
   9.5000000e+01   2.8856053e+00
   9.6000000e+01   2.8442718e+00
   9.7000000e+01   2.8029383e+00
   9.8000000e+01   2.7616049e+00
   9.9000000e+01   2.7202714e+00
   1.0000000e+02   2.6789379e+00
   1.0100000e+02   2.6376045e+00
   1.0200000e+02   2.5962710e+00
   1.0300000e+02   2.5549375e+00
   1.0400000e+02   2.5136040e+00
   1.0500000e+02   2.4722706e+00
   1.0600000e+02   2.4309371e+00
   1.0700000e+02   2.3896036e+00
   1.0800000e+02   2.3482702e+00
   1.0900000e+02   2.3069367e+00
   1.1000000e+02   2.2656032e+00
   1.1100000e+02   2.2242698e+00
   1.1200000e+02   2.1829363e+00
   1.1300000e+02   2.1416028e+00
   1.1400000e+02   2.1002694e+00
   1.1500000e+02   2.0589359e+00
   1.1600000e+02   2.0176024e+00
   1.1700000e+02   1.9762689e+00
   1.1800000e+02   1.9349355e+00
   1.1900000e+02   1.8936020e+00
   1.2000000e+02   1.8522685e+00
   1.2100000e+02   1.8109351e+00
   1.2200000e+02   1.7696016e+00
   1.2300000e+02   1.7282681e+00
   1.2400000e+02   1.6869347e+00
   1.2500000e+02   1.6456012e+00
   1.2600000e+02   1.6042677e+00
   1.2700000e+02   1.5629343e+00
   1.2800000e+02   1.5216008e+00
   1.2900000e+02   1.4802673e+00
   1.3000000e+02   1.4389339e+00
   1.3100000e+02   1.3976004e+00
   1.3200000e+02   1.3562669e+00
   1.3300000e+02   1.3149334e+00
   1.3400000e+02   1.2736000e+00
   1.3500000e+02   1.2322665e+00
   1.3600000e+02   1.1909330e+00
   1.3700000e+02   1.1495996e+00
   1.3800000e+02   1.1082661e+00
   1.3900000e+02   1.0669326e+00
   1.4000000e+02   1.0255992e+00
   1.4100000e+02   9.8426569e-01
   1.4200000e+02   9.4293222e-01
   1.4300000e+02   9.0159875e-01
   1.4400000e+02   8.6026528e-01
   1.4500000e+02   8.1893181e-01
   1.4600000e+02   7.7759834e-01
   1.4700000e+02   7.3626488e-01
   1.4800000e+02   6.9493141e-01
   1.4900000e+02   6.5359794e-01
   1.5000000e+02   6.1226447e-01
   1.5100000e+02   5.7093100e-01
   1.5200000e+02   5.2959753e-01
   1.5300000e+02   4.8826406e-01
   1.5400000e+02   4.4693059e-01
   1.5500000e+02   4.0559712e-01
   1.5600000e+02   3.6426365e-01
   1.5700000e+02   3.2293018e-01
   1.5800000e+02   2.8159672e-01
   1.5900000e+02   2.4026325e-01
   1.6000000e+02   1.9892978e-01
   1.6100000e+02   1.5759631e-01
   1.6200000e+02   1.1626284e-01
   1.6300000e+02   7.4929369e-02
   1.6400000e+02   3.3595900e-02
   1.6500000e+02  -7.7375688e-03
   1.6600000e+02  -4.9071038e-02
   1.6700000e+02  -9.0404507e-02
   1.6800000e+02  -1.3173798e-01
   1.6900000e+02  -1.7307145e-01
   1.7000000e+02  -2.1440491e-01
   1.7100000e+02  -2.5573838e-01
   1.7200000e+02  -2.9707185e-01
   1.7300000e+02  -3.3840532e-01
   1.7400000e+02  -3.7973879e-01
   1.7500000e+02  -4.2107226e-01
   1.7600000e+02  -4.6240573e-01
   1.7700000e+02  -5.0373920e-01
   1.7800000e+02  -5.4507267e-01
   1.7900000e+02  -5.8640614e-01
   1.8000000e+02  -6.2773961e-01
   1.8100000e+02  -6.6907307e-01
   1.8200000e+02  -7.1040654e-01
   1.8300000e+02  -7.5174001e-01
   1.8400000e+02  -7.9307348e-01
   1.8500000e+02  -8.3440695e-01
   1.8600000e+02  -8.7574042e-01
   1.8700000e+02  -9.1707389e-01
   1.8800000e+02  -9.5840736e-01
   1.8900000e+02  -9.9974083e-01
   1.9000000e+02  -1.0410743e+00
   1.9100000e+02  -1.0824078e+00
   1.9200000e+02  -1.1237412e+00
   1.9300000e+02  -1.1650747e+00
   1.9400000e+02  -1.2064082e+00
   1.9500000e+02  -1.2477416e+00
   1.9600000e+02  -1.2890751e+00
   1.9700000e+02  -1.3304086e+00
   1.9800000e+02  -1.3717420e+00
   1.9900000e+02  -1.4130755e+00
   2.0000000e+02  -1.4544090e+00
   2.0100000e+02  -1.4957425e+00
   2.0200000e+02  -1.5370759e+00
   2.0300000e+02  -1.5784094e+00
   2.0400000e+02  -1.6197429e+00
   2.0500000e+02  -1.6610763e+00
   2.0600000e+02  -1.7024098e+00
   2.0700000e+02  -1.7437433e+00
   2.0800000e+02  -1.7850767e+00
   2.0900000e+02  -1.8264102e+00
   2.1000000e+02  -1.8677437e+00
   2.1100000e+02  -1.9090771e+00
   2.1200000e+02  -1.9504106e+00
   2.1300000e+02  -1.9917441e+00
   2.1400000e+02  -2.0330776e+00
   2.1500000e+02  -2.0744110e+00
   2.1600000e+02  -2.1157445e+00
   2.1700000e+02  -2.1570780e+00
   2.1800000e+02  -2.1984114e+00
   2.1900000e+02  -2.2397449e+00
   2.2000000e+02  -2.2810784e+00
   2.2100000e+02  -2.3224118e+00
   2.2200000e+02  -2.3637453e+00
   2.2300000e+02  -2.4050788e+00
   2.2400000e+02  -2.4464122e+00
   2.2500000e+02  -2.4877457e+00
   2.2600000e+02  -2.5290792e+00
   2.2700000e+02  -2.5704127e+00
   2.2800000e+02  -2.6117461e+00
   2.2900000e+02  -2.6530796e+00
   2.3000000e+02  -2.6944131e+00
   2.3100000e+02  -2.7357465e+00
   2.3200000e+02  -2.7770800e+00
   2.3300000e+02  -2.8184135e+00
   2.3400000e+02  -2.8597469e+00
   2.3500000e+02  -2.9010804e+00
   2.3600000e+02  -2.9424139e+00
   2.3700000e+02  -2.9837473e+00
   2.3800000e+02  -3.0250808e+00
   2.3900000e+02  -3.0664143e+00
   2.4000000e+02  -3.1077478e+00
   2.4100000e+02  -3.1490812e+00
   2.4200000e+02  -3.1904147e+00
   2.4300000e+02  -3.2317482e+00
   2.4400000e+02  -3.2730816e+00
   2.4500000e+02  -3.3144151e+00
   2.4600000e+02  -3.3557486e+00
   2.4700000e+02  -3.3970820e+00
   2.4800000e+02  -3.4384155e+00
   2.4900000e+02  -3.4797490e+00
   2.5000000e+02  -3.5210824e+00
   2.5100000e+02  -3.5624159e+00
   2.5200000e+02  -3.6037494e+00
   2.5300000e+02  -3.6450829e+00
   2.5400000e+02  -3.6864163e+00
   2.5500000e+02  -3.7277498e+00
   2.5600000e+02  -3.7690833e+00
   2.5700000e+02  -3.8104167e+00
   2.5800000e+02  -3.8517502e+00
   2.5900000e+02  -3.8930837e+00
   2.6000000e+02  -3.9344171e+00
   2.6100000e+02  -3.9757506e+00
   2.6200000e+02  -4.0170841e+00
   2.6300000e+02  -4.0584175e+00
   2.6400000e+02  -4.0997510e+00
   2.6500000e+02  -4.1410845e+00
   2.6600000e+02  -4.1824180e+00
   2.6700000e+02  -4.2237514e+00
   2.6800000e+02  -4.2650849e+00
   2.6900000e+02  -4.3064184e+00
   2.7000000e+02  -4.3477518e+00
   2.7100000e+02  -4.3890853e+00
   2.7200000e+02  -4.4304188e+00
   2.7300000e+02  -4.4717522e+00
   2.7400000e+02  -4.5130857e+00
   2.7500000e+02  -4.5544192e+00
   2.7600000e+02  -4.5957526e+00
   2.7700000e+02  -4.6370861e+00
   2.7800000e+02  -4.6784196e+00
   2.7900000e+02  -4.7197530e+00
   2.8000000e+02  -4.7610865e+00
   2.8100000e+02  -4.8024200e+00
   2.8200000e+02  -4.8437535e+00
   2.8300000e+02  -4.8850869e+00
   2.8400000e+02  -4.9264204e+00
   2.8500000e+02  -4.9677539e+00
   2.8600000e+02  -5.0090873e+00
   2.8700000e+02  -5.0504208e+00
   2.8800000e+02  -5.0917543e+00
   2.8900000e+02  -5.1330877e+00
   2.9000000e+02  -5.1744212e+00
   2.9100000e+02  -5.2157547e+00
   2.9200000e+02  -5.2570881e+00
   2.9300000e+02  -5.2984216e+00
   2.9400000e+02  -5.3397551e+00
   2.9500000e+02  -5.3810886e+00
   2.9600000e+02  -5.4224220e+00
   2.9700000e+02  -5.4637555e+00
   2.9800000e+02  -5.5050890e+00
   2.9900000e+02  -5.5464224e+00
   3.0000000e+02  -5.5877559e+00
   3.0100000e+02  -5.6290894e+00
   3.0200000e+02  -5.6704228e+00
   3.0300000e+02  -5.7117563e+00
   3.0400000e+02  -5.7530898e+00
   3.0500000e+02  -5.7944232e+00
   3.0600000e+02  -5.8357567e+00
   3.0700000e+02  -5.8770902e+00
   3.0800000e+02  -5.9184237e+00
   3.0900000e+02  -5.9597571e+00
   3.1000000e+02  -6.0010906e+00
   3.1100000e+02  -6.0424241e+00
   3.1200000e+02  -6.0837575e+00
   3.1300000e+02  -6.1250910e+00
   3.1400000e+02  -6.1664245e+00
   3.1500000e+02  -6.2077579e+00
   3.1600000e+02  -6.2490914e+00
   3.1700000e+02  -6.2904249e+00
   3.1800000e+02  -6.3317583e+00
   3.1900000e+02  -6.3730918e+00
   3.2000000e+02  -6.4144253e+00
   3.2100000e+02  -6.4557588e+00
   3.2200000e+02  -6.4970922e+00
   3.2300000e+02  -6.5384257e+00
   3.2400000e+02  -6.5797592e+00
   3.2500000e+02  -6.6210926e+00
   3.2600000e+02  -6.6624261e+00
   3.2700000e+02  -6.7037596e+00
   3.2800000e+02  -6.7450930e+00
   3.2900000e+02  -6.7864265e+00
   3.3000000e+02  -6.8277600e+00
   3.3100000e+02  -6.8690934e+00
   3.3200000e+02  -6.9104269e+00
   3.3300000e+02  -6.9517604e+00
   3.3400000e+02  -6.9930939e+00
   3.3500000e+02  -7.0344273e+00
   3.3600000e+02  -7.0757608e+00
   3.3700000e+02  -7.1170943e+00
   3.3800000e+02  -7.1584277e+00
   3.3900000e+02  -7.1997612e+00
   3.4000000e+02  -7.2410947e+00
   3.4100000e+02  -7.2824281e+00
   3.4200000e+02  -7.3237616e+00
   3.4300000e+02  -7.3650951e+00
   3.4400000e+02  -7.4064285e+00
   3.4500000e+02  -7.4477620e+00
   3.4600000e+02  -7.4890955e+00
   3.4700000e+02  -7.5304289e+00
   3.4800000e+02  -7.5717624e+00
   3.4900000e+02  -7.6130959e+00
   3.5000000e+02  -7.6544294e+00
   3.5100000e+02  -7.6957628e+00
   3.5200000e+02  -7.7370963e+00
   3.5300000e+02  -7.7784298e+00
   3.5400000e+02  -7.8197632e+00
   3.5500000e+02  -7.8610967e+00
   3.5600000e+02  -7.9024302e+00
   3.5700000e+02  -7.9437636e+00
   3.5800000e+02  -7.9850971e+00
   3.5900000e+02  -8.0264306e+00
   3.6000000e+02  -8.0677640e+00
   3.6100000e+02  -8.1090975e+00
   3.6200000e+02  -8.1504310e+00
   3.6300000e+02  -8.1917645e+00
   3.6400000e+02  -8.2330979e+00
   3.6500000e+02  -8.2744314e+00
   3.6600000e+02  -8.3157649e+00
   3.6700000e+02  -8.3570983e+00
   3.6800000e+02  -8.3984318e+00
   3.6900000e+02  -8.4397653e+00
   3.7000000e+02  -8.4810987e+00
   3.7100000e+02  -8.5224322e+00
   3.7200000e+02  -8.5637657e+00
   3.7300000e+02  -8.6050991e+00
   3.7400000e+02  -8.6464326e+00
   3.7500000e+02  -8.6877661e+00
   3.7600000e+02  -8.7290996e+00
   3.7700000e+02  -8.7704330e+00
   3.7800000e+02  -8.8117665e+00
   3.7900000e+02  -8.8531000e+00
   3.8000000e+02  -8.8944334e+00
   3.8100000e+02  -8.9357669e+00
   3.8200000e+02  -8.9771004e+00
   3.8300000e+02  -9.0184338e+00
   3.8400000e+02  -9.0597673e+00
   3.8500000e+02  -9.1011008e+00
   3.8600000e+02  -9.1424342e+00
   3.8700000e+02  -9.1837677e+00
   3.8800000e+02  -9.2251012e+00
   3.8900000e+02  -9.2664347e+00
   3.9000000e+02  -9.3077681e+00
   3.9100000e+02  -9.3491016e+00
   3.9200000e+02  -9.3904351e+00
   3.9300000e+02  -9.4317685e+00
   3.9400000e+02  -9.4731020e+00
   3.9500000e+02  -9.5144355e+00
   3.9600000e+02  -9.5557689e+00
   3.9700000e+02  -9.5971024e+00
   3.9800000e+02  -9.6384359e+00
   3.9900000e+02  -9.6797693e+00
   4.0000000e+02  -9.7211028e+00
   4.0100000e+02  -9.7624363e+00
   4.0200000e+02  -9.8037698e+00
   4.0300000e+02  -9.8451032e+00
   4.0400000e+02  -9.8864367e+00
   4.0500000e+02  -9.9277702e+00
   4.0600000e+02  -9.9691036e+00
   4.0700000e+02  -1.0010437e+01
   4.0800000e+02  -1.0051771e+01
   4.0900000e+02  -1.0093104e+01
   4.1000000e+02  -1.0134438e+01
   4.1100000e+02  -1.0175771e+01
   4.1200000e+02  -1.0217104e+01
   4.1300000e+02  -1.0258438e+01
   4.1400000e+02  -1.0299771e+01
   4.1500000e+02  -1.0341105e+01
   4.1600000e+02  -1.0382438e+01
   4.1700000e+02  -1.0423772e+01
   4.1800000e+02  -1.0465105e+01
   4.1900000e+02  -1.0506439e+01
   4.2000000e+02  -1.0547772e+01
   4.2100000e+02  -1.0589106e+01
   4.2200000e+02  -1.0630439e+01
   4.2300000e+02  -1.0671773e+01
   4.2400000e+02  -1.0713106e+01
   4.2500000e+02  -1.0754440e+01
   4.2600000e+02  -1.0795773e+01
   4.2700000e+02  -1.0837106e+01
   4.2800000e+02  -1.0878440e+01
   4.2900000e+02  -1.0919773e+01
   4.3000000e+02  -1.0961107e+01
   4.3100000e+02  -1.1002440e+01
   4.3200000e+02  -1.1043774e+01
   4.3300000e+02  -1.1085107e+01
   4.3400000e+02  -1.1126441e+01
   4.3500000e+02  -1.1167774e+01
   4.3600000e+02  -1.1209108e+01
   4.3700000e+02  -1.1250441e+01
   4.3800000e+02  -1.1291775e+01
   4.3900000e+02  -1.1333108e+01
   4.4000000e+02  -1.1374442e+01
   4.4100000e+02  -1.1415775e+01
   4.4200000e+02  -1.1457109e+01
   4.4300000e+02  -1.1498442e+01
   4.4400000e+02  -1.1539775e+01
   4.4500000e+02  -1.1581109e+01
   4.4600000e+02  -1.1622442e+01
   4.4700000e+02  -1.1663776e+01
   4.4800000e+02  -1.1705109e+01
   4.4900000e+02  -1.1746443e+01
   4.5000000e+02  -1.1787776e+01
   4.5100000e+02  -1.1829110e+01
   4.5200000e+02  -1.1870443e+01
   4.5300000e+02  -1.1911777e+01
   4.5400000e+02  -1.1953110e+01
   4.5500000e+02  -1.1994444e+01
   4.5600000e+02  -1.2035777e+01
   4.5700000e+02  -1.2077111e+01
   4.5800000e+02  -1.2118444e+01
   4.5900000e+02  -1.2159777e+01
   4.6000000e+02  -1.2201111e+01
   4.6100000e+02  -1.2242444e+01
   4.6200000e+02  -1.2283778e+01
   4.6300000e+02  -1.2325111e+01
   4.6400000e+02  -1.2366445e+01
   4.6500000e+02  -1.2407778e+01
   4.6600000e+02  -1.2449112e+01
   4.6700000e+02  -1.2490445e+01
   4.6800000e+02  -1.2531779e+01
   4.6900000e+02  -1.2573112e+01
   4.7000000e+02  -1.2614446e+01
   4.7100000e+02  -1.2655779e+01
   4.7200000e+02  -1.2697113e+01
   4.7300000e+02  -1.2738446e+01
   4.7400000e+02  -1.2779780e+01
   4.7500000e+02  -1.2821113e+01
   4.7600000e+02  -1.2862446e+01
   4.7700000e+02  -1.2903780e+01
   4.7800000e+02  -1.2945113e+01
   4.7900000e+02  -1.2986447e+01
   4.8000000e+02  -1.3027780e+01
   4.8100000e+02  -1.3069114e+01
   4.8200000e+02  -1.3110447e+01
   4.8300000e+02  -1.3151781e+01
   4.8400000e+02  -1.3193114e+01
   4.8500000e+02  -1.3234448e+01
   4.8600000e+02  -1.3275781e+01
   4.8700000e+02  -1.3317115e+01
   4.8800000e+02  -1.3358448e+01
   4.8900000e+02  -1.3399782e+01
   4.9000000e+02  -1.3441115e+01
   4.9100000e+02  -1.3482449e+01
   4.9200000e+02  -1.3523782e+01
   4.9300000e+02  -1.3565115e+01
   4.9400000e+02  -1.3606449e+01
   4.9500000e+02  -1.3647782e+01
   4.9600000e+02  -1.3689116e+01
   4.9700000e+02  -1.3730449e+01
   4.9800000e+02  -1.3771783e+01
   4.9900000e+02  -1.3813116e+01
   5.0000000e+02  -1.3854450e+01


==> Dat/SRS_GL_500ch_20GHz_25dBm_atten.dat <==
   1.0000000e+00  -1.3229049e+01
   2.0000000e+00  -1.3270382e+01
   3.0000000e+00  -1.3311716e+01
   4.0000000e+00  -1.3353049e+01
   5.0000000e+00  -1.3394383e+01
   6.0000000e+00  -1.3435716e+01
   7.0000000e+00  -1.3477049e+01
   8.0000000e+00  -1.3518383e+01
   9.0000000e+00  -1.3559716e+01
   1.0000000e+01  -1.3601050e+01
   1.1000000e+01  -1.3642383e+01
   1.2000000e+01  -1.3683717e+01
   1.3000000e+01  -1.3725050e+01
   1.4000000e+01  -1.3766384e+01
   1.5000000e+01  -1.3807717e+01
   1.6000000e+01  -1.3849051e+01
   1.7000000e+01  -1.3890384e+01
   1.8000000e+01  -1.3931718e+01
   1.9000000e+01  -1.3973051e+01
   2.0000000e+01  -1.4014385e+01
   2.1000000e+01  -1.4055718e+01
   2.2000000e+01  -1.4097051e+01
   2.3000000e+01  -1.4138385e+01
   2.4000000e+01  -1.4179718e+01
   2.5000000e+01  -1.4221052e+01
   2.6000000e+01  -1.4262385e+01
   2.7000000e+01  -1.4303719e+01
   2.8000000e+01  -1.4345052e+01
   2.9000000e+01  -1.4386386e+01
   3.0000000e+01  -1.4427719e+01
   3.1000000e+01  -1.4469053e+01
   3.2000000e+01  -1.4510386e+01
   3.3000000e+01  -1.4551720e+01
   3.4000000e+01  -1.4593053e+01
   3.5000000e+01  -1.4634387e+01
   3.6000000e+01  -1.4675720e+01
   3.7000000e+01  -1.4717054e+01
   3.8000000e+01  -1.4758387e+01
   3.9000000e+01  -1.4799720e+01
   4.0000000e+01  -1.4841054e+01
   4.1000000e+01  -1.4882387e+01
   4.2000000e+01  -1.4923721e+01
   4.3000000e+01  -1.4965054e+01
   4.4000000e+01  -1.5006388e+01
   4.5000000e+01  -1.5047721e+01
   4.6000000e+01  -1.5089055e+01
   4.7000000e+01  -1.5130388e+01
   4.8000000e+01  -1.5171722e+01
   4.9000000e+01  -1.5213055e+01
   5.0000000e+01  -1.5254389e+01
   5.1000000e+01  -1.5295722e+01
   5.2000000e+01  -1.5337056e+01
   5.3000000e+01  -1.5378389e+01
   5.4000000e+01  -1.5419722e+01
   5.5000000e+01  -1.5461056e+01
   5.6000000e+01  -1.5502389e+01
   5.7000000e+01  -1.5543723e+01
   5.8000000e+01  -1.5585056e+01
   5.9000000e+01  -1.5626390e+01
   6.0000000e+01  -1.5667723e+01
   6.1000000e+01  -1.5709057e+01
   6.2000000e+01  -1.5750390e+01
   6.3000000e+01  -1.5791724e+01
   6.4000000e+01  -1.5833057e+01
   6.5000000e+01  -1.5874391e+01
   6.6000000e+01  -1.5915724e+01
   6.7000000e+01  -1.5957058e+01
   6.8000000e+01  -1.5998391e+01
   6.9000000e+01  -1.6039725e+01
   7.0000000e+01  -1.6081058e+01
   7.1000000e+01  -1.6122391e+01
   7.2000000e+01  -1.6163725e+01
   7.3000000e+01  -1.6205058e+01
   7.4000000e+01  -1.6246392e+01
   7.5000000e+01  -1.6287725e+01
   7.6000000e+01  -1.6329059e+01
   7.7000000e+01  -1.6370392e+01
   7.8000000e+01  -1.6411726e+01
   7.9000000e+01  -1.6453059e+01
   8.0000000e+01  -1.6494393e+01
   8.1000000e+01  -1.6535726e+01
   8.2000000e+01  -1.6577060e+01
   8.3000000e+01  -1.6618393e+01
   8.4000000e+01  -1.6659727e+01
   8.5000000e+01  -1.6701060e+01
   8.6000000e+01  -1.6742394e+01
   8.7000000e+01  -1.6783727e+01
   8.8000000e+01  -1.6825060e+01
   8.9000000e+01  -1.6866394e+01
   9.0000000e+01  -1.6907727e+01
   9.1000000e+01  -1.6949061e+01
   9.2000000e+01  -1.6990394e+01
   9.3000000e+01  -1.7031728e+01
   9.4000000e+01  -1.7073061e+01
   9.5000000e+01  -1.7114395e+01
   9.6000000e+01  -1.7155728e+01
   9.7000000e+01  -1.7197062e+01
   9.8000000e+01  -1.7238395e+01
   9.9000000e+01  -1.7279729e+01
   1.0000000e+02  -1.7321062e+01
   1.0100000e+02  -1.7362396e+01
   1.0200000e+02  -1.7403729e+01
   1.0300000e+02  -1.7445062e+01
   1.0400000e+02  -1.7486396e+01
   1.0500000e+02  -1.7527729e+01
   1.0600000e+02  -1.7569063e+01
   1.0700000e+02  -1.7610396e+01
   1.0800000e+02  -1.7651730e+01
   1.0900000e+02  -1.7693063e+01
   1.1000000e+02  -1.7734397e+01
   1.1100000e+02  -1.7775730e+01
   1.1200000e+02  -1.7817064e+01
   1.1300000e+02  -1.7858397e+01
   1.1400000e+02  -1.7899731e+01
   1.1500000e+02  -1.7941064e+01
   1.1600000e+02  -1.7982398e+01
   1.1700000e+02  -1.8023731e+01
   1.1800000e+02  -1.8065065e+01
   1.1900000e+02  -1.8106398e+01
   1.2000000e+02  -1.8147731e+01
   1.2100000e+02  -1.8189065e+01
   1.2200000e+02  -1.8230398e+01
   1.2300000e+02  -1.8271732e+01
   1.2400000e+02  -1.8313065e+01
   1.2500000e+02  -1.8354399e+01
   1.2600000e+02  -1.8395732e+01
   1.2700000e+02  -1.8437066e+01
   1.2800000e+02  -1.8478399e+01
   1.2900000e+02  -1.8519733e+01
   1.3000000e+02  -1.8561066e+01
   1.3100000e+02  -1.8602400e+01
   1.3200000e+02  -1.8643733e+01
   1.3300000e+02  -1.8685067e+01
   1.3400000e+02  -1.8726400e+01
   1.3500000e+02  -1.8767733e+01
   1.3600000e+02  -1.8809067e+01
   1.3700000e+02  -1.8850400e+01
   1.3800000e+02  -1.8891734e+01
   1.3900000e+02  -1.8933067e+01
   1.4000000e+02  -1.8974401e+01
   1.4100000e+02  -1.9015734e+01
   1.4200000e+02  -1.9057068e+01
   1.4300000e+02  -1.9098401e+01
   1.4400000e+02  -1.9139735e+01
   1.4500000e+02  -1.9181068e+01
   1.4600000e+02  -1.9222402e+01
   1.4700000e+02  -1.9263735e+01
   1.4800000e+02  -1.9305069e+01
   1.4900000e+02  -1.9346402e+01
   1.5000000e+02  -1.9387736e+01
   1.5100000e+02  -1.9429069e+01
   1.5200000e+02  -1.9470402e+01
   1.5300000e+02  -1.9511736e+01
   1.5400000e+02  -1.9553069e+01
   1.5500000e+02  -1.9594403e+01
   1.5600000e+02  -1.9635736e+01
   1.5700000e+02  -1.9677070e+01
   1.5800000e+02  -1.9718403e+01
   1.5900000e+02  -1.9759737e+01
   1.6000000e+02  -1.9801070e+01
   1.6100000e+02  -1.9842404e+01
   1.6200000e+02  -1.9883737e+01
   1.6300000e+02  -1.9925071e+01
   1.6400000e+02  -1.9966404e+01
   1.6500000e+02  -2.0007738e+01
   1.6600000e+02  -2.0049071e+01
   1.6700000e+02  -2.0090405e+01
   1.6800000e+02  -2.0131738e+01
   1.6900000e+02  -2.0173071e+01
   1.7000000e+02  -2.0214405e+01
   1.7100000e+02  -2.0255738e+01
   1.7200000e+02  -2.0297072e+01
   1.7300000e+02  -2.0338405e+01
   1.7400000e+02  -2.0379739e+01
   1.7500000e+02  -2.0421072e+01
   1.7600000e+02  -2.0462406e+01
   1.7700000e+02  -2.0503739e+01
   1.7800000e+02  -2.0545073e+01
   1.7900000e+02  -2.0586406e+01
   1.8000000e+02  -2.0627740e+01
   1.8100000e+02  -2.0669073e+01
   1.8200000e+02  -2.0710407e+01
   1.8300000e+02  -2.0751740e+01
   1.8400000e+02  -2.0793073e+01
   1.8500000e+02  -2.0834407e+01
   1.8600000e+02  -2.0875740e+01
   1.8700000e+02  -2.0917074e+01
   1.8800000e+02  -2.0958407e+01
   1.8900000e+02  -2.0999741e+01
   1.9000000e+02  -2.1041074e+01
   1.9100000e+02  -2.1082408e+01
   1.9200000e+02  -2.1123741e+01
   1.9300000e+02  -2.1165075e+01
   1.9400000e+02  -2.1206408e+01
   1.9500000e+02  -2.1247742e+01
   1.9600000e+02  -2.1289075e+01
   1.9700000e+02  -2.1330409e+01
   1.9800000e+02  -2.1371742e+01
   1.9900000e+02  -2.1413076e+01
   2.0000000e+02  -2.1454409e+01
   2.0100000e+02  -2.1495742e+01
   2.0200000e+02  -2.1537076e+01
   2.0300000e+02  -2.1578409e+01
   2.0400000e+02  -2.1619743e+01
   2.0500000e+02  -2.1661076e+01
   2.0600000e+02  -2.1702410e+01
   2.0700000e+02  -2.1743743e+01
   2.0800000e+02  -2.1785077e+01
   2.0900000e+02  -2.1826410e+01
   2.1000000e+02  -2.1867744e+01
   2.1100000e+02  -2.1909077e+01
   2.1200000e+02  -2.1950411e+01
   2.1300000e+02  -2.1991744e+01
   2.1400000e+02  -2.2033078e+01
   2.1500000e+02  -2.2074411e+01
   2.1600000e+02  -2.2115744e+01
   2.1700000e+02  -2.2157078e+01
   2.1800000e+02  -2.2198411e+01
   2.1900000e+02  -2.2239745e+01
   2.2000000e+02  -2.2281078e+01
   2.2100000e+02  -2.2322412e+01
   2.2200000e+02  -2.2363745e+01
   2.2300000e+02  -2.2405079e+01
   2.2400000e+02  -2.2446412e+01
   2.2500000e+02  -2.2487746e+01
   2.2600000e+02  -2.2529079e+01
   2.2700000e+02  -2.2570413e+01
   2.2800000e+02  -2.2611746e+01
   2.2900000e+02  -2.2653080e+01
   2.3000000e+02  -2.2694413e+01
   2.3100000e+02  -2.2735747e+01
   2.3200000e+02  -2.2777080e+01
   2.3300000e+02  -2.2818413e+01
   2.3400000e+02  -2.2859747e+01
   2.3500000e+02  -2.2901080e+01
   2.3600000e+02  -2.2942414e+01
   2.3700000e+02  -2.2983747e+01
   2.3800000e+02  -2.3025081e+01
   2.3900000e+02  -2.3066414e+01
   2.4000000e+02  -2.3107748e+01
   2.4100000e+02  -2.3149081e+01
   2.4200000e+02  -2.3190415e+01
   2.4300000e+02  -2.3231748e+01
   2.4400000e+02  -2.3273082e+01
   2.4500000e+02  -2.3314415e+01
   2.4600000e+02  -2.3355749e+01
   2.4700000e+02  -2.3397082e+01
   2.4800000e+02  -2.3438416e+01
   2.4900000e+02  -2.3479749e+01
   2.5000000e+02  -2.3521082e+01
   2.5100000e+02  -2.3562416e+01
   2.5200000e+02  -2.3603749e+01
   2.5300000e+02  -2.3645083e+01
   2.5400000e+02  -2.3686416e+01
   2.5500000e+02  -2.3727750e+01
   2.5600000e+02  -2.3769083e+01
   2.5700000e+02  -2.3810417e+01
   2.5800000e+02  -2.3851750e+01
   2.5900000e+02  -2.3893084e+01
   2.6000000e+02  -2.3934417e+01
   2.6100000e+02  -2.3975751e+01
   2.6200000e+02  -2.4017084e+01
   2.6300000e+02  -2.4058418e+01
   2.6400000e+02  -2.4099751e+01
   2.6500000e+02  -2.4141084e+01
   2.6600000e+02  -2.4182418e+01
   2.6700000e+02  -2.4223751e+01
   2.6800000e+02  -2.4265085e+01
   2.6900000e+02  -2.4306418e+01
   2.7000000e+02  -2.4347752e+01
   2.7100000e+02  -2.4389085e+01
   2.7200000e+02  -2.4430419e+01
   2.7300000e+02  -2.4471752e+01
   2.7400000e+02  -2.4513086e+01
   2.7500000e+02  -2.4554419e+01
   2.7600000e+02  -2.4595753e+01
   2.7700000e+02  -2.4637086e+01
   2.7800000e+02  -2.4678420e+01
   2.7900000e+02  -2.4719753e+01
   2.8000000e+02  -2.4761087e+01
   2.8100000e+02  -2.4802420e+01
   2.8200000e+02  -2.4843753e+01
   2.8300000e+02  -2.4885087e+01
   2.8400000e+02  -2.4926420e+01
   2.8500000e+02  -2.4967754e+01
   2.8600000e+02  -2.5009087e+01
   2.8700000e+02  -2.5050421e+01
   2.8800000e+02  -2.5091754e+01
   2.8900000e+02  -2.5133088e+01
   2.9000000e+02  -2.5174421e+01
   2.9100000e+02  -2.5215755e+01
   2.9200000e+02  -2.5257088e+01
   2.9300000e+02  -2.5298422e+01
   2.9400000e+02  -2.5339755e+01
   2.9500000e+02  -2.5381089e+01
   2.9600000e+02  -2.5422422e+01
   2.9700000e+02  -2.5463755e+01
   2.9800000e+02  -2.5505089e+01
   2.9900000e+02  -2.5546422e+01
   3.0000000e+02  -2.5587756e+01
   3.0100000e+02  -2.5629089e+01
   3.0200000e+02  -2.5670423e+01
   3.0300000e+02  -2.5711756e+01
   3.0400000e+02  -2.5753090e+01
   3.0500000e+02  -2.5794423e+01
   3.0600000e+02  -2.5835757e+01
   3.0700000e+02  -2.5877090e+01
   3.0800000e+02  -2.5918424e+01
   3.0900000e+02  -2.5959757e+01
   3.1000000e+02  -2.6001091e+01
   3.1100000e+02  -2.6042424e+01
   3.1200000e+02  -2.6083758e+01
   3.1300000e+02  -2.6125091e+01
   3.1400000e+02  -2.6166424e+01
   3.1500000e+02  -2.6207758e+01
   3.1600000e+02  -2.6249091e+01
   3.1700000e+02  -2.6290425e+01
   3.1800000e+02  -2.6331758e+01
   3.1900000e+02  -2.6373092e+01
   3.2000000e+02  -2.6414425e+01
   3.2100000e+02  -2.6455759e+01
   3.2200000e+02  -2.6497092e+01
   3.2300000e+02  -2.6538426e+01
   3.2400000e+02  -2.6579759e+01
   3.2500000e+02  -2.6621093e+01
   3.2600000e+02  -2.6662426e+01
   3.2700000e+02  -2.6703760e+01
   3.2800000e+02  -2.6745093e+01
   3.2900000e+02  -2.6786427e+01
   3.3000000e+02  -2.6827760e+01
   3.3100000e+02  -2.6869093e+01
   3.3200000e+02  -2.6910427e+01
   3.3300000e+02  -2.6951760e+01
   3.3400000e+02  -2.6993094e+01
   3.3500000e+02  -2.7034427e+01
   3.3600000e+02  -2.7075761e+01
   3.3700000e+02  -2.7117094e+01
   3.3800000e+02  -2.7158428e+01
   3.3900000e+02  -2.7199761e+01
   3.4000000e+02  -2.7241095e+01
   3.4100000e+02  -2.7282428e+01
   3.4200000e+02  -2.7323762e+01
   3.4300000e+02  -2.7365095e+01
   3.4400000e+02  -2.7406429e+01
   3.4500000e+02  -2.7447762e+01
   3.4600000e+02  -2.7489095e+01
   3.4700000e+02  -2.7530429e+01
   3.4800000e+02  -2.7571762e+01
   3.4900000e+02  -2.7613096e+01
   3.5000000e+02  -2.7654429e+01
   3.5100000e+02  -2.7695763e+01
   3.5200000e+02  -2.7737096e+01
   3.5300000e+02  -2.7778430e+01
   3.5400000e+02  -2.7819763e+01
   3.5500000e+02  -2.7861097e+01
   3.5600000e+02  -2.7902430e+01
   3.5700000e+02  -2.7943764e+01
   3.5800000e+02  -2.7985097e+01
   3.5900000e+02  -2.8026431e+01
   3.6000000e+02  -2.8067764e+01
   3.6100000e+02  -2.8109098e+01
   3.6200000e+02  -2.8150431e+01
   3.6300000e+02  -2.8191764e+01
   3.6400000e+02  -2.8233098e+01
   3.6500000e+02  -2.8274431e+01
   3.6600000e+02  -2.8315765e+01
   3.6700000e+02  -2.8357098e+01
   3.6800000e+02  -2.8398432e+01
   3.6900000e+02  -2.8439765e+01
   3.7000000e+02  -2.8481099e+01
   3.7100000e+02  -2.8522432e+01
   3.7200000e+02  -2.8563766e+01
   3.7300000e+02  -2.8605099e+01
   3.7400000e+02  -2.8646433e+01
   3.7500000e+02  -2.8687766e+01
   3.7600000e+02  -2.8729100e+01
   3.7700000e+02  -2.8770433e+01
   3.7800000e+02  -2.8811766e+01
   3.7900000e+02  -2.8853100e+01
   3.8000000e+02  -2.8894433e+01
   3.8100000e+02  -2.8935767e+01
   3.8200000e+02  -2.8977100e+01
   3.8300000e+02  -2.9018434e+01
   3.8400000e+02  -2.9059767e+01
   3.8500000e+02  -2.9101101e+01
   3.8600000e+02  -2.9142434e+01
   3.8700000e+02  -2.9183768e+01
   3.8800000e+02  -2.9225101e+01
   3.8900000e+02  -2.9266435e+01
   3.9000000e+02  -2.9307768e+01
   3.9100000e+02  -2.9349102e+01
   3.9200000e+02  -2.9390435e+01
   3.9300000e+02  -2.9431769e+01
   3.9400000e+02  -2.9473102e+01
   3.9500000e+02  -2.9514435e+01
   3.9600000e+02  -2.9555769e+01
   3.9700000e+02  -2.9597102e+01
   3.9800000e+02  -2.9638436e+01
   3.9900000e+02  -2.9679769e+01
   4.0000000e+02  -2.9721103e+01
   4.0100000e+02  -2.9762436e+01
   4.0200000e+02  -2.9803770e+01
   4.0300000e+02  -2.9845103e+01
   4.0400000e+02  -2.9886437e+01
   4.0500000e+02  -2.9927770e+01
   4.0600000e+02  -2.9969104e+01
   4.0700000e+02  -3.0010437e+01
   4.0800000e+02  -3.0051771e+01
   4.0900000e+02  -3.0093104e+01
   4.1000000e+02  -3.0134438e+01
   4.1100000e+02  -3.0175771e+01
   4.1200000e+02  -3.0217104e+01
   4.1300000e+02  -3.0258438e+01
   4.1400000e+02  -3.0299771e+01
   4.1500000e+02  -3.0341105e+01
   4.1600000e+02  -3.0382438e+01
   4.1700000e+02  -3.0423772e+01
   4.1800000e+02  -3.0465105e+01
   4.1900000e+02  -3.0506439e+01
   4.2000000e+02  -3.0547772e+01
   4.2100000e+02  -3.0589106e+01
   4.2200000e+02  -3.0630439e+01
   4.2300000e+02  -3.0671773e+01
   4.2400000e+02  -3.0713106e+01
   4.2500000e+02  -3.0754440e+01
   4.2600000e+02  -3.0795773e+01
   4.2700000e+02  -3.0837106e+01
   4.2800000e+02  -3.0878440e+01
   4.2900000e+02  -3.0919773e+01
   4.3000000e+02  -3.0961107e+01
   4.3100000e+02  -3.1002440e+01
   4.3200000e+02  -3.1043774e+01
   4.3300000e+02  -3.1085107e+01
   4.3400000e+02  -3.1126441e+01
   4.3500000e+02  -3.1167774e+01
   4.3600000e+02  -3.1209108e+01
   4.3700000e+02  -3.1250441e+01
   4.3800000e+02  -3.1291775e+01
   4.3900000e+02  -3.1333108e+01
   4.4000000e+02  -3.1374442e+01
   4.4100000e+02  -3.1415775e+01
   4.4200000e+02  -3.1457109e+01
   4.4300000e+02  -3.1498442e+01
   4.4400000e+02  -3.1539775e+01
   4.4500000e+02  -3.1581109e+01
   4.4600000e+02  -3.1622442e+01
   4.4700000e+02  -3.1663776e+01
   4.4800000e+02  -3.1705109e+01
   4.4900000e+02  -3.1746443e+01
   4.5000000e+02  -3.1787776e+01
   4.5100000e+02  -3.1829110e+01
   4.5200000e+02  -3.1870443e+01
   4.5300000e+02  -3.1911777e+01
   4.5400000e+02  -3.1953110e+01
   4.5500000e+02  -3.1994444e+01
   4.5600000e+02  -3.2035777e+01
   4.5700000e+02  -3.2077111e+01
   4.5800000e+02  -3.2118444e+01
   4.5900000e+02  -3.2159777e+01
   4.6000000e+02  -3.2201111e+01
   4.6100000e+02  -3.2242444e+01
   4.6200000e+02  -3.2283778e+01
   4.6300000e+02  -3.2325111e+01
   4.6400000e+02  -3.2366445e+01
   4.6500000e+02  -3.2407778e+01
   4.6600000e+02  -3.2449112e+01
   4.6700000e+02  -3.2490445e+01
   4.6800000e+02  -3.2531779e+01
   4.6900000e+02  -3.2573112e+01
   4.7000000e+02  -3.2614446e+01
   4.7100000e+02  -3.2655779e+01
   4.7200000e+02  -3.2697113e+01
   4.7300000e+02  -3.2738446e+01
   4.7400000e+02  -3.2779780e+01
   4.7500000e+02  -3.2821113e+01
   4.7600000e+02  -3.2862446e+01
   4.7700000e+02  -3.2903780e+01
   4.7800000e+02  -3.2945113e+01
   4.7900000e+02  -3.2986447e+01
   4.8000000e+02  -3.3027780e+01
   4.8100000e+02  -3.3069114e+01
   4.8200000e+02  -3.3110447e+01
   4.8300000e+02  -3.3151781e+01
   4.8400000e+02  -3.3193114e+01
   4.8500000e+02  -3.3234448e+01
   4.8600000e+02  -3.3275781e+01
   4.8700000e+02  -3.3317115e+01
   4.8800000e+02  -3.3358448e+01
   4.8900000e+02  -3.3399782e+01
   4.9000000e+02  -3.3441115e+01
   4.9100000e+02  -3.3482449e+01
   4.9200000e+02  -3.3523782e+01
   4.9300000e+02  -3.3565115e+01
   4.9400000e+02  -3.3606449e+01
   4.9500000e+02  -3.3647782e+01
   4.9600000e+02  -3.3689116e+01
   4.9700000e+02  -3.3730449e+01
   4.9800000e+02  -3.3771783e+01
   4.9900000e+02  -3.3813116e+01
   5.0000000e+02  -3.3854450e+01


==> Dat/SRS_GL_500ch_20GHz_27dBm.dat <==
   1.0000000e+00   8.7116702e+00
   2.0000000e+00   8.6461610e+00
   3.0000000e+00   8.5806519e+00
   4.0000000e+00   8.5151428e+00
   5.0000000e+00   8.4496336e+00
   6.0000000e+00   8.3841245e+00
   7.0000000e+00   8.3186154e+00
   8.0000000e+00   8.2531062e+00
   9.0000000e+00   8.1875971e+00
   1.0000000e+01   8.1220880e+00
   1.1000000e+01   8.0565788e+00
   1.2000000e+01   7.9910697e+00
   1.3000000e+01   7.9255606e+00
   1.4000000e+01   7.8600514e+00
   1.5000000e+01   7.7945423e+00
   1.6000000e+01   7.7290332e+00
   1.7000000e+01   7.6635240e+00
   1.8000000e+01   7.5980149e+00
   1.9000000e+01   7.5325057e+00
   2.0000000e+01   7.4669966e+00
   2.1000000e+01   7.4014875e+00
   2.2000000e+01   7.3359783e+00
   2.3000000e+01   7.2704692e+00
   2.4000000e+01   7.2049601e+00
   2.5000000e+01   7.1394509e+00
   2.6000000e+01   7.0739418e+00
   2.7000000e+01   7.0084327e+00
   2.8000000e+01   6.9429235e+00
   2.9000000e+01   6.8774144e+00
   3.0000000e+01   6.8119053e+00
   3.1000000e+01   6.7463961e+00
   3.2000000e+01   6.6808870e+00
   3.3000000e+01   6.6153779e+00
   3.4000000e+01   6.5498687e+00
   3.5000000e+01   6.4843596e+00
   3.6000000e+01   6.4188505e+00
   3.7000000e+01   6.3533413e+00
   3.8000000e+01   6.2878322e+00
   3.9000000e+01   6.2223231e+00
   4.0000000e+01   6.1568139e+00
   4.1000000e+01   6.0913048e+00
   4.2000000e+01   6.0257957e+00
   4.3000000e+01   5.9602865e+00
   4.4000000e+01   5.8947774e+00
   4.5000000e+01   5.8292683e+00
   4.6000000e+01   5.7637591e+00
   4.7000000e+01   5.6982500e+00
   4.8000000e+01   5.6327409e+00
   4.9000000e+01   5.5672317e+00
   5.0000000e+01   5.5017226e+00
   5.1000000e+01   5.4362135e+00
   5.2000000e+01   5.3707043e+00
   5.3000000e+01   5.3051952e+00
   5.4000000e+01   5.2396861e+00
   5.5000000e+01   5.1741769e+00
   5.6000000e+01   5.1086678e+00
   5.7000000e+01   5.0431587e+00
   5.8000000e+01   4.9776495e+00
   5.9000000e+01   4.9121404e+00
   6.0000000e+01   4.8466313e+00
   6.1000000e+01   4.7811221e+00
   6.2000000e+01   4.7156130e+00
   6.3000000e+01   4.6501039e+00
   6.4000000e+01   4.5845947e+00
   6.5000000e+01   4.5190856e+00
   6.6000000e+01   4.4535765e+00
   6.7000000e+01   4.3880673e+00
   6.8000000e+01   4.3225582e+00
   6.9000000e+01   4.2570491e+00
   7.0000000e+01   4.1915399e+00
   7.1000000e+01   4.1260308e+00
   7.2000000e+01   4.0605217e+00
   7.3000000e+01   3.9950125e+00
   7.4000000e+01   3.9295034e+00
   7.5000000e+01   3.8639943e+00
   7.6000000e+01   3.7984851e+00
   7.7000000e+01   3.7329760e+00
   7.8000000e+01   3.6674669e+00
   7.9000000e+01   3.6019577e+00
   8.0000000e+01   3.5364486e+00
   8.1000000e+01   3.4709395e+00
   8.2000000e+01   3.4054303e+00
   8.3000000e+01   3.3399212e+00
   8.4000000e+01   3.2744120e+00
   8.5000000e+01   3.2089029e+00
   8.6000000e+01   3.1433938e+00
   8.7000000e+01   3.0778846e+00
   8.8000000e+01   3.0123755e+00
   8.9000000e+01   2.9468664e+00
   9.0000000e+01   2.8813572e+00
   9.1000000e+01   2.8158481e+00
   9.2000000e+01   2.7503390e+00
   9.3000000e+01   2.6848298e+00
   9.4000000e+01   2.6193207e+00
   9.5000000e+01   2.5538116e+00
   9.6000000e+01   2.4883024e+00
   9.7000000e+01   2.4227933e+00
   9.8000000e+01   2.3572842e+00
   9.9000000e+01   2.2917750e+00
   1.0000000e+02   2.2262659e+00
   1.0100000e+02   2.1607568e+00
   1.0200000e+02   2.0952476e+00
   1.0300000e+02   2.0297385e+00
   1.0400000e+02   1.9642294e+00
   1.0500000e+02   1.8987202e+00
   1.0600000e+02   1.8332111e+00
   1.0700000e+02   1.7677020e+00
   1.0800000e+02   1.7021928e+00
   1.0900000e+02   1.6366837e+00
   1.1000000e+02   1.5711746e+00
   1.1100000e+02   1.5056654e+00
   1.1200000e+02   1.4401563e+00
   1.1300000e+02   1.3746472e+00
   1.1400000e+02   1.3091380e+00
   1.1500000e+02   1.2436289e+00
   1.1600000e+02   1.1781198e+00
   1.1700000e+02   1.1126106e+00
   1.1800000e+02   1.0471015e+00
   1.1900000e+02   9.8159237e-01
   1.2000000e+02   9.1608323e-01
   1.2100000e+02   8.5057410e-01
   1.2200000e+02   7.8506496e-01
   1.2300000e+02   7.1955583e-01
   1.2400000e+02   6.5404670e-01
   1.2500000e+02   5.8853756e-01
   1.2600000e+02   5.2302843e-01
   1.2700000e+02   4.5751929e-01
   1.2800000e+02   3.9201016e-01
   1.2900000e+02   3.2650103e-01
   1.3000000e+02   2.6099189e-01
   1.3100000e+02   1.9548276e-01
   1.3200000e+02   1.2997363e-01
   1.3300000e+02   6.4464492e-02
   1.3400000e+02  -1.0446420e-03
   1.3500000e+02  -6.6553776e-02
   1.3600000e+02  -1.3206291e-01
   1.3700000e+02  -1.9757204e-01
   1.3800000e+02  -2.6308118e-01
   1.3900000e+02  -3.2859031e-01
   1.4000000e+02  -3.9409944e-01
   1.4100000e+02  -4.5960858e-01
   1.4200000e+02  -5.2511771e-01
   1.4300000e+02  -5.9062685e-01
   1.4400000e+02  -6.5613598e-01
   1.4500000e+02  -7.2164511e-01
   1.4600000e+02  -7.8715425e-01
   1.4700000e+02  -8.5266338e-01
   1.4800000e+02  -9.1817252e-01
   1.4900000e+02  -9.8368165e-01
   1.5000000e+02  -1.0491908e+00
   1.5100000e+02  -1.1146999e+00
   1.5200000e+02  -1.1802091e+00
   1.5300000e+02  -1.2457182e+00
   1.5400000e+02  -1.3112273e+00
   1.5500000e+02  -1.3767365e+00
   1.5600000e+02  -1.4422456e+00
   1.5700000e+02  -1.5077547e+00
   1.5800000e+02  -1.5732639e+00
   1.5900000e+02  -1.6387730e+00
   1.6000000e+02  -1.7042821e+00
   1.6100000e+02  -1.7697913e+00
   1.6200000e+02  -1.8353004e+00
   1.6300000e+02  -1.9008095e+00
   1.6400000e+02  -1.9663187e+00
   1.6500000e+02  -2.0318278e+00
   1.6600000e+02  -2.0973369e+00
   1.6700000e+02  -2.1628461e+00
   1.6800000e+02  -2.2283552e+00
   1.6900000e+02  -2.2938643e+00
   1.7000000e+02  -2.3593735e+00
   1.7100000e+02  -2.4248826e+00
   1.7200000e+02  -2.4903917e+00
   1.7300000e+02  -2.5559009e+00
   1.7400000e+02  -2.6214100e+00
   1.7500000e+02  -2.6869191e+00
   1.7600000e+02  -2.7524283e+00
   1.7700000e+02  -2.8179374e+00
   1.7800000e+02  -2.8834465e+00
   1.7900000e+02  -2.9489557e+00
   1.8000000e+02  -3.0144648e+00
   1.8100000e+02  -3.0799739e+00
   1.8200000e+02  -3.1454831e+00
   1.8300000e+02  -3.2109922e+00
   1.8400000e+02  -3.2765013e+00
   1.8500000e+02  -3.3420105e+00
   1.8600000e+02  -3.4075196e+00
   1.8700000e+02  -3.4730287e+00
   1.8800000e+02  -3.5385379e+00
   1.8900000e+02  -3.6040470e+00
   1.9000000e+02  -3.6695561e+00
   1.9100000e+02  -3.7350653e+00
   1.9200000e+02  -3.8005744e+00
   1.9300000e+02  -3.8660835e+00
   1.9400000e+02  -3.9315927e+00
   1.9500000e+02  -3.9971018e+00
   1.9600000e+02  -4.0626109e+00
   1.9700000e+02  -4.1281201e+00
   1.9800000e+02  -4.1936292e+00
   1.9900000e+02  -4.2591383e+00
   2.0000000e+02  -4.3246475e+00
   2.0100000e+02  -4.3901566e+00
   2.0200000e+02  -4.4556657e+00
   2.0300000e+02  -4.5211749e+00
   2.0400000e+02  -4.5866840e+00
   2.0500000e+02  -4.6521931e+00
   2.0600000e+02  -4.7177023e+00
   2.0700000e+02  -4.7832114e+00
   2.0800000e+02  -4.8487205e+00
   2.0900000e+02  -4.9142297e+00
   2.1000000e+02  -4.9797388e+00
   2.1100000e+02  -5.0452479e+00
   2.1200000e+02  -5.1107571e+00
   2.1300000e+02  -5.1762662e+00
   2.1400000e+02  -5.2417753e+00
   2.1500000e+02  -5.3072845e+00
   2.1600000e+02  -5.3727936e+00
   2.1700000e+02  -5.4383028e+00
   2.1800000e+02  -5.5038119e+00
   2.1900000e+02  -5.5693210e+00
   2.2000000e+02  -5.6348302e+00
   2.2100000e+02  -5.7003393e+00
   2.2200000e+02  -5.7658484e+00
   2.2300000e+02  -5.8313576e+00
   2.2400000e+02  -5.8968667e+00
   2.2500000e+02  -5.9623758e+00
   2.2600000e+02  -6.0278850e+00
   2.2700000e+02  -6.0933941e+00
   2.2800000e+02  -6.1589032e+00
   2.2900000e+02  -6.2244124e+00
   2.3000000e+02  -6.2899215e+00
   2.3100000e+02  -6.3554306e+00
   2.3200000e+02  -6.4209398e+00
   2.3300000e+02  -6.4864489e+00
   2.3400000e+02  -6.5519580e+00
   2.3500000e+02  -6.6174672e+00
   2.3600000e+02  -6.6829763e+00
   2.3700000e+02  -6.7484854e+00
   2.3800000e+02  -6.8139946e+00
   2.3900000e+02  -6.8795037e+00
   2.4000000e+02  -6.9450128e+00
   2.4100000e+02  -7.0105220e+00
   2.4200000e+02  -7.0760311e+00
   2.4300000e+02  -7.1415402e+00
   2.4400000e+02  -7.2070494e+00
   2.4500000e+02  -7.2725585e+00
   2.4600000e+02  -7.3380676e+00
   2.4700000e+02  -7.4035768e+00
   2.4800000e+02  -7.4690859e+00
   2.4900000e+02  -7.5345950e+00
   2.5000000e+02  -7.6001042e+00
   2.5100000e+02  -7.6656133e+00
   2.5200000e+02  -7.7311224e+00
   2.5300000e+02  -7.7966316e+00
   2.5400000e+02  -7.8621407e+00
   2.5500000e+02  -7.9276498e+00
   2.5600000e+02  -7.9931590e+00
   2.5700000e+02  -8.0586681e+00
   2.5800000e+02  -8.1241772e+00
   2.5900000e+02  -8.1896864e+00
   2.6000000e+02  -8.2551955e+00
   2.6100000e+02  -8.3207046e+00
   2.6200000e+02  -8.3862138e+00
   2.6300000e+02  -8.4517229e+00
   2.6400000e+02  -8.5172320e+00
   2.6500000e+02  -8.5827412e+00
   2.6600000e+02  -8.6482503e+00
   2.6700000e+02  -8.7137594e+00
   2.6800000e+02  -8.7792686e+00
   2.6900000e+02  -8.8447777e+00
   2.7000000e+02  -8.9102868e+00
   2.7100000e+02  -8.9757960e+00
   2.7200000e+02  -9.0413051e+00
   2.7300000e+02  -9.1068142e+00
   2.7400000e+02  -9.1723234e+00
   2.7500000e+02  -9.2378325e+00
   2.7600000e+02  -9.3033416e+00
   2.7700000e+02  -9.3688508e+00
   2.7800000e+02  -9.4343599e+00
   2.7900000e+02  -9.4998690e+00
   2.8000000e+02  -9.5653782e+00
   2.8100000e+02  -9.6308873e+00
   2.8200000e+02  -9.6963964e+00
   2.8300000e+02  -9.7619056e+00
   2.8400000e+02  -9.8274147e+00
   2.8500000e+02  -9.8929239e+00
   2.8600000e+02  -9.9584330e+00
   2.8700000e+02  -1.0023942e+01
   2.8800000e+02  -1.0089451e+01
   2.8900000e+02  -1.0154960e+01
   2.9000000e+02  -1.0220470e+01
   2.9100000e+02  -1.0285979e+01
   2.9200000e+02  -1.0351488e+01
   2.9300000e+02  -1.0416997e+01
   2.9400000e+02  -1.0482506e+01
   2.9500000e+02  -1.0548015e+01
   2.9600000e+02  -1.0613524e+01
   2.9700000e+02  -1.0679033e+01
   2.9800000e+02  -1.0744543e+01
   2.9900000e+02  -1.0810052e+01
   3.0000000e+02  -1.0875561e+01
   3.0100000e+02  -1.0941070e+01
   3.0200000e+02  -1.1006579e+01
   3.0300000e+02  -1.1072088e+01
   3.0400000e+02  -1.1137597e+01
   3.0500000e+02  -1.1203107e+01
   3.0600000e+02  -1.1268616e+01
   3.0700000e+02  -1.1334125e+01
   3.0800000e+02  -1.1399634e+01
   3.0900000e+02  -1.1465143e+01
   3.1000000e+02  -1.1530652e+01
   3.1100000e+02  -1.1596161e+01
   3.1200000e+02  -1.1661670e+01
   3.1300000e+02  -1.1727180e+01
   3.1400000e+02  -1.1792689e+01
   3.1500000e+02  -1.1858198e+01
   3.1600000e+02  -1.1923707e+01
   3.1700000e+02  -1.1989216e+01
   3.1800000e+02  -1.2054725e+01
   3.1900000e+02  -1.2120234e+01
   3.2000000e+02  -1.2185744e+01
   3.2100000e+02  -1.2251253e+01
   3.2200000e+02  -1.2316762e+01
   3.2300000e+02  -1.2382271e+01
   3.2400000e+02  -1.2447780e+01
   3.2500000e+02  -1.2513289e+01
   3.2600000e+02  -1.2578798e+01
   3.2700000e+02  -1.2644307e+01
   3.2800000e+02  -1.2709817e+01
   3.2900000e+02  -1.2775326e+01
   3.3000000e+02  -1.2840835e+01
   3.3100000e+02  -1.2906344e+01
   3.3200000e+02  -1.2971853e+01
   3.3300000e+02  -1.3037362e+01
   3.3400000e+02  -1.3102871e+01
   3.3500000e+02  -1.3168381e+01
   3.3600000e+02  -1.3233890e+01
   3.3700000e+02  -1.3299399e+01
   3.3800000e+02  -1.3364908e+01
   3.3900000e+02  -1.3430417e+01
   3.4000000e+02  -1.3495926e+01
   3.4100000e+02  -1.3561435e+01
   3.4200000e+02  -1.3626944e+01
   3.4300000e+02  -1.3692454e+01
   3.4400000e+02  -1.3757963e+01
   3.4500000e+02  -1.3823472e+01
   3.4600000e+02  -1.3888981e+01
   3.4700000e+02  -1.3954490e+01
   3.4800000e+02  -1.4019999e+01
   3.4900000e+02  -1.4085508e+01
   3.5000000e+02  -1.4151018e+01
   3.5100000e+02  -1.4216527e+01
   3.5200000e+02  -1.4282036e+01
   3.5300000e+02  -1.4347545e+01
   3.5400000e+02  -1.4413054e+01
   3.5500000e+02  -1.4478563e+01
   3.5600000e+02  -1.4544072e+01
   3.5700000e+02  -1.4609581e+01
   3.5800000e+02  -1.4675091e+01
   3.5900000e+02  -1.4740600e+01
   3.6000000e+02  -1.4806109e+01
   3.6100000e+02  -1.4871618e+01
   3.6200000e+02  -1.4937127e+01
   3.6300000e+02  -1.5002636e+01
   3.6400000e+02  -1.5068145e+01
   3.6500000e+02  -1.5133655e+01
   3.6600000e+02  -1.5199164e+01
   3.6700000e+02  -1.5264673e+01
   3.6800000e+02  -1.5330182e+01
   3.6900000e+02  -1.5395691e+01
   3.7000000e+02  -1.5461200e+01
   3.7100000e+02  -1.5526709e+01
   3.7200000e+02  -1.5592218e+01
   3.7300000e+02  -1.5657728e+01
   3.7400000e+02  -1.5723237e+01
   3.7500000e+02  -1.5788746e+01
   3.7600000e+02  -1.5854255e+01
   3.7700000e+02  -1.5919764e+01
   3.7800000e+02  -1.5985273e+01
   3.7900000e+02  -1.6050782e+01
   3.8000000e+02  -1.6116292e+01
   3.8100000e+02  -1.6181801e+01
   3.8200000e+02  -1.6247310e+01
   3.8300000e+02  -1.6312819e+01
   3.8400000e+02  -1.6378328e+01
   3.8500000e+02  -1.6443837e+01
   3.8600000e+02  -1.6509346e+01
   3.8700000e+02  -1.6574856e+01
   3.8800000e+02  -1.6640365e+01
   3.8900000e+02  -1.6705874e+01
   3.9000000e+02  -1.6771383e+01
   3.9100000e+02  -1.6836892e+01
   3.9200000e+02  -1.6902401e+01
   3.9300000e+02  -1.6967910e+01
   3.9400000e+02  -1.7033419e+01
   3.9500000e+02  -1.7098929e+01
   3.9600000e+02  -1.7164438e+01
   3.9700000e+02  -1.7229947e+01
   3.9800000e+02  -1.7295456e+01
   3.9900000e+02  -1.7360965e+01
   4.0000000e+02  -1.7426474e+01
   4.0100000e+02  -1.7491983e+01
   4.0200000e+02  -1.7557493e+01
   4.0300000e+02  -1.7623002e+01
   4.0400000e+02  -1.7688511e+01
   4.0500000e+02  -1.7754020e+01
   4.0600000e+02  -1.7819529e+01
   4.0700000e+02  -1.7885038e+01
   4.0800000e+02  -1.7950547e+01
   4.0900000e+02  -1.8016056e+01
   4.1000000e+02  -1.8081566e+01
   4.1100000e+02  -1.8147075e+01
   4.1200000e+02  -1.8212584e+01
   4.1300000e+02  -1.8278093e+01
   4.1400000e+02  -1.8343602e+01
   4.1500000e+02  -1.8409111e+01
   4.1600000e+02  -1.8474620e+01
   4.1700000e+02  -1.8540130e+01
   4.1800000e+02  -1.8605639e+01
   4.1900000e+02  -1.8671148e+01
   4.2000000e+02  -1.8736657e+01
   4.2100000e+02  -1.8802166e+01
   4.2200000e+02  -1.8867675e+01
   4.2300000e+02  -1.8933184e+01
   4.2400000e+02  -1.8998693e+01
   4.2500000e+02  -1.9064203e+01
   4.2600000e+02  -1.9129712e+01
   4.2700000e+02  -1.9195221e+01
   4.2800000e+02  -1.9260730e+01
   4.2900000e+02  -1.9326239e+01
   4.3000000e+02  -1.9391748e+01
   4.3100000e+02  -1.9457257e+01
   4.3200000e+02  -1.9522767e+01
   4.3300000e+02  -1.9588276e+01
   4.3400000e+02  -1.9653785e+01
   4.3500000e+02  -1.9719294e+01
   4.3600000e+02  -1.9784803e+01
   4.3700000e+02  -1.9850312e+01
   4.3800000e+02  -1.9915821e+01
   4.3900000e+02  -1.9981330e+01
   4.4000000e+02  -2.0046840e+01
   4.4100000e+02  -2.0112349e+01
   4.4200000e+02  -2.0177858e+01
   4.4300000e+02  -2.0243367e+01
   4.4400000e+02  -2.0308876e+01
   4.4500000e+02  -2.0374385e+01
   4.4600000e+02  -2.0439894e+01
   4.4700000e+02  -2.0505404e+01
   4.4800000e+02  -2.0570913e+01
   4.4900000e+02  -2.0636422e+01
   4.5000000e+02  -2.0701931e+01
   4.5100000e+02  -2.0767440e+01
   4.5200000e+02  -2.0832949e+01
   4.5300000e+02  -2.0898458e+01
   4.5400000e+02  -2.0963967e+01
   4.5500000e+02  -2.1029477e+01
   4.5600000e+02  -2.1094986e+01
   4.5700000e+02  -2.1160495e+01
   4.5800000e+02  -2.1226004e+01
   4.5900000e+02  -2.1291513e+01
   4.6000000e+02  -2.1357022e+01
   4.6100000e+02  -2.1422531e+01
   4.6200000e+02  -2.1488041e+01
   4.6300000e+02  -2.1553550e+01
   4.6400000e+02  -2.1619059e+01
   4.6500000e+02  -2.1684568e+01
   4.6600000e+02  -2.1750077e+01
   4.6700000e+02  -2.1815586e+01
   4.6800000e+02  -2.1881095e+01
   4.6900000e+02  -2.1946604e+01
   4.7000000e+02  -2.2012114e+01
   4.7100000e+02  -2.2077623e+01
   4.7200000e+02  -2.2143132e+01
   4.7300000e+02  -2.2208641e+01
   4.7400000e+02  -2.2274150e+01
   4.7500000e+02  -2.2339659e+01
   4.7600000e+02  -2.2405168e+01
   4.7700000e+02  -2.2470678e+01
   4.7800000e+02  -2.2536187e+01
   4.7900000e+02  -2.2601696e+01
   4.8000000e+02  -2.2667205e+01
   4.8100000e+02  -2.2732714e+01
   4.8200000e+02  -2.2798223e+01
   4.8300000e+02  -2.2863732e+01
   4.8400000e+02  -2.2929241e+01
   4.8500000e+02  -2.2994751e+01
   4.8600000e+02  -2.3060260e+01
   4.8700000e+02  -2.3125769e+01
   4.8800000e+02  -2.3191278e+01
   4.8900000e+02  -2.3256787e+01
   4.9000000e+02  -2.3322296e+01
   4.9100000e+02  -2.3387805e+01
   4.9200000e+02  -2.3453315e+01
   4.9300000e+02  -2.3518824e+01
   4.9400000e+02  -2.3584333e+01
   4.9500000e+02  -2.3649842e+01
   4.9600000e+02  -2.3715351e+01
   4.9700000e+02  -2.3780860e+01
   4.9800000e+02  -2.3846369e+01
   4.9900000e+02  -2.3911878e+01
   5.0000000e+02  -2.3977388e+01


==> Dat/SRS_GL_500ch_20GHz_27dBm_atten.dat <==
   1.0000000e+00  -1.1288330e+01
   2.0000000e+00  -1.1353839e+01
   3.0000000e+00  -1.1419348e+01
   4.0000000e+00  -1.1484857e+01
   5.0000000e+00  -1.1550366e+01
   6.0000000e+00  -1.1615876e+01
   7.0000000e+00  -1.1681385e+01
   8.0000000e+00  -1.1746894e+01
   9.0000000e+00  -1.1812403e+01
   1.0000000e+01  -1.1877912e+01
   1.1000000e+01  -1.1943421e+01
   1.2000000e+01  -1.2008930e+01
   1.3000000e+01  -1.2074439e+01
   1.4000000e+01  -1.2139949e+01
   1.5000000e+01  -1.2205458e+01
   1.6000000e+01  -1.2270967e+01
   1.7000000e+01  -1.2336476e+01
   1.8000000e+01  -1.2401985e+01
   1.9000000e+01  -1.2467494e+01
   2.0000000e+01  -1.2533003e+01
   2.1000000e+01  -1.2598513e+01
   2.2000000e+01  -1.2664022e+01
   2.3000000e+01  -1.2729531e+01
   2.4000000e+01  -1.2795040e+01
   2.5000000e+01  -1.2860549e+01
   2.6000000e+01  -1.2926058e+01
   2.7000000e+01  -1.2991567e+01
   2.8000000e+01  -1.3057076e+01
   2.9000000e+01  -1.3122586e+01
   3.0000000e+01  -1.3188095e+01
   3.1000000e+01  -1.3253604e+01
   3.2000000e+01  -1.3319113e+01
   3.3000000e+01  -1.3384622e+01
   3.4000000e+01  -1.3450131e+01
   3.5000000e+01  -1.3515640e+01
   3.6000000e+01  -1.3581150e+01
   3.7000000e+01  -1.3646659e+01
   3.8000000e+01  -1.3712168e+01
   3.9000000e+01  -1.3777677e+01
   4.0000000e+01  -1.3843186e+01
   4.1000000e+01  -1.3908695e+01
   4.2000000e+01  -1.3974204e+01
   4.3000000e+01  -1.4039713e+01
   4.4000000e+01  -1.4105223e+01
   4.5000000e+01  -1.4170732e+01
   4.6000000e+01  -1.4236241e+01
   4.7000000e+01  -1.4301750e+01
   4.8000000e+01  -1.4367259e+01
   4.9000000e+01  -1.4432768e+01
   5.0000000e+01  -1.4498277e+01
   5.1000000e+01  -1.4563787e+01
   5.2000000e+01  -1.4629296e+01
   5.3000000e+01  -1.4694805e+01
   5.4000000e+01  -1.4760314e+01
   5.5000000e+01  -1.4825823e+01
   5.6000000e+01  -1.4891332e+01
   5.7000000e+01  -1.4956841e+01
   5.8000000e+01  -1.5022350e+01
   5.9000000e+01  -1.5087860e+01
   6.0000000e+01  -1.5153369e+01
   6.1000000e+01  -1.5218878e+01
   6.2000000e+01  -1.5284387e+01
   6.3000000e+01  -1.5349896e+01
   6.4000000e+01  -1.5415405e+01
   6.5000000e+01  -1.5480914e+01
   6.6000000e+01  -1.5546424e+01
   6.7000000e+01  -1.5611933e+01
   6.8000000e+01  -1.5677442e+01
   6.9000000e+01  -1.5742951e+01
   7.0000000e+01  -1.5808460e+01
   7.1000000e+01  -1.5873969e+01
   7.2000000e+01  -1.5939478e+01
   7.3000000e+01  -1.6004987e+01
   7.4000000e+01  -1.6070497e+01
   7.5000000e+01  -1.6136006e+01
   7.6000000e+01  -1.6201515e+01
   7.7000000e+01  -1.6267024e+01
   7.8000000e+01  -1.6332533e+01
   7.9000000e+01  -1.6398042e+01
   8.0000000e+01  -1.6463551e+01
   8.1000000e+01  -1.6529061e+01
   8.2000000e+01  -1.6594570e+01
   8.3000000e+01  -1.6660079e+01
   8.4000000e+01  -1.6725588e+01
   8.5000000e+01  -1.6791097e+01
   8.6000000e+01  -1.6856606e+01
   8.7000000e+01  -1.6922115e+01
   8.8000000e+01  -1.6987624e+01
   8.9000000e+01  -1.7053134e+01
   9.0000000e+01  -1.7118643e+01
   9.1000000e+01  -1.7184152e+01
   9.2000000e+01  -1.7249661e+01
   9.3000000e+01  -1.7315170e+01
   9.4000000e+01  -1.7380679e+01
   9.5000000e+01  -1.7446188e+01
   9.6000000e+01  -1.7511698e+01
   9.7000000e+01  -1.7577207e+01
   9.8000000e+01  -1.7642716e+01
   9.9000000e+01  -1.7708225e+01
   1.0000000e+02  -1.7773734e+01
   1.0100000e+02  -1.7839243e+01
   1.0200000e+02  -1.7904752e+01
   1.0300000e+02  -1.7970261e+01
   1.0400000e+02  -1.8035771e+01
   1.0500000e+02  -1.8101280e+01
   1.0600000e+02  -1.8166789e+01
   1.0700000e+02  -1.8232298e+01
   1.0800000e+02  -1.8297807e+01
   1.0900000e+02  -1.8363316e+01
   1.1000000e+02  -1.8428825e+01
   1.1100000e+02  -1.8494335e+01
   1.1200000e+02  -1.8559844e+01
   1.1300000e+02  -1.8625353e+01
   1.1400000e+02  -1.8690862e+01
   1.1500000e+02  -1.8756371e+01
   1.1600000e+02  -1.8821880e+01
   1.1700000e+02  -1.8887389e+01
   1.1800000e+02  -1.8952899e+01
   1.1900000e+02  -1.9018408e+01
   1.2000000e+02  -1.9083917e+01
   1.2100000e+02  -1.9149426e+01
   1.2200000e+02  -1.9214935e+01
   1.2300000e+02  -1.9280444e+01
   1.2400000e+02  -1.9345953e+01
   1.2500000e+02  -1.9411462e+01
   1.2600000e+02  -1.9476972e+01
   1.2700000e+02  -1.9542481e+01
   1.2800000e+02  -1.9607990e+01
   1.2900000e+02  -1.9673499e+01
   1.3000000e+02  -1.9739008e+01
   1.3100000e+02  -1.9804517e+01
   1.3200000e+02  -1.9870026e+01
   1.3300000e+02  -1.9935536e+01
   1.3400000e+02  -2.0001045e+01
   1.3500000e+02  -2.0066554e+01
   1.3600000e+02  -2.0132063e+01
   1.3700000e+02  -2.0197572e+01
   1.3800000e+02  -2.0263081e+01
   1.3900000e+02  -2.0328590e+01
   1.4000000e+02  -2.0394099e+01
   1.4100000e+02  -2.0459609e+01
   1.4200000e+02  -2.0525118e+01
   1.4300000e+02  -2.0590627e+01
   1.4400000e+02  -2.0656136e+01
   1.4500000e+02  -2.0721645e+01
   1.4600000e+02  -2.0787154e+01
   1.4700000e+02  -2.0852663e+01
   1.4800000e+02  -2.0918173e+01
   1.4900000e+02  -2.0983682e+01
   1.5000000e+02  -2.1049191e+01
   1.5100000e+02  -2.1114700e+01
   1.5200000e+02  -2.1180209e+01
   1.5300000e+02  -2.1245718e+01
   1.5400000e+02  -2.1311227e+01
   1.5500000e+02  -2.1376736e+01
   1.5600000e+02  -2.1442246e+01
   1.5700000e+02  -2.1507755e+01
   1.5800000e+02  -2.1573264e+01
   1.5900000e+02  -2.1638773e+01
   1.6000000e+02  -2.1704282e+01
   1.6100000e+02  -2.1769791e+01
   1.6200000e+02  -2.1835300e+01
   1.6300000e+02  -2.1900810e+01
   1.6400000e+02  -2.1966319e+01
   1.6500000e+02  -2.2031828e+01
   1.6600000e+02  -2.2097337e+01
   1.6700000e+02  -2.2162846e+01
   1.6800000e+02  -2.2228355e+01
   1.6900000e+02  -2.2293864e+01
   1.7000000e+02  -2.2359373e+01
   1.7100000e+02  -2.2424883e+01
   1.7200000e+02  -2.2490392e+01
   1.7300000e+02  -2.2555901e+01
   1.7400000e+02  -2.2621410e+01
   1.7500000e+02  -2.2686919e+01
   1.7600000e+02  -2.2752428e+01
   1.7700000e+02  -2.2817937e+01
   1.7800000e+02  -2.2883447e+01
   1.7900000e+02  -2.2948956e+01
   1.8000000e+02  -2.3014465e+01
   1.8100000e+02  -2.3079974e+01
   1.8200000e+02  -2.3145483e+01
   1.8300000e+02  -2.3210992e+01
   1.8400000e+02  -2.3276501e+01
   1.8500000e+02  -2.3342010e+01
   1.8600000e+02  -2.3407520e+01
   1.8700000e+02  -2.3473029e+01
   1.8800000e+02  -2.3538538e+01
   1.8900000e+02  -2.3604047e+01
   1.9000000e+02  -2.3669556e+01
   1.9100000e+02  -2.3735065e+01
   1.9200000e+02  -2.3800574e+01
   1.9300000e+02  -2.3866084e+01
   1.9400000e+02  -2.3931593e+01
   1.9500000e+02  -2.3997102e+01
   1.9600000e+02  -2.4062611e+01
   1.9700000e+02  -2.4128120e+01
   1.9800000e+02  -2.4193629e+01
   1.9900000e+02  -2.4259138e+01
   2.0000000e+02  -2.4324647e+01
   2.0100000e+02  -2.4390157e+01
   2.0200000e+02  -2.4455666e+01
   2.0300000e+02  -2.4521175e+01
   2.0400000e+02  -2.4586684e+01
   2.0500000e+02  -2.4652193e+01
   2.0600000e+02  -2.4717702e+01
   2.0700000e+02  -2.4783211e+01
   2.0800000e+02  -2.4848721e+01
   2.0900000e+02  -2.4914230e+01
   2.1000000e+02  -2.4979739e+01
   2.1100000e+02  -2.5045248e+01
   2.1200000e+02  -2.5110757e+01
   2.1300000e+02  -2.5176266e+01
   2.1400000e+02  -2.5241775e+01
   2.1500000e+02  -2.5307284e+01
   2.1600000e+02  -2.5372794e+01
   2.1700000e+02  -2.5438303e+01
   2.1800000e+02  -2.5503812e+01
   2.1900000e+02  -2.5569321e+01
   2.2000000e+02  -2.5634830e+01
   2.2100000e+02  -2.5700339e+01
   2.2200000e+02  -2.5765848e+01
   2.2300000e+02  -2.5831358e+01
   2.2400000e+02  -2.5896867e+01
   2.2500000e+02  -2.5962376e+01
   2.2600000e+02  -2.6027885e+01
   2.2700000e+02  -2.6093394e+01
   2.2800000e+02  -2.6158903e+01
   2.2900000e+02  -2.6224412e+01
   2.3000000e+02  -2.6289921e+01
   2.3100000e+02  -2.6355431e+01
   2.3200000e+02  -2.6420940e+01
   2.3300000e+02  -2.6486449e+01
   2.3400000e+02  -2.6551958e+01
   2.3500000e+02  -2.6617467e+01
   2.3600000e+02  -2.6682976e+01
   2.3700000e+02  -2.6748485e+01
   2.3800000e+02  -2.6813995e+01
   2.3900000e+02  -2.6879504e+01
   2.4000000e+02  -2.6945013e+01
   2.4100000e+02  -2.7010522e+01
   2.4200000e+02  -2.7076031e+01
   2.4300000e+02  -2.7141540e+01
   2.4400000e+02  -2.7207049e+01
   2.4500000e+02  -2.7272558e+01
   2.4600000e+02  -2.7338068e+01
   2.4700000e+02  -2.7403577e+01
   2.4800000e+02  -2.7469086e+01
   2.4900000e+02  -2.7534595e+01
   2.5000000e+02  -2.7600104e+01
   2.5100000e+02  -2.7665613e+01
   2.5200000e+02  -2.7731122e+01
   2.5300000e+02  -2.7796632e+01
   2.5400000e+02  -2.7862141e+01
   2.5500000e+02  -2.7927650e+01
   2.5600000e+02  -2.7993159e+01
   2.5700000e+02  -2.8058668e+01
   2.5800000e+02  -2.8124177e+01
   2.5900000e+02  -2.8189686e+01
   2.6000000e+02  -2.8255196e+01
   2.6100000e+02  -2.8320705e+01
   2.6200000e+02  -2.8386214e+01
   2.6300000e+02  -2.8451723e+01
   2.6400000e+02  -2.8517232e+01
   2.6500000e+02  -2.8582741e+01
   2.6600000e+02  -2.8648250e+01
   2.6700000e+02  -2.8713759e+01
   2.6800000e+02  -2.8779269e+01
   2.6900000e+02  -2.8844778e+01
   2.7000000e+02  -2.8910287e+01
   2.7100000e+02  -2.8975796e+01
   2.7200000e+02  -2.9041305e+01
   2.7300000e+02  -2.9106814e+01
   2.7400000e+02  -2.9172323e+01
   2.7500000e+02  -2.9237833e+01
   2.7600000e+02  -2.9303342e+01
   2.7700000e+02  -2.9368851e+01
   2.7800000e+02  -2.9434360e+01
   2.7900000e+02  -2.9499869e+01
   2.8000000e+02  -2.9565378e+01
   2.8100000e+02  -2.9630887e+01
   2.8200000e+02  -2.9696396e+01
   2.8300000e+02  -2.9761906e+01
   2.8400000e+02  -2.9827415e+01
   2.8500000e+02  -2.9892924e+01
   2.8600000e+02  -2.9958433e+01
   2.8700000e+02  -3.0023942e+01
   2.8800000e+02  -3.0089451e+01
   2.8900000e+02  -3.0154960e+01
   2.9000000e+02  -3.0220470e+01
   2.9100000e+02  -3.0285979e+01
   2.9200000e+02  -3.0351488e+01
   2.9300000e+02  -3.0416997e+01
   2.9400000e+02  -3.0482506e+01
   2.9500000e+02  -3.0548015e+01
   2.9600000e+02  -3.0613524e+01
   2.9700000e+02  -3.0679033e+01
   2.9800000e+02  -3.0744543e+01
   2.9900000e+02  -3.0810052e+01
   3.0000000e+02  -3.0875561e+01
   3.0100000e+02  -3.0941070e+01
   3.0200000e+02  -3.1006579e+01
   3.0300000e+02  -3.1072088e+01
   3.0400000e+02  -3.1137597e+01
   3.0500000e+02  -3.1203107e+01
   3.0600000e+02  -3.1268616e+01
   3.0700000e+02  -3.1334125e+01
   3.0800000e+02  -3.1399634e+01
   3.0900000e+02  -3.1465143e+01
   3.1000000e+02  -3.1530652e+01
   3.1100000e+02  -3.1596161e+01
   3.1200000e+02  -3.1661670e+01
   3.1300000e+02  -3.1727180e+01
   3.1400000e+02  -3.1792689e+01
   3.1500000e+02  -3.1858198e+01
   3.1600000e+02  -3.1923707e+01
   3.1700000e+02  -3.1989216e+01
   3.1800000e+02  -3.2054725e+01
   3.1900000e+02  -3.2120234e+01
   3.2000000e+02  -3.2185744e+01
   3.2100000e+02  -3.2251253e+01
   3.2200000e+02  -3.2316762e+01
   3.2300000e+02  -3.2382271e+01
   3.2400000e+02  -3.2447780e+01
   3.2500000e+02  -3.2513289e+01
   3.2600000e+02  -3.2578798e+01
   3.2700000e+02  -3.2644307e+01
   3.2800000e+02  -3.2709817e+01
   3.2900000e+02  -3.2775326e+01
   3.3000000e+02  -3.2840835e+01
   3.3100000e+02  -3.2906344e+01
   3.3200000e+02  -3.2971853e+01
   3.3300000e+02  -3.3037362e+01
   3.3400000e+02  -3.3102871e+01
   3.3500000e+02  -3.3168381e+01
   3.3600000e+02  -3.3233890e+01
   3.3700000e+02  -3.3299399e+01
   3.3800000e+02  -3.3364908e+01
   3.3900000e+02  -3.3430417e+01
   3.4000000e+02  -3.3495926e+01
   3.4100000e+02  -3.3561435e+01
   3.4200000e+02  -3.3626944e+01
   3.4300000e+02  -3.3692454e+01
   3.4400000e+02  -3.3757963e+01
   3.4500000e+02  -3.3823472e+01
   3.4600000e+02  -3.3888981e+01
   3.4700000e+02  -3.3954490e+01
   3.4800000e+02  -3.4019999e+01
   3.4900000e+02  -3.4085508e+01
   3.5000000e+02  -3.4151018e+01
   3.5100000e+02  -3.4216527e+01
   3.5200000e+02  -3.4282036e+01
   3.5300000e+02  -3.4347545e+01
   3.5400000e+02  -3.4413054e+01
   3.5500000e+02  -3.4478563e+01
   3.5600000e+02  -3.4544072e+01
   3.5700000e+02  -3.4609581e+01
   3.5800000e+02  -3.4675091e+01
   3.5900000e+02  -3.4740600e+01
   3.6000000e+02  -3.4806109e+01
   3.6100000e+02  -3.4871618e+01
   3.6200000e+02  -3.4937127e+01
   3.6300000e+02  -3.5002636e+01
   3.6400000e+02  -3.5068145e+01
   3.6500000e+02  -3.5133655e+01
   3.6600000e+02  -3.5199164e+01
   3.6700000e+02  -3.5264673e+01
   3.6800000e+02  -3.5330182e+01
   3.6900000e+02  -3.5395691e+01
   3.7000000e+02  -3.5461200e+01
   3.7100000e+02  -3.5526709e+01
   3.7200000e+02  -3.5592218e+01
   3.7300000e+02  -3.5657728e+01
   3.7400000e+02  -3.5723237e+01
   3.7500000e+02  -3.5788746e+01
   3.7600000e+02  -3.5854255e+01
   3.7700000e+02  -3.5919764e+01
   3.7800000e+02  -3.5985273e+01
   3.7900000e+02  -3.6050782e+01
   3.8000000e+02  -3.6116292e+01
   3.8100000e+02  -3.6181801e+01
   3.8200000e+02  -3.6247310e+01
   3.8300000e+02  -3.6312819e+01
   3.8400000e+02  -3.6378328e+01
   3.8500000e+02  -3.6443837e+01
   3.8600000e+02  -3.6509346e+01
   3.8700000e+02  -3.6574856e+01
   3.8800000e+02  -3.6640365e+01
   3.8900000e+02  -3.6705874e+01
   3.9000000e+02  -3.6771383e+01
   3.9100000e+02  -3.6836892e+01
   3.9200000e+02  -3.6902401e+01
   3.9300000e+02  -3.6967910e+01
   3.9400000e+02  -3.7033419e+01
   3.9500000e+02  -3.7098929e+01
   3.9600000e+02  -3.7164438e+01
   3.9700000e+02  -3.7229947e+01
   3.9800000e+02  -3.7295456e+01
   3.9900000e+02  -3.7360965e+01
   4.0000000e+02  -3.7426474e+01
   4.0100000e+02  -3.7491983e+01
   4.0200000e+02  -3.7557493e+01
   4.0300000e+02  -3.7623002e+01
   4.0400000e+02  -3.7688511e+01
   4.0500000e+02  -3.7754020e+01
   4.0600000e+02  -3.7819529e+01
   4.0700000e+02  -3.7885038e+01
   4.0800000e+02  -3.7950547e+01
   4.0900000e+02  -3.8016056e+01
   4.1000000e+02  -3.8081566e+01
   4.1100000e+02  -3.8147075e+01
   4.1200000e+02  -3.8212584e+01
   4.1300000e+02  -3.8278093e+01
   4.1400000e+02  -3.8343602e+01
   4.1500000e+02  -3.8409111e+01
   4.1600000e+02  -3.8474620e+01
   4.1700000e+02  -3.8540130e+01
   4.1800000e+02  -3.8605639e+01
   4.1900000e+02  -3.8671148e+01
   4.2000000e+02  -3.8736657e+01
   4.2100000e+02  -3.8802166e+01
   4.2200000e+02  -3.8867675e+01
   4.2300000e+02  -3.8933184e+01
   4.2400000e+02  -3.8998693e+01
   4.2500000e+02  -3.9064203e+01
   4.2600000e+02  -3.9129712e+01
   4.2700000e+02  -3.9195221e+01
   4.2800000e+02  -3.9260730e+01
   4.2900000e+02  -3.9326239e+01
   4.3000000e+02  -3.9391748e+01
   4.3100000e+02  -3.9457257e+01
   4.3200000e+02  -3.9522767e+01
   4.3300000e+02  -3.9588276e+01
   4.3400000e+02  -3.9653785e+01
   4.3500000e+02  -3.9719294e+01
   4.3600000e+02  -3.9784803e+01
   4.3700000e+02  -3.9850312e+01
   4.3800000e+02  -3.9915821e+01
   4.3900000e+02  -3.9981330e+01
   4.4000000e+02  -4.0046840e+01
   4.4100000e+02  -4.0112349e+01
   4.4200000e+02  -4.0177858e+01
   4.4300000e+02  -4.0243367e+01
   4.4400000e+02  -4.0308876e+01
   4.4500000e+02  -4.0374385e+01
   4.4600000e+02  -4.0439894e+01
   4.4700000e+02  -4.0505404e+01
   4.4800000e+02  -4.0570913e+01
   4.4900000e+02  -4.0636422e+01
   4.5000000e+02  -4.0701931e+01
   4.5100000e+02  -4.0767440e+01
   4.5200000e+02  -4.0832949e+01
   4.5300000e+02  -4.0898458e+01
   4.5400000e+02  -4.0963967e+01
   4.5500000e+02  -4.1029477e+01
   4.5600000e+02  -4.1094986e+01
   4.5700000e+02  -4.1160495e+01
   4.5800000e+02  -4.1226004e+01
   4.5900000e+02  -4.1291513e+01
   4.6000000e+02  -4.1357022e+01
   4.6100000e+02  -4.1422531e+01
   4.6200000e+02  -4.1488041e+01
   4.6300000e+02  -4.1553550e+01
   4.6400000e+02  -4.1619059e+01
   4.6500000e+02  -4.1684568e+01
   4.6600000e+02  -4.1750077e+01
   4.6700000e+02  -4.1815586e+01
   4.6800000e+02  -4.1881095e+01
   4.6900000e+02  -4.1946604e+01
   4.7000000e+02  -4.2012114e+01
   4.7100000e+02  -4.2077623e+01
   4.7200000e+02  -4.2143132e+01
   4.7300000e+02  -4.2208641e+01
   4.7400000e+02  -4.2274150e+01
   4.7500000e+02  -4.2339659e+01
   4.7600000e+02  -4.2405168e+01
   4.7700000e+02  -4.2470678e+01
   4.7800000e+02  -4.2536187e+01
   4.7900000e+02  -4.2601696e+01
   4.8000000e+02  -4.2667205e+01
   4.8100000e+02  -4.2732714e+01
   4.8200000e+02  -4.2798223e+01
   4.8300000e+02  -4.2863732e+01
   4.8400000e+02  -4.2929241e+01
   4.8500000e+02  -4.2994751e+01
   4.8600000e+02  -4.3060260e+01
   4.8700000e+02  -4.3125769e+01
   4.8800000e+02  -4.3191278e+01
   4.8900000e+02  -4.3256787e+01
   4.9000000e+02  -4.3322296e+01
   4.9100000e+02  -4.3387805e+01
   4.9200000e+02  -4.3453315e+01
   4.9300000e+02  -4.3518824e+01
   4.9400000e+02  -4.3584333e+01
   4.9500000e+02  -4.3649842e+01
   4.9600000e+02  -4.3715351e+01
   4.9700000e+02  -4.3780860e+01
   4.9800000e+02  -4.3846369e+01
   4.9900000e+02  -4.3911878e+01
   5.0000000e+02  -4.3977388e+01


==> Dat/SRS_GL_500ch_20GHz_29dBm.dat <==
   1.0000000e+00   1.0671078e+01
   2.0000000e+00   1.0567254e+01
   3.0000000e+00   1.0463429e+01
   4.0000000e+00   1.0359604e+01
   5.0000000e+00   1.0255779e+01
   6.0000000e+00   1.0151954e+01
   7.0000000e+00   1.0048129e+01
   8.0000000e+00   9.9443036e+00
   9.0000000e+00   9.8404786e+00
   1.0000000e+01   9.7366537e+00
   1.1000000e+01   9.6328287e+00
   1.2000000e+01   9.5290037e+00
   1.3000000e+01   9.4251787e+00
   1.4000000e+01   9.3213537e+00
   1.5000000e+01   9.2175288e+00
   1.6000000e+01   9.1137038e+00
   1.7000000e+01   9.0098788e+00
   1.8000000e+01   8.9060538e+00
   1.9000000e+01   8.8022288e+00
   2.0000000e+01   8.6984039e+00
   2.1000000e+01   8.5945789e+00
   2.2000000e+01   8.4907539e+00
   2.3000000e+01   8.3869289e+00
   2.4000000e+01   8.2831039e+00
   2.5000000e+01   8.1792790e+00
   2.6000000e+01   8.0754540e+00
   2.7000000e+01   7.9716290e+00
   2.8000000e+01   7.8678040e+00
   2.9000000e+01   7.7639790e+00
   3.0000000e+01   7.6601541e+00
   3.1000000e+01   7.5563291e+00
   3.2000000e+01   7.4525041e+00
   3.3000000e+01   7.3486791e+00
   3.4000000e+01   7.2448541e+00
   3.5000000e+01   7.1410292e+00
   3.6000000e+01   7.0372042e+00
   3.7000000e+01   6.9333792e+00
   3.8000000e+01   6.8295542e+00
   3.9000000e+01   6.7257292e+00
   4.0000000e+01   6.6219043e+00
   4.1000000e+01   6.5180793e+00
   4.2000000e+01   6.4142543e+00
   4.3000000e+01   6.3104293e+00
   4.4000000e+01   6.2066043e+00
   4.5000000e+01   6.1027794e+00
   4.6000000e+01   5.9989544e+00
   4.7000000e+01   5.8951294e+00
   4.8000000e+01   5.7913044e+00
   4.9000000e+01   5.6874794e+00
   5.0000000e+01   5.5836544e+00
   5.1000000e+01   5.4798295e+00
   5.2000000e+01   5.3760045e+00
   5.3000000e+01   5.2721795e+00
   5.4000000e+01   5.1683545e+00
   5.5000000e+01   5.0645295e+00
   5.6000000e+01   4.9607046e+00
   5.7000000e+01   4.8568796e+00
   5.8000000e+01   4.7530546e+00
   5.9000000e+01   4.6492296e+00
   6.0000000e+01   4.5454046e+00
   6.1000000e+01   4.4415797e+00
   6.2000000e+01   4.3377547e+00
   6.3000000e+01   4.2339297e+00
   6.4000000e+01   4.1301047e+00
   6.5000000e+01   4.0262797e+00
   6.6000000e+01   3.9224548e+00
   6.7000000e+01   3.8186298e+00
   6.8000000e+01   3.7148048e+00
   6.9000000e+01   3.6109798e+00
   7.0000000e+01   3.5071548e+00
   7.1000000e+01   3.4033299e+00
   7.2000000e+01   3.2995049e+00
   7.3000000e+01   3.1956799e+00
   7.4000000e+01   3.0918549e+00
   7.5000000e+01   2.9880299e+00
   7.6000000e+01   2.8842050e+00
   7.7000000e+01   2.7803800e+00
   7.8000000e+01   2.6765550e+00
   7.9000000e+01   2.5727300e+00
   8.0000000e+01   2.4689050e+00
   8.1000000e+01   2.3650801e+00
   8.2000000e+01   2.2612551e+00
   8.3000000e+01   2.1574301e+00
   8.4000000e+01   2.0536051e+00
   8.5000000e+01   1.9497801e+00
   8.6000000e+01   1.8459552e+00
   8.7000000e+01   1.7421302e+00
   8.8000000e+01   1.6383052e+00
   8.9000000e+01   1.5344802e+00
   9.0000000e+01   1.4306552e+00
   9.1000000e+01   1.3268303e+00
   9.2000000e+01   1.2230053e+00
   9.3000000e+01   1.1191803e+00
   9.4000000e+01   1.0153553e+00
   9.5000000e+01   9.1153034e-01
   9.6000000e+01   8.0770536e-01
   9.7000000e+01   7.0388038e-01
   9.8000000e+01   6.0005540e-01
   9.9000000e+01   4.9623042e-01
   1.0000000e+02   3.9240544e-01
   1.0100000e+02   2.8858046e-01
   1.0200000e+02   1.8475548e-01
   1.0300000e+02   8.0930496e-02
   1.0400000e+02  -2.2894485e-02
   1.0500000e+02  -1.2671946e-01
   1.0600000e+02  -2.3054445e-01
   1.0700000e+02  -3.3436943e-01
   1.0800000e+02  -4.3819441e-01
   1.0900000e+02  -5.4201939e-01
   1.1000000e+02  -6.4584437e-01
   1.1100000e+02  -7.4966935e-01
   1.1200000e+02  -8.5349433e-01
   1.1300000e+02  -9.5731931e-01
   1.1400000e+02  -1.0611443e+00
   1.1500000e+02  -1.1649693e+00
   1.1600000e+02  -1.2687942e+00
   1.1700000e+02  -1.3726192e+00
   1.1800000e+02  -1.4764442e+00
   1.1900000e+02  -1.5802692e+00
   1.2000000e+02  -1.6840942e+00
   1.2100000e+02  -1.7879191e+00
   1.2200000e+02  -1.8917441e+00
   1.2300000e+02  -1.9955691e+00
   1.2400000e+02  -2.0993941e+00
   1.2500000e+02  -2.2032191e+00
   1.2600000e+02  -2.3070441e+00
   1.2700000e+02  -2.4108690e+00
   1.2800000e+02  -2.5146940e+00
   1.2900000e+02  -2.6185190e+00
   1.3000000e+02  -2.7223440e+00
   1.3100000e+02  -2.8261690e+00
   1.3200000e+02  -2.9299939e+00
   1.3300000e+02  -3.0338189e+00
   1.3400000e+02  -3.1376439e+00
   1.3500000e+02  -3.2414689e+00
   1.3600000e+02  -3.3452939e+00
   1.3700000e+02  -3.4491188e+00
   1.3800000e+02  -3.5529438e+00
   1.3900000e+02  -3.6567688e+00
   1.4000000e+02  -3.7605938e+00
   1.4100000e+02  -3.8644188e+00
   1.4200000e+02  -3.9682437e+00
   1.4300000e+02  -4.0720687e+00
   1.4400000e+02  -4.1758937e+00
   1.4500000e+02  -4.2797187e+00
   1.4600000e+02  -4.3835437e+00
   1.4700000e+02  -4.4873686e+00
   1.4800000e+02  -4.5911936e+00
   1.4900000e+02  -4.6950186e+00
   1.5000000e+02  -4.7988436e+00
   1.5100000e+02  -4.9026686e+00
   1.5200000e+02  -5.0064935e+00
   1.5300000e+02  -5.1103185e+00
   1.5400000e+02  -5.2141435e+00
   1.5500000e+02  -5.3179685e+00
   1.5600000e+02  -5.4217935e+00
   1.5700000e+02  -5.5256184e+00
   1.5800000e+02  -5.6294434e+00
   1.5900000e+02  -5.7332684e+00
   1.6000000e+02  -5.8370934e+00
   1.6100000e+02  -5.9409184e+00
   1.6200000e+02  -6.0447433e+00
   1.6300000e+02  -6.1485683e+00
   1.6400000e+02  -6.2523933e+00
   1.6500000e+02  -6.3562183e+00
   1.6600000e+02  -6.4600433e+00
   1.6700000e+02  -6.5638682e+00
   1.6800000e+02  -6.6676932e+00
   1.6900000e+02  -6.7715182e+00
   1.7000000e+02  -6.8753432e+00
   1.7100000e+02  -6.9791682e+00
   1.7200000e+02  -7.0829931e+00
   1.7300000e+02  -7.1868181e+00
   1.7400000e+02  -7.2906431e+00
   1.7500000e+02  -7.3944681e+00
   1.7600000e+02  -7.4982931e+00
   1.7700000e+02  -7.6021180e+00
   1.7800000e+02  -7.7059430e+00
   1.7900000e+02  -7.8097680e+00
   1.8000000e+02  -7.9135930e+00
   1.8100000e+02  -8.0174180e+00
   1.8200000e+02  -8.1212429e+00
   1.8300000e+02  -8.2250679e+00
   1.8400000e+02  -8.3288929e+00
   1.8500000e+02  -8.4327179e+00
   1.8600000e+02  -8.5365429e+00
   1.8700000e+02  -8.6403678e+00
   1.8800000e+02  -8.7441928e+00
   1.8900000e+02  -8.8480178e+00
   1.9000000e+02  -8.9518428e+00
   1.9100000e+02  -9.0556678e+00
   1.9200000e+02  -9.1594927e+00
   1.9300000e+02  -9.2633177e+00
   1.9400000e+02  -9.3671427e+00
   1.9500000e+02  -9.4709677e+00
   1.9600000e+02  -9.5747927e+00
   1.9700000e+02  -9.6786176e+00
   1.9800000e+02  -9.7824426e+00
   1.9900000e+02  -9.8862676e+00
   2.0000000e+02  -9.9900926e+00
   2.0100000e+02  -1.0093918e+01
   2.0200000e+02  -1.0197743e+01
   2.0300000e+02  -1.0301568e+01
   2.0400000e+02  -1.0405393e+01
   2.0500000e+02  -1.0509217e+01
   2.0600000e+02  -1.0613042e+01
   2.0700000e+02  -1.0716867e+01
   2.0800000e+02  -1.0820692e+01
   2.0900000e+02  -1.0924517e+01
   2.1000000e+02  -1.1028342e+01
   2.1100000e+02  -1.1132167e+01
   2.1200000e+02  -1.1235992e+01
   2.1300000e+02  -1.1339817e+01
   2.1400000e+02  -1.1443642e+01
   2.1500000e+02  -1.1547467e+01
   2.1600000e+02  -1.1651292e+01
   2.1700000e+02  -1.1755117e+01
   2.1800000e+02  -1.1858942e+01
   2.1900000e+02  -1.1962767e+01
   2.2000000e+02  -1.2066592e+01
   2.2100000e+02  -1.2170417e+01
   2.2200000e+02  -1.2274242e+01
   2.2300000e+02  -1.2378067e+01
   2.2400000e+02  -1.2481892e+01
   2.2500000e+02  -1.2585717e+01
   2.2600000e+02  -1.2689542e+01
   2.2700000e+02  -1.2793367e+01
   2.2800000e+02  -1.2897192e+01
   2.2900000e+02  -1.3001017e+01
   2.3000000e+02  -1.3104842e+01
   2.3100000e+02  -1.3208667e+01
   2.3200000e+02  -1.3312492e+01
   2.3300000e+02  -1.3416317e+01
   2.3400000e+02  -1.3520142e+01
   2.3500000e+02  -1.3623967e+01
   2.3600000e+02  -1.3727792e+01
   2.3700000e+02  -1.3831617e+01
   2.3800000e+02  -1.3935442e+01
   2.3900000e+02  -1.4039267e+01
   2.4000000e+02  -1.4143092e+01
   2.4100000e+02  -1.4246917e+01
   2.4200000e+02  -1.4350742e+01
   2.4300000e+02  -1.4454567e+01
   2.4400000e+02  -1.4558392e+01
   2.4500000e+02  -1.4662217e+01
   2.4600000e+02  -1.4766042e+01
   2.4700000e+02  -1.4869867e+01
   2.4800000e+02  -1.4973692e+01
   2.4900000e+02  -1.5077517e+01
   2.5000000e+02  -1.5181342e+01
   2.5100000e+02  -1.5285167e+01
   2.5200000e+02  -1.5388992e+01
   2.5300000e+02  -1.5492817e+01
   2.5400000e+02  -1.5596642e+01
   2.5500000e+02  -1.5700467e+01
   2.5600000e+02  -1.5804291e+01
   2.5700000e+02  -1.5908116e+01
   2.5800000e+02  -1.6011941e+01
   2.5900000e+02  -1.6115766e+01
   2.6000000e+02  -1.6219591e+01
   2.6100000e+02  -1.6323416e+01
   2.6200000e+02  -1.6427241e+01
   2.6300000e+02  -1.6531066e+01
   2.6400000e+02  -1.6634891e+01
   2.6500000e+02  -1.6738716e+01
   2.6600000e+02  -1.6842541e+01
   2.6700000e+02  -1.6946366e+01
   2.6800000e+02  -1.7050191e+01
   2.6900000e+02  -1.7154016e+01
   2.7000000e+02  -1.7257841e+01
   2.7100000e+02  -1.7361666e+01
   2.7200000e+02  -1.7465491e+01
   2.7300000e+02  -1.7569316e+01
   2.7400000e+02  -1.7673141e+01
   2.7500000e+02  -1.7776966e+01
   2.7600000e+02  -1.7880791e+01
   2.7700000e+02  -1.7984616e+01
   2.7800000e+02  -1.8088441e+01
   2.7900000e+02  -1.8192266e+01
   2.8000000e+02  -1.8296091e+01
   2.8100000e+02  -1.8399916e+01
   2.8200000e+02  -1.8503741e+01
   2.8300000e+02  -1.8607566e+01
   2.8400000e+02  -1.8711391e+01
   2.8500000e+02  -1.8815216e+01
   2.8600000e+02  -1.8919041e+01
   2.8700000e+02  -1.9022866e+01
   2.8800000e+02  -1.9126691e+01
   2.8900000e+02  -1.9230516e+01
   2.9000000e+02  -1.9334341e+01
   2.9100000e+02  -1.9438166e+01
   2.9200000e+02  -1.9541991e+01
   2.9300000e+02  -1.9645816e+01
   2.9400000e+02  -1.9749641e+01
   2.9500000e+02  -1.9853466e+01
   2.9600000e+02  -1.9957291e+01
   2.9700000e+02  -2.0061116e+01
   2.9800000e+02  -2.0164941e+01
   2.9900000e+02  -2.0268766e+01
   3.0000000e+02  -2.0372591e+01
   3.0100000e+02  -2.0476416e+01
   3.0200000e+02  -2.0580241e+01
   3.0300000e+02  -2.0684066e+01
   3.0400000e+02  -2.0787891e+01
   3.0500000e+02  -2.0891716e+01
   3.0600000e+02  -2.0995540e+01
   3.0700000e+02  -2.1099365e+01
   3.0800000e+02  -2.1203190e+01
   3.0900000e+02  -2.1307015e+01
   3.1000000e+02  -2.1410840e+01
   3.1100000e+02  -2.1514665e+01
   3.1200000e+02  -2.1618490e+01
   3.1300000e+02  -2.1722315e+01
   3.1400000e+02  -2.1826140e+01
   3.1500000e+02  -2.1929965e+01
   3.1600000e+02  -2.2033790e+01
   3.1700000e+02  -2.2137615e+01
   3.1800000e+02  -2.2241440e+01
   3.1900000e+02  -2.2345265e+01
   3.2000000e+02  -2.2449090e+01
   3.2100000e+02  -2.2552915e+01
   3.2200000e+02  -2.2656740e+01
   3.2300000e+02  -2.2760565e+01
   3.2400000e+02  -2.2864390e+01
   3.2500000e+02  -2.2968215e+01
   3.2600000e+02  -2.3072040e+01
   3.2700000e+02  -2.3175865e+01
   3.2800000e+02  -2.3279690e+01
   3.2900000e+02  -2.3383515e+01
   3.3000000e+02  -2.3487340e+01
   3.3100000e+02  -2.3591165e+01
   3.3200000e+02  -2.3694990e+01
   3.3300000e+02  -2.3798815e+01
   3.3400000e+02  -2.3902640e+01
   3.3500000e+02  -2.4006465e+01
   3.3600000e+02  -2.4110290e+01
   3.3700000e+02  -2.4214115e+01
   3.3800000e+02  -2.4317940e+01
   3.3900000e+02  -2.4421765e+01
   3.4000000e+02  -2.4525590e+01
   3.4100000e+02  -2.4629415e+01
   3.4200000e+02  -2.4733240e+01
   3.4300000e+02  -2.4837065e+01
   3.4400000e+02  -2.4940890e+01
   3.4500000e+02  -2.5044715e+01
   3.4600000e+02  -2.5148540e+01
   3.4700000e+02  -2.5252365e+01
   3.4800000e+02  -2.5356190e+01
   3.4900000e+02  -2.5460015e+01
   3.5000000e+02  -2.5563840e+01
   3.5100000e+02  -2.5667665e+01
   3.5200000e+02  -2.5771490e+01
   3.5300000e+02  -2.5875315e+01
   3.5400000e+02  -2.5979140e+01
   3.5500000e+02  -2.6082965e+01
   3.5600000e+02  -2.6186790e+01
   3.5700000e+02  -2.6290614e+01
   3.5800000e+02  -2.6394439e+01
   3.5900000e+02  -2.6498264e+01
   3.6000000e+02  -2.6602089e+01
   3.6100000e+02  -2.6705914e+01
   3.6200000e+02  -2.6809739e+01
   3.6300000e+02  -2.6913564e+01
   3.6400000e+02  -2.7017389e+01
   3.6500000e+02  -2.7121214e+01
   3.6600000e+02  -2.7225039e+01
   3.6700000e+02  -2.7328864e+01
   3.6800000e+02  -2.7432689e+01
   3.6900000e+02  -2.7536514e+01
   3.7000000e+02  -2.7640339e+01
   3.7100000e+02  -2.7744164e+01
   3.7200000e+02  -2.7847989e+01
   3.7300000e+02  -2.7951814e+01
   3.7400000e+02  -2.8055639e+01
   3.7500000e+02  -2.8159464e+01
   3.7600000e+02  -2.8263289e+01
   3.7700000e+02  -2.8367114e+01
   3.7800000e+02  -2.8470939e+01
   3.7900000e+02  -2.8574764e+01
   3.8000000e+02  -2.8678589e+01
   3.8100000e+02  -2.8782414e+01
   3.8200000e+02  -2.8886239e+01
   3.8300000e+02  -2.8990064e+01
   3.8400000e+02  -2.9093889e+01
   3.8500000e+02  -2.9197714e+01
   3.8600000e+02  -2.9301539e+01
   3.8700000e+02  -2.9405364e+01
   3.8800000e+02  -2.9509189e+01
   3.8900000e+02  -2.9613014e+01
   3.9000000e+02  -2.9716839e+01
   3.9100000e+02  -2.9820664e+01
   3.9200000e+02  -2.9924489e+01
   3.9300000e+02  -3.0028314e+01
   3.9400000e+02  -3.0132139e+01
   3.9500000e+02  -3.0235964e+01
   3.9600000e+02  -3.0339789e+01
   3.9700000e+02  -3.0443614e+01
   3.9800000e+02  -3.0547439e+01
   3.9900000e+02  -3.0651264e+01
   4.0000000e+02  -3.0755089e+01
   4.0100000e+02  -3.0858914e+01
   4.0200000e+02  -3.0962739e+01
   4.0300000e+02  -3.1066564e+01
   4.0400000e+02  -3.1170389e+01
   4.0500000e+02  -3.1274214e+01
   4.0600000e+02  -3.1378039e+01
   4.0700000e+02  -3.1481864e+01
   4.0800000e+02  -3.1585688e+01
   4.0900000e+02  -3.1689513e+01
   4.1000000e+02  -3.1793338e+01
   4.1100000e+02  -3.1897163e+01
   4.1200000e+02  -3.2000988e+01
   4.1300000e+02  -3.2104813e+01
   4.1400000e+02  -3.2208638e+01
   4.1500000e+02  -3.2312463e+01
   4.1600000e+02  -3.2416288e+01
   4.1700000e+02  -3.2520113e+01
   4.1800000e+02  -3.2623938e+01
   4.1900000e+02  -3.2727763e+01
   4.2000000e+02  -3.2831588e+01
   4.2100000e+02  -3.2935413e+01
   4.2200000e+02  -3.3039238e+01
   4.2300000e+02  -3.3143063e+01
   4.2400000e+02  -3.3246888e+01
   4.2500000e+02  -3.3350713e+01
   4.2600000e+02  -3.3454538e+01
   4.2700000e+02  -3.3558363e+01
   4.2800000e+02  -3.3662188e+01
   4.2900000e+02  -3.3766013e+01
   4.3000000e+02  -3.3869838e+01
   4.3100000e+02  -3.3973663e+01
   4.3200000e+02  -3.4077488e+01
   4.3300000e+02  -3.4181313e+01
   4.3400000e+02  -3.4285138e+01
   4.3500000e+02  -3.4388963e+01
   4.3600000e+02  -3.4492788e+01
   4.3700000e+02  -3.4596613e+01
   4.3800000e+02  -3.4700438e+01
   4.3900000e+02  -3.4804263e+01
   4.4000000e+02  -3.4908088e+01
   4.4100000e+02  -3.5011913e+01
   4.4200000e+02  -3.5115738e+01
   4.4300000e+02  -3.5219563e+01
   4.4400000e+02  -3.5323388e+01
   4.4500000e+02  -3.5427213e+01
   4.4600000e+02  -3.5531038e+01
   4.4700000e+02  -3.5634863e+01
   4.4800000e+02  -3.5738688e+01
   4.4900000e+02  -3.5842513e+01
   4.5000000e+02  -3.5946338e+01
   4.5100000e+02  -3.6050163e+01
   4.5200000e+02  -3.6153988e+01
   4.5300000e+02  -3.6257813e+01
   4.5400000e+02  -3.6361638e+01
   4.5500000e+02  -3.6465463e+01
   4.5600000e+02  -3.6569288e+01
   4.5700000e+02  -3.6673113e+01
   4.5800000e+02  -3.6776937e+01
   4.5900000e+02  -3.6880762e+01
   4.6000000e+02  -3.6984587e+01
   4.6100000e+02  -3.7088412e+01
   4.6200000e+02  -3.7192237e+01
   4.6300000e+02  -3.7296062e+01
   4.6400000e+02  -3.7399887e+01
   4.6500000e+02  -3.7503712e+01
   4.6600000e+02  -3.7607537e+01
   4.6700000e+02  -3.7711362e+01
   4.6800000e+02  -3.7815187e+01
   4.6900000e+02  -3.7919012e+01
   4.7000000e+02  -3.8022837e+01
   4.7100000e+02  -3.8126662e+01
   4.7200000e+02  -3.8230487e+01
   4.7300000e+02  -3.8334312e+01
   4.7400000e+02  -3.8438137e+01
   4.7500000e+02  -3.8541962e+01
   4.7600000e+02  -3.8645787e+01
   4.7700000e+02  -3.8749612e+01
   4.7800000e+02  -3.8853437e+01
   4.7900000e+02  -3.8957262e+01
   4.8000000e+02  -3.9061087e+01
   4.8100000e+02  -3.9164912e+01
   4.8200000e+02  -3.9268737e+01
   4.8300000e+02  -3.9372562e+01
   4.8400000e+02  -3.9476387e+01
   4.8500000e+02  -3.9580212e+01
   4.8600000e+02  -3.9684037e+01
   4.8700000e+02  -3.9787862e+01
   4.8800000e+02  -3.9891687e+01
   4.8900000e+02  -3.9995512e+01
   4.9000000e+02  -4.0099337e+01
   4.9100000e+02  -4.0203162e+01
   4.9200000e+02  -4.0306987e+01
   4.9300000e+02  -4.0410812e+01
   4.9400000e+02  -4.0514637e+01
   4.9500000e+02  -4.0618462e+01
   4.9600000e+02  -4.0722287e+01
   4.9700000e+02  -4.0826112e+01
   4.9800000e+02  -4.0929937e+01
   4.9900000e+02  -4.1033762e+01
   5.0000000e+02  -4.1137587e+01


==> Dat/Spacing_NLI_16point_10span.dat <==
   1.0000000e+00   2.7530040e+01
   2.0000000e+00   2.4511817e+01
   3.0000000e+00   2.2682388e+01
   4.0000000e+00   2.1322509e+01
   5.0000000e+00   2.0229703e+01
   6.0000000e+00   1.9278197e+01
   7.0000000e+00   1.8447962e+01
   8.0000000e+00   1.7706955e+01
   9.0000000e+00   1.7023267e+01
   1.0000000e+01   1.6432288e+01
   1.1000000e+01   1.5910554e+01
   1.2000000e+01   1.5444266e+01
   1.3000000e+01   1.4950711e+01
   1.4000000e+01   1.4539910e+01
   1.5000000e+01   1.4159080e+01
   1.6000000e+01   1.3812819e+01
   1.7000000e+01   1.3435981e+01
   1.8000000e+01   1.3148160e+01
   1.9000000e+01   1.2844644e+01
   2.0000000e+01   1.2516594e+01
   2.1000000e+01   1.2243453e+01
   2.2000000e+01   1.1992837e+01
   2.3000000e+01   1.1791189e+01
   2.4000000e+01   1.1511070e+01
   2.5000000e+01   1.1344538e+01
   2.6000000e+01   1.1064923e+01
   2.7000000e+01   1.0865252e+01
   2.8000000e+01   1.0681706e+01
   2.9000000e+01   1.0472879e+01
   3.0000000e+01   1.0334896e+01
   3.1000000e+01   1.0113597e+01
   3.2000000e+01   9.9674114e+00
   3.3000000e+01   9.7681333e+00
   3.4000000e+01   9.6474032e+00
   3.5000000e+01   9.4977767e+00
   3.6000000e+01   9.3197256e+00
   3.7000000e+01   9.1658692e+00
   3.8000000e+01   9.0065061e+00
   3.9000000e+01   8.9063177e+00
   4.0000000e+01   8.7574769e+00
   4.1000000e+01   8.6273421e+00
   4.2000000e+01   8.4905013e+00
   4.3000000e+01   8.3954725e+00
   4.4000000e+01   8.2288006e+00
   4.5000000e+01   8.1062977e+00
   4.6000000e+01   8.0496026e+00
   4.7000000e+01   7.8758712e+00
   4.8000000e+01   7.8479982e+00
   4.9000000e+01   7.6440430e+00
   5.0000000e+01   7.5764594e+00
   5.1000000e+01   7.4666325e+00
   5.2000000e+01   7.4070609e+00
   5.3000000e+01   7.3353242e+00
   5.4000000e+01   7.2083932e+00
   5.5000000e+01   7.0742580e+00
   5.6000000e+01   6.9693544e+00
   5.7000000e+01   6.9271672e+00
   5.8000000e+01   6.8395493e+00
   5.9000000e+01   6.7542473e+00
   6.0000000e+01   6.6557837e+00
   6.1000000e+01   6.5362251e+00
   6.2000000e+01   6.4983733e+00
   6.3000000e+01   6.3873055e+00
   6.4000000e+01   6.3200169e+00
   6.5000000e+01   6.3307731e+00
   6.6000000e+01   6.2083040e+00
   6.7000000e+01   6.0454040e+00
   6.8000000e+01   5.9772471e+00
   6.9000000e+01   5.9435028e+00
   7.0000000e+01   5.9205094e+00
   7.1000000e+01   5.7983751e+00
   7.2000000e+01   5.7824154e+00
   7.3000000e+01   5.6301117e+00
   7.4000000e+01   5.6168796e+00
   7.5000000e+01   5.5215159e+00
   7.6000000e+01   5.4289896e+00
   7.7000000e+01   5.4383875e+00
   7.8000000e+01   5.3393743e+00
   7.9000000e+01   5.2237695e+00
   8.0000000e+01   5.2401474e+00


==> Dat/Spacing_NLI_24cell_10span.dat <==
   1.0000000e+00   2.7326287e+01
   2.0000000e+00   2.4291953e+01
   3.0000000e+00   2.2443364e+01
   4.0000000e+00   2.1064852e+01
   5.0000000e+00   1.9949936e+01
   6.0000000e+00   1.8975601e+01
   7.0000000e+00   1.8118405e+01
   8.0000000e+00   1.7350916e+01
   9.0000000e+00   1.6640704e+01
   1.0000000e+01   1.6023653e+01
   1.1000000e+01   1.5481287e+01
   1.2000000e+01   1.4991768e+01
   1.3000000e+01   1.4478818e+01
   1.4000000e+01   1.4046491e+01
   1.5000000e+01   1.3641449e+01
   1.6000000e+01   1.3278976e+01
   1.7000000e+01   1.2886377e+01
   1.8000000e+01   1.2586068e+01
   1.9000000e+01   1.2258804e+01
   2.0000000e+01   1.1919394e+01
   2.1000000e+01   1.1635943e+01
   2.2000000e+01   1.1367243e+01
   2.3000000e+01   1.1149153e+01
   2.4000000e+01   1.0861801e+01
   2.5000000e+01   1.0675770e+01
   2.6000000e+01   1.0390753e+01
   2.7000000e+01   1.0180692e+01
   2.8000000e+01   9.9886869e+00
   2.9000000e+01   9.7704627e+00
   3.0000000e+01   9.6179253e+00
   3.1000000e+01   9.3909733e+00
   3.2000000e+01   9.2353801e+00
   3.3000000e+01   9.0255790e+00
   3.4000000e+01   8.8943468e+00
   3.5000000e+01   8.7375816e+00
   3.6000000e+01   8.5511483e+00
   3.7000000e+01   8.3912392e+00
   3.8000000e+01   8.2262166e+00
   3.9000000e+01   8.1147690e+00
   4.0000000e+01   7.9631713e+00
   4.1000000e+01   7.8265106e+00
   4.2000000e+01   7.6847000e+00
   4.3000000e+01   7.5792704e+00
   4.4000000e+01   7.4078556e+00
   4.5000000e+01   7.2823873e+00
   4.6000000e+01   7.2117273e+00
   4.7000000e+01   7.0392282e+00
   4.8000000e+01   7.0007627e+00
   4.9000000e+01   6.7994155e+00
   5.0000000e+01   6.7237440e+00
   5.1000000e+01   6.6100972e+00
   5.2000000e+01   6.5424696e+00
   5.3000000e+01   6.4659739e+00
   5.4000000e+01   6.3324118e+00
   5.5000000e+01   6.1984042e+00
   5.6000000e+01   6.0896462e+00
   5.7000000e+01   6.0391230e+00
   5.8000000e+01   5.9496239e+00
   5.9000000e+01   5.8601394e+00
   6.0000000e+01   5.7588722e+00
   6.1000000e+01   5.6393796e+00
   6.2000000e+01   5.5938668e+00
   6.3000000e+01   5.4791815e+00
   6.4000000e+01   5.4100506e+00
   6.5000000e+01   5.4058134e+00
   6.6000000e+01   5.2872116e+00
   6.7000000e+01   5.1220022e+00
   6.8000000e+01   5.0552300e+00
   6.9000000e+01   5.0148698e+00
   7.0000000e+01   4.9858601e+00
   7.1000000e+01   4.8636356e+00
   7.2000000e+01   4.8414282e+00
   7.3000000e+01   4.6900226e+00
   7.4000000e+01   4.6712866e+00
   7.5000000e+01   4.5751738e+00
   7.6000000e+01   4.4856186e+00
   7.7000000e+01   4.4820467e+00
   7.8000000e+01   4.3834964e+00
   7.9000000e+01   4.2662723e+00
   8.0000000e+01   4.2794365e+00


==> Dat/Spacing_NLI_256D4_10span.dat <==
   1.0000000e+00   2.8013697e+01
   2.0000000e+00   2.5032345e+01
   3.0000000e+00   2.3246187e+01
   4.0000000e+00   2.1927796e+01
   5.0000000e+00   2.0883484e+01
   6.0000000e+00   1.9981232e+01
   7.0000000e+00   1.9208133e+01
   8.0000000e+00   1.8522187e+01
   9.0000000e+00   1.7892625e+01
   1.0000000e+01   1.7353885e+01
   1.1000000e+01   1.6872832e+01
   1.2000000e+01   1.6451669e+01
   1.3000000e+01   1.5995250e+01
   1.4000000e+01   1.5625108e+01
   1.5000000e+01   1.5289323e+01
   1.6000000e+01   1.4972827e+01
   1.7000000e+01   1.4624623e+01
   1.8000000e+01   1.4359285e+01
   1.9000000e+01   1.4098030e+01
   2.0000000e+01   1.3789971e+01
   2.1000000e+01   1.3534848e+01
   2.2000000e+01   1.3315556e+01
   2.3000000e+01   1.3142080e+01
   2.4000000e+01   1.2874261e+01
   2.5000000e+01   1.2740623e+01
   2.6000000e+01   1.2470050e+01
   2.7000000e+01   1.2287686e+01
   2.8000000e+01   1.2118150e+01
   2.9000000e+01   1.1924803e+01
   3.0000000e+01   1.1810619e+01
   3.1000000e+01   1.1598508e+01
   3.2000000e+01   1.1467543e+01
   3.3000000e+01   1.1285188e+01
   3.4000000e+01   1.1181241e+01
   3.5000000e+01   1.1042963e+01
   3.6000000e+01   1.0878176e+01
   3.7000000e+01   1.0733857e+01
   3.8000000e+01   1.0583380e+01
   3.9000000e+01   1.0500782e+01
   4.0000000e+01   1.0356231e+01
   4.1000000e+01   1.0236222e+01
   4.2000000e+01   1.0107067e+01
   4.3000000e+01   1.0028050e+01
   4.4000000e+01   9.8686475e+00
   4.5000000e+01   9.7506792e+00
   4.6000000e+01   9.7152354e+00
   4.7000000e+01   9.5396356e+00
   4.8000000e+01   9.5277788e+00
   4.9000000e+01   9.3198894e+00
   5.0000000e+01   9.2644876e+00
   5.1000000e+01   9.1603945e+00
   5.2000000e+01   9.1128737e+00
   5.3000000e+01   9.0482297e+00
   5.4000000e+01   8.9311494e+00
   5.5000000e+01   8.7968251e+00
   5.6000000e+01   8.6976305e+00
   5.7000000e+01   8.6677479e+00
   5.8000000e+01   8.5828985e+00
   5.9000000e+01   8.5037417e+00
   6.0000000e+01   8.4093891e+00
   6.1000000e+01   8.2897338e+00
   6.2000000e+01   8.2630827e+00
   6.3000000e+01   8.1572867e+00
   6.4000000e+01   8.0926790e+00
   6.5000000e+01   8.1251490e+00
   6.6000000e+01   7.9970967e+00
   6.7000000e+01   7.8375322e+00
   6.8000000e+01   7.7673759e+00
   6.9000000e+01   7.7431707e+00
   7.0000000e+01   7.7288210e+00
   7.1000000e+01   7.6068160e+00
   7.2000000e+01   7.5998011e+00
   7.3000000e+01   7.4462136e+00
   7.4000000e+01   7.4408396e+00
   7.5000000e+01   7.3465435e+00
   7.6000000e+01   7.2497801e+00
   7.7000000e+01   7.2776231e+00
   7.8000000e+01   7.1779540e+00
   7.9000000e+01   7.0646433e+00
   8.0000000e+01   7.0855678e+00


==> Dat/Spacing_NLI_64QAM_10span.dat <==
   1.0000000e+00   2.8225068e+01
   2.0000000e+00   2.5258279e+01
   3.0000000e+00   2.3488993e+01
   4.0000000e+00   2.2186562e+01
   5.0000000e+00   2.1160639e+01
   6.0000000e+00   2.0276778e+01
   7.0000000e+00   1.9524658e+01
   8.0000000e+00   1.8858575e+01
   9.0000000e+00   1.8248209e+01
   1.0000000e+01   1.7727691e+01
   1.1000000e+01   1.7260626e+01
   1.2000000e+01   1.6854774e+01
   1.3000000e+01   1.6410798e+01
   1.4000000e+01   1.6054117e+01
   1.5000000e+01   1.5733050e+01
   1.6000000e+01   1.5426169e+01
   1.7000000e+01   1.5087134e+01
   1.8000000e+01   1.4828939e+01
   1.9000000e+01   1.4580980e+01
   2.0000000e+01   1.4279152e+01
   2.1000000e+01   1.4029611e+01
   2.2000000e+01   1.3819955e+01
   2.3000000e+01   1.3655066e+01
   2.4000000e+01   1.3390975e+01
   2.5000000e+01   1.3267236e+01
   2.6000000e+01   1.2999367e+01
   2.7000000e+01   1.2822160e+01
   2.8000000e+01   1.2656777e+01
   2.9000000e+01   1.2468000e+01
   3.0000000e+01   1.2360801e+01
   3.1000000e+01   1.2151373e+01
   3.2000000e+01   1.2024836e+01
   3.3000000e+01   1.1847382e+01
   3.4000000e+01   1.1748272e+01
   3.5000000e+01   1.1613250e+01
   3.6000000e+01   1.1452256e+01
   3.7000000e+01   1.1310654e+01
   3.8000000e+01   1.1162702e+01
   3.9000000e+01   1.1085084e+01
   4.0000000e+01   1.0941743e+01
   4.1000000e+01   1.0824585e+01
   4.2000000e+01   1.0697587e+01
   4.3000000e+01   1.0623051e+01
   4.4000000e+01   1.0465676e+01
   4.5000000e+01   1.0348970e+01
   4.6000000e+01   1.0319420e+01
   4.7000000e+01   1.0143304e+01
   4.8000000e+01   1.0135867e+01
   4.9000000e+01   9.9268937e+00
   5.0000000e+01   9.8748436e+00
   5.1000000e+01   9.7723240e+00
   5.2000000e+01   9.7281016e+00
   5.3000000e+01   9.6653936e+00
   5.4000000e+01   9.5509953e+00
   5.5000000e+01   9.4166196e+00
   5.6000000e+01   9.3189760e+00
   5.7000000e+01   9.2924272e+00
   5.8000000e+01   9.2083263e+00
   5.9000000e+01   9.1308287e+00
   6.0000000e+01   9.0375844e+00
   6.1000000e+01   8.9179030e+00
   6.2000000e+01   8.8942649e+00
   6.3000000e+01   8.7898836e+00
   6.4000000e+01   8.7259945e+00
   6.5000000e+01   8.7642640e+00
   6.6000000e+01   8.6347240e+00
   6.7000000e+01   8.4760486e+00
   6.8000000e+01   8.4053594e+00
   6.9000000e+01   8.3836935e+00
   7.0000000e+01   8.3716388e+00
   7.1000000e+01   8.2496680e+00
   7.2000000e+01   8.2450218e+00
   7.3000000e+01   8.0910947e+00
   7.4000000e+01   8.0877973e+00
   7.5000000e+01   7.9937830e+00
   7.6000000e+01   7.8959009e+00
   7.7000000e+01   7.9286040e+00
   7.8000000e+01   7.8287626e+00
   7.9000000e+01   7.7160546e+00
   8.0000000e+01   7.7381726e+00


==> Dat/Spacing_NLI_BIN64PRS_10span.dat <==
   1.0000000e+00   3.0373162e+01
   2.0000000e+00   2.7414920e+01
   3.0000000e+00   2.5655479e+01
   4.0000000e+00   2.4362305e+01
   5.0000000e+00   2.3346984e+01
   6.0000000e+00   2.2473653e+01
   7.0000000e+00   2.1733461e+01
   8.0000000e+00   2.1078588e+01
   9.0000000e+00   2.0478981e+01
   1.0000000e+01   1.9968607e+01
   1.1000000e+01   1.9509284e+01
   1.2000000e+01   1.9111863e+01
   1.3000000e+01   1.8674703e+01
   1.4000000e+01   1.8325363e+01
   1.5000000e+01   1.8012283e+01
   1.6000000e+01   1.7710597e+01
   1.7000000e+01   1.7376499e+01
   1.8000000e+01   1.7122140e+01
   1.9000000e+01   1.6881294e+01
   2.0000000e+01   1.6582787e+01
   2.1000000e+01   1.6336218e+01
   2.2000000e+01   1.6131674e+01
   2.3000000e+01   1.5971328e+01
   2.4000000e+01   1.5709204e+01
   2.5000000e+01   1.5590677e+01
   2.6000000e+01   1.5324228e+01
   2.7000000e+01   1.5149726e+01
   2.8000000e+01   1.4986519e+01
   2.9000000e+01   1.4800132e+01
   3.0000000e+01   1.4696578e+01
   3.1000000e+01   1.4488548e+01
   3.2000000e+01   1.4364316e+01
   3.3000000e+01   1.4189408e+01
   3.4000000e+01   1.4092806e+01
   3.5000000e+01   1.3959471e+01
   3.6000000e+01   1.3800438e+01
   3.7000000e+01   1.3660240e+01
   3.8000000e+01   1.3513592e+01
   3.9000000e+01   1.3438541e+01
   4.0000000e+01   1.3295823e+01
   4.1000000e+01   1.3180133e+01
   4.2000000e+01   1.3054245e+01
   4.3000000e+01   1.2982010e+01
   4.4000000e+01   1.2825675e+01
   4.5000000e+01   1.2709616e+01
   4.6000000e+01   1.2683084e+01
   4.7000000e+01   1.2506703e+01
   4.8000000e+01   1.2501526e+01
   4.9000000e+01   1.2291999e+01
   5.0000000e+01   1.2241661e+01
   5.1000000e+01   1.2139944e+01
   5.2000000e+01   1.2097404e+01
   5.3000000e+01   1.2035682e+01
   5.4000000e+01   1.1922649e+01
   5.5000000e+01   1.1788247e+01
   5.6000000e+01   1.1691392e+01
   5.7000000e+01   1.1666538e+01
   5.8000000e+01   1.1582817e+01
   5.9000000e+01   1.1506161e+01
   6.0000000e+01   1.1413479e+01
   6.1000000e+01   1.1293785e+01
   6.2000000e+01   1.1271674e+01
   6.3000000e+01   1.1168010e+01
   6.4000000e+01   1.1104485e+01
   6.5000000e+01   1.1145688e+01
   6.6000000e+01   1.1015396e+01
   6.7000000e+01   1.0857170e+01
   6.8000000e+01   1.0786211e+01
   6.9000000e+01   1.0765829e+01
   7.0000000e+01   1.0754933e+01
   7.1000000e+01   1.0632979e+01
   7.2000000e+01   1.0629528e+01
   7.3000000e+01   1.0475430e+01
   7.4000000e+01   1.0473179e+01
   7.5000000e+01   1.0379307e+01
   7.6000000e+01   1.0280861e+01
   7.7000000e+01   1.0316012e+01
   7.8000000e+01   1.0216084e+01
   7.9000000e+01   1.0103680e+01
   8.0000000e+01   1.0126398e+01


==> Dat/Spacing_NLI_BIN64PRS_5span.dat <==
   1.0000000e+00   2.7188019e+01
   2.0000000e+00   2.4133172e+01
   3.0000000e+00   2.2273349e+01
   4.0000000e+00   2.0883426e+01
   5.0000000e+00   1.9810082e+01
   6.0000000e+00   1.8918557e+01
   7.0000000e+00   1.8197094e+01
   8.0000000e+00   1.7550986e+01
   9.0000000e+00   1.6995797e+01
   1.0000000e+01   1.6507707e+01
   1.1000000e+01   1.6021671e+01
   1.2000000e+01   1.5595371e+01
   1.3000000e+01   1.5217442e+01
   1.4000000e+01   1.4872312e+01
   1.5000000e+01   1.4536556e+01
   1.6000000e+01   1.4268579e+01
   1.7000000e+01   1.3979751e+01
   1.8000000e+01   1.3733195e+01
   1.9000000e+01   1.3498168e+01
   2.0000000e+01   1.3202686e+01
   2.1000000e+01   1.3007473e+01
   2.2000000e+01   1.2757650e+01
   2.3000000e+01   1.2596486e+01
   2.4000000e+01   1.2406335e+01
   2.5000000e+01   1.2187943e+01
   2.6000000e+01   1.2018062e+01
   2.7000000e+01   1.1858123e+01
   2.8000000e+01   1.1705702e+01
   2.9000000e+01   1.1507806e+01
   3.0000000e+01   1.1373296e+01
   3.1000000e+01   1.1269938e+01
   3.2000000e+01   1.1061580e+01
   3.3000000e+01   1.0960755e+01
   3.4000000e+01   1.0801632e+01
   3.5000000e+01   1.0654765e+01
   3.6000000e+01   1.0467915e+01
   3.7000000e+01   1.0409329e+01
   3.8000000e+01   1.0284423e+01
   3.9000000e+01   1.0146213e+01
   4.0000000e+01   1.0104391e+01
   4.1000000e+01   9.9404336e+00
   4.2000000e+01   9.8597375e+00
   4.3000000e+01   9.7242499e+00
   4.4000000e+01   9.6282533e+00
   4.5000000e+01   9.5272455e+00
   4.6000000e+01   9.3978677e+00
   4.7000000e+01   9.3648015e+00
   4.8000000e+01   9.2313413e+00
   4.9000000e+01   9.1748127e+00
   5.0000000e+01   9.0611655e+00
   5.1000000e+01   9.0078679e+00
   5.2000000e+01   8.8295303e+00
   5.3000000e+01   8.8142744e+00
   5.4000000e+01   8.7735835e+00
   5.5000000e+01   8.6117014e+00
   5.6000000e+01   8.4984162e+00
   5.7000000e+01   8.5351383e+00
   5.8000000e+01   8.4270543e+00
   5.9000000e+01   8.3665620e+00
   6.0000000e+01   8.2588600e+00
   6.1000000e+01   8.1875164e+00
   6.2000000e+01   8.1241824e+00
   6.3000000e+01   8.0515231e+00
   6.4000000e+01   7.9522414e+00
   6.5000000e+01   7.9119436e+00
   6.6000000e+01   7.8584076e+00
   6.7000000e+01   7.7940608e+00
   6.8000000e+01   7.6546839e+00
   6.9000000e+01   7.6226186e+00
   7.0000000e+01   7.5521729e+00
   7.1000000e+01   7.5388467e+00
   7.2000000e+01   7.4490010e+00
   7.3000000e+01   7.3816556e+00
   7.4000000e+01   7.3389585e+00
   7.5000000e+01   7.2564710e+00
   7.6000000e+01   7.2538827e+00
   7.7000000e+01   7.1592925e+00
   7.8000000e+01   7.1110792e+00
   7.9000000e+01   6.9942103e+00
   8.0000000e+01   7.0104806e+00


==> Dat/Spacing_NLI_MAGNUSOptimized16_10span.dat <==
   1.0000000e+00   2.8132153e+01
   2.0000000e+00   2.5131078e+01
   3.0000000e+00   2.3321873e+01
   4.0000000e+00   2.1981486e+01
   5.0000000e+00   2.0911588e+01
   6.0000000e+00   1.9983487e+01
   7.0000000e+00   1.9180577e+01
   8.0000000e+00   1.8466081e+01
   9.0000000e+00   1.7808623e+01
   1.0000000e+01   1.7243119e+01
   1.1000000e+01   1.6741333e+01
   1.2000000e+01   1.6297283e+01
   1.3000000e+01   1.5822117e+01
   1.4000000e+01   1.5431541e+01
   1.5000000e+01   1.5073229e+01
   1.6000000e+01   1.4741911e+01
   1.7000000e+01   1.4379496e+01
   1.8000000e+01   1.4103034e+01
   1.9000000e+01   1.3820947e+01
   2.0000000e+01   1.3503069e+01
   2.1000000e+01   1.3239115e+01
   2.2000000e+01   1.3004518e+01
   2.3000000e+01   1.2817324e+01
   2.4000000e+01   1.2543530e+01
   2.5000000e+01   1.2393956e+01
   2.6000000e+01   1.2119013e+01
   2.7000000e+01   1.1928299e+01
   2.8000000e+01   1.1752016e+01
   2.9000000e+01   1.1551227e+01
   3.0000000e+01   1.1425628e+01
   3.1000000e+01   1.1209119e+01
   3.2000000e+01   1.1070879e+01
   3.3000000e+01   1.0880450e+01
   3.4000000e+01   1.0768514e+01
   3.5000000e+01   1.0624842e+01
   3.6000000e+01   1.0453760e+01
   3.7000000e+01   1.0304921e+01
   3.8000000e+01   1.0150237e+01
   3.9000000e+01   1.0059326e+01
   4.0000000e+01   9.9127500e+00
   4.1000000e+01   9.7879659e+00
   4.2000000e+01   9.6551901e+00
   4.3000000e+01   9.5686413e+00
   4.4000000e+01   9.4058243e+00
   4.5000000e+01   9.2857275e+00
   4.6000000e+01   9.2403243e+00
   4.7000000e+01   9.0655991e+00
   4.8000000e+01   9.0462517e+00
   4.9000000e+01   8.8402010e+00
   5.0000000e+01   8.7791090e+00
   5.1000000e+01   8.6723405e+00
   5.2000000e+01   8.6192030e+00
   5.3000000e+01   8.5512572e+00
   5.4000000e+01   8.4295958e+00
   5.5000000e+01   8.2953594e+00
   5.6000000e+01   8.1935123e+00
   5.7000000e+01   8.1579192e+00
   5.8000000e+01   8.0717861e+00
   5.9000000e+01   7.9897816e+00
   6.0000000e+01   7.8935251e+00
   6.1000000e+01   7.7739146e+00
   6.2000000e+01   7.7420811e+00
   6.3000000e+01   7.6338484e+00
   6.4000000e+01   7.5680022e+00
   6.5000000e+01   7.5904558e+00
   6.6000000e+01   7.4649764e+00
   6.7000000e+01   7.3038746e+00
   6.8000000e+01   7.2346397e+00
   6.9000000e+01   7.2060405e+00
   7.0000000e+01   7.1877137e+00
   7.1000000e+01   7.0656492e+00
   7.2000000e+01   7.0545232e+00
   7.3000000e+01   6.9015255e+00
   7.4000000e+01   6.8925431e+00
   7.5000000e+01   6.7977570e+00
   7.6000000e+01   6.7029386e+00
   7.7000000e+01   6.7223221e+00
   7.8000000e+01   6.6229535e+00
   7.9000000e+01   6.5085919e+00
   8.0000000e+01   6.5274346e+00


==> Dat/Spacing_NLI_MAGNUSOptimized16_5span.dat <==
   1.0000000e+00   2.4850069e+01
   2.0000000e+00   2.1693237e+01
   3.0000000e+00   1.9702667e+01
   4.0000000e+00   1.8186555e+01
   5.0000000e+00   1.7005495e+01
   6.0000000e+00   1.6022716e+01
   7.0000000e+00   1.5217923e+01
   8.0000000e+00   1.4508440e+01
   9.0000000e+00   1.3895901e+01
   1.0000000e+01   1.3354328e+01
   1.1000000e+01   1.2826240e+01
   1.2000000e+01   1.2364200e+01
   1.3000000e+01   1.1948680e+01
   1.4000000e+01   1.1575370e+01
   1.5000000e+01   1.1209636e+01
   1.6000000e+01   1.0915007e+01
   1.7000000e+01   1.0603960e+01
   1.8000000e+01   1.0332429e+01
   1.9000000e+01   1.0077086e+01
   2.0000000e+01   9.7687515e+00
   2.1000000e+01   9.5550640e+00
   2.2000000e+01   9.2923089e+00
   2.3000000e+01   9.1119470e+00
   2.4000000e+01   8.9080893e+00
   2.5000000e+01   8.6778677e+00
   2.6000000e+01   8.4982676e+00
   2.7000000e+01   8.3234296e+00
   2.8000000e+01   8.1622426e+00
   2.9000000e+01   7.9570458e+00
   3.0000000e+01   7.8111330e+00
   3.1000000e+01   7.6959671e+00
   3.2000000e+01   7.4838505e+00
   3.3000000e+01   7.3734176e+00
   3.4000000e+01   7.2055541e+00
   3.5000000e+01   7.0547457e+00
   3.6000000e+01   6.8641148e+00
   3.7000000e+01   6.7982072e+00
   3.8000000e+01   6.6653943e+00
   3.9000000e+01   6.5232635e+00
   4.0000000e+01   6.4712773e+00
   4.1000000e+01   6.3038376e+00
   4.2000000e+01   6.2182183e+00
   4.3000000e+01   6.0774968e+00
   4.4000000e+01   5.9781177e+00
   4.5000000e+01   5.8730526e+00
   4.6000000e+01   5.7400664e+00
   4.7000000e+01   5.6993829e+00
   4.8000000e+01   5.5624087e+00
   4.9000000e+01   5.5013877e+00
   5.0000000e+01   5.3859815e+00
   5.1000000e+01   5.3255520e+00
   5.2000000e+01   5.1483072e+00
   5.3000000e+01   5.1294202e+00
   5.4000000e+01   5.0820418e+00
   5.5000000e+01   4.9199478e+00
   5.6000000e+01   4.8040424e+00
   5.7000000e+01   4.8320031e+00
   5.8000000e+01   4.7243545e+00
   5.9000000e+01   4.6601891e+00
   6.0000000e+01   4.5521205e+00
   6.1000000e+01   4.4759667e+00
   6.2000000e+01   4.4110433e+00
   6.3000000e+01   4.3387573e+00
   6.4000000e+01   4.2363218e+00
   6.5000000e+01   4.1927279e+00
   6.6000000e+01   4.1352402e+00
   6.7000000e+01   4.0713070e+00
   6.8000000e+01   3.9292815e+00
   6.9000000e+01   3.8951938e+00
   7.0000000e+01   3.8221488e+00
   7.1000000e+01   3.8063369e+00
   7.2000000e+01   3.7138610e+00
   7.3000000e+01   3.6453403e+00
   7.4000000e+01   3.5989051e+00
   7.5000000e+01   3.5159107e+00
   7.6000000e+01   3.5112949e+00
   7.7000000e+01   3.4171098e+00
   7.8000000e+01   3.3681191e+00
   7.9000000e+01   3.2495048e+00
   8.0000000e+01   3.2601114e+00


==> Dat/Spacing_NLI_PM16QAM_10span.dat <==
   1.0000000e+00   2.8225068e+01
   2.0000000e+00   2.5258279e+01
   3.0000000e+00   2.3488993e+01
   4.0000000e+00   2.2186562e+01
   5.0000000e+00   2.1160639e+01
   6.0000000e+00   2.0276778e+01
   7.0000000e+00   1.9524658e+01
   8.0000000e+00   1.8858575e+01
   9.0000000e+00   1.8248209e+01
   1.0000000e+01   1.7727691e+01
   1.1000000e+01   1.7260626e+01
   1.2000000e+01   1.6854774e+01
   1.3000000e+01   1.6410798e+01
   1.4000000e+01   1.6054117e+01
   1.5000000e+01   1.5733050e+01
   1.6000000e+01   1.5426169e+01
   1.7000000e+01   1.5087134e+01
   1.8000000e+01   1.4828939e+01
   1.9000000e+01   1.4580980e+01
   2.0000000e+01   1.4279152e+01
   2.1000000e+01   1.4029611e+01
   2.2000000e+01   1.3819955e+01
   2.3000000e+01   1.3655066e+01
   2.4000000e+01   1.3390975e+01
   2.5000000e+01   1.3267236e+01
   2.6000000e+01   1.2999367e+01
   2.7000000e+01   1.2822160e+01
   2.8000000e+01   1.2656777e+01
   2.9000000e+01   1.2468000e+01
   3.0000000e+01   1.2360801e+01
   3.1000000e+01   1.2151373e+01
   3.2000000e+01   1.2024836e+01
   3.3000000e+01   1.1847382e+01
   3.4000000e+01   1.1748272e+01
   3.5000000e+01   1.1613250e+01
   3.6000000e+01   1.1452256e+01
   3.7000000e+01   1.1310654e+01
   3.8000000e+01   1.1162702e+01
   3.9000000e+01   1.1085084e+01
   4.0000000e+01   1.0941743e+01
   4.1000000e+01   1.0824585e+01
   4.2000000e+01   1.0697587e+01
   4.3000000e+01   1.0623051e+01
   4.4000000e+01   1.0465676e+01
   4.5000000e+01   1.0348970e+01
   4.6000000e+01   1.0319420e+01
   4.7000000e+01   1.0143304e+01
   4.8000000e+01   1.0135867e+01
   4.9000000e+01   9.9268937e+00
   5.0000000e+01   9.8748436e+00
   5.1000000e+01   9.7723240e+00
   5.2000000e+01   9.7281016e+00
   5.3000000e+01   9.6653936e+00
   5.4000000e+01   9.5509953e+00
   5.5000000e+01   9.4166196e+00
   5.6000000e+01   9.3189760e+00
   5.7000000e+01   9.2924272e+00
   5.8000000e+01   9.2083263e+00
   5.9000000e+01   9.1308287e+00
   6.0000000e+01   9.0375844e+00
   6.1000000e+01   8.9179030e+00
   6.2000000e+01   8.8942649e+00
   6.3000000e+01   8.7898836e+00
   6.4000000e+01   8.7259945e+00
   6.5000000e+01   8.7642640e+00
   6.6000000e+01   8.6347240e+00
   6.7000000e+01   8.4760486e+00
   6.8000000e+01   8.4053594e+00
   6.9000000e+01   8.3836935e+00
   7.0000000e+01   8.3716388e+00
   7.1000000e+01   8.2496680e+00
   7.2000000e+01   8.2450218e+00
   7.3000000e+01   8.0910947e+00
   7.4000000e+01   8.0877973e+00
   7.5000000e+01   7.9937830e+00
   7.6000000e+01   7.8959009e+00
   7.7000000e+01   7.9286040e+00
   7.8000000e+01   7.8287626e+00
   7.9000000e+01   7.7160546e+00
   8.0000000e+01   7.7381726e+00


==> Dat/Spacing_NLI_PMQPSK_10span.dat <==
   1.0000000e+00   2.7326287e+01
   2.0000000e+00   2.4291953e+01
   3.0000000e+00   2.2443364e+01
   4.0000000e+00   2.1064852e+01
   5.0000000e+00   1.9949936e+01
   6.0000000e+00   1.8975601e+01
   7.0000000e+00   1.8118405e+01
   8.0000000e+00   1.7350916e+01
   9.0000000e+00   1.6640704e+01
   1.0000000e+01   1.6023653e+01
   1.1000000e+01   1.5481287e+01
   1.2000000e+01   1.4991768e+01
   1.3000000e+01   1.4478818e+01
   1.4000000e+01   1.4046491e+01
   1.5000000e+01   1.3641449e+01
   1.6000000e+01   1.3278976e+01
   1.7000000e+01   1.2886377e+01
   1.8000000e+01   1.2586068e+01
   1.9000000e+01   1.2258804e+01
   2.0000000e+01   1.1919394e+01
   2.1000000e+01   1.1635943e+01
   2.2000000e+01   1.1367243e+01
   2.3000000e+01   1.1149153e+01
   2.4000000e+01   1.0861801e+01
   2.5000000e+01   1.0675770e+01
   2.6000000e+01   1.0390753e+01
   2.7000000e+01   1.0180692e+01
   2.8000000e+01   9.9886869e+00
   2.9000000e+01   9.7704627e+00
   3.0000000e+01   9.6179253e+00
   3.1000000e+01   9.3909733e+00
   3.2000000e+01   9.2353801e+00
   3.3000000e+01   9.0255790e+00
   3.4000000e+01   8.8943468e+00
   3.5000000e+01   8.7375816e+00
   3.6000000e+01   8.5511483e+00
   3.7000000e+01   8.3912392e+00
   3.8000000e+01   8.2262166e+00
   3.9000000e+01   8.1147690e+00
   4.0000000e+01   7.9631713e+00
   4.1000000e+01   7.8265106e+00
   4.2000000e+01   7.6847000e+00
   4.3000000e+01   7.5792704e+00
   4.4000000e+01   7.4078556e+00
   4.5000000e+01   7.2823873e+00
   4.6000000e+01   7.2117273e+00
   4.7000000e+01   7.0392282e+00
   4.8000000e+01   7.0007627e+00
   4.9000000e+01   6.7994155e+00
   5.0000000e+01   6.7237440e+00
   5.1000000e+01   6.6100972e+00
   5.2000000e+01   6.5424696e+00
   5.3000000e+01   6.4659739e+00
   5.4000000e+01   6.3324118e+00
   5.5000000e+01   6.1984042e+00
   5.6000000e+01   6.0896462e+00
   5.7000000e+01   6.0391230e+00
   5.8000000e+01   5.9496239e+00
   5.9000000e+01   5.8601394e+00
   6.0000000e+01   5.7588722e+00
   6.1000000e+01   5.6393796e+00
   6.2000000e+01   5.5938668e+00
   6.3000000e+01   5.4791815e+00
   6.4000000e+01   5.4100506e+00
   6.5000000e+01   5.4058134e+00
   6.6000000e+01   5.2872116e+00
   6.7000000e+01   5.1220022e+00
   6.8000000e+01   5.0552300e+00
   6.9000000e+01   5.0148698e+00
   7.0000000e+01   4.9858601e+00
   7.1000000e+01   4.8636356e+00
   7.2000000e+01   4.8414282e+00
   7.3000000e+01   4.6900226e+00
   7.4000000e+01   4.6712866e+00
   7.5000000e+01   4.5751738e+00
   7.6000000e+01   4.4856186e+00
   7.7000000e+01   4.4820467e+00
   7.8000000e+01   4.3834964e+00
   7.9000000e+01   4.2662723e+00
   8.0000000e+01   4.2794365e+00


==> Dat/Spacing_NLI_PMQPSK_5span.dat <==
   1.0000000e+00   2.3968080e+01
   2.0000000e+00   2.0727795e+01
   3.0000000e+00   1.8624819e+01
   4.0000000e+00   1.6994003e+01
   5.0000000e+00   1.5709805e+01
   6.0000000e+00   1.4635601e+01
   7.0000000e+00   1.3743860e+01
   8.0000000e+00   1.2965910e+01
   9.0000000e+00   1.2289579e+01
   1.0000000e+01   1.1686880e+01
   1.1000000e+01   1.1109580e+01
   1.2000000e+01   1.0604889e+01
   1.3000000e+01   1.0143664e+01
   1.4000000e+01   9.7355107e+00
   1.5000000e+01   9.3321469e+00
   1.6000000e+01   9.0035666e+00
   1.7000000e+01   8.6638499e+00
   1.8000000e+01   8.3596896e+00
   1.9000000e+01   8.0774795e+00
   2.0000000e+01   7.7519984e+00
   2.1000000e+01   7.5134531e+00
   2.2000000e+01   7.2331489e+00
   2.3000000e+01   7.0265064e+00
   2.4000000e+01   6.8037152e+00
   2.5000000e+01   6.5570385e+00
   2.6000000e+01   6.3638392e+00
   2.7000000e+01   6.1680100e+00
   2.8000000e+01   5.9943921e+00
   2.9000000e+01   5.7787952e+00
   3.0000000e+01   5.6165531e+00
   3.1000000e+01   5.4843674e+00
   3.2000000e+01   5.2668096e+00
   3.3000000e+01   5.1424157e+00
   3.4000000e+01   4.9617849e+00
   3.5000000e+01   4.8051979e+00
   3.6000000e+01   4.6090123e+00
   3.7000000e+01   4.5323141e+00
   3.8000000e+01   4.3877964e+00
   3.9000000e+01   4.2398434e+00
   4.0000000e+01   4.1726992e+00
   4.1000000e+01   4.0000459e+00
   4.2000000e+01   3.9070381e+00
   4.3000000e+01   3.7584388e+00
   4.4000000e+01   3.6539560e+00
   4.5000000e+01   3.5427554e+00
   4.6000000e+01   3.4043007e+00
   4.7000000e+01   3.3520356e+00
   4.8000000e+01   3.2097012e+00
   4.9000000e+01   3.1418117e+00
   5.0000000e+01   3.0237114e+00
   5.1000000e+01   2.9523295e+00
   5.2000000e+01   2.7767657e+00
   5.3000000e+01   2.7522886e+00
   5.4000000e+01   2.6945833e+00
   5.5000000e+01   2.5321615e+00
   5.6000000e+01   2.4121983e+00
   5.7000000e+01   2.4265455e+00
   5.8000000e+01   2.3195751e+00
   5.9000000e+01   2.2496829e+00
   6.0000000e+01   2.1410423e+00
   6.1000000e+01   2.0573683e+00
   6.2000000e+01   1.9899557e+00
   6.3000000e+01   1.9182546e+00
   6.4000000e+01   1.8108734e+00
   6.5000000e+01   1.7621009e+00
   6.6000000e+01   1.6983910e+00
   6.7000000e+01   1.6351100e+00
   6.8000000e+01   1.4889071e+00
   6.9000000e+01   1.4516250e+00
   7.0000000e+01   1.3744692e+00
   7.1000000e+01   1.3547198e+00
   7.2000000e+01   1.2580715e+00
   7.3000000e+01   1.1876842e+00
   7.4000000e+01   1.1353036e+00
   7.5000000e+01   1.0515020e+00
   7.6000000e+01   1.0436548e+00
   7.7000000e+01   9.5011571e-01
   7.8000000e+01   8.9988524e-01
   7.9000000e+01   7.7848532e-01
   8.0000000e+01   7.8003342e-01


==> Dat/Spacing_NLI_POLQAM_24CELL_10span.dat <==
   1.0000000e+00   2.8420110e+01
   2.0000000e+00   2.5419542e+01
   3.0000000e+00   2.3610932e+01
   4.0000000e+00   2.2271114e+01
   5.0000000e+00   2.1201883e+01
   6.0000000e+00   2.0274460e+01
   7.0000000e+00   1.9472337e+01
   8.0000000e+00   1.8758599e+01
   9.0000000e+00   1.8101887e+01
   1.0000000e+01   1.7537103e+01
   1.1000000e+01   1.7035878e+01
   1.2000000e+01   1.6592449e+01
   1.3000000e+01   1.6117795e+01
   1.4000000e+01   1.5727779e+01
   1.5000000e+01   1.5370087e+01
   1.6000000e+01   1.5039180e+01
   1.7000000e+01   1.4677159e+01
   1.8000000e+01   1.4401006e+01
   1.9000000e+01   1.4119501e+01
   2.0000000e+01   1.3801899e+01
   2.1000000e+01   1.3538193e+01
   2.2000000e+01   1.3304027e+01
   2.3000000e+01   1.3117220e+01
   2.4000000e+01   1.2843596e+01
   2.5000000e+01   1.2694474e+01
   2.6000000e+01   1.2419656e+01
   2.7000000e+01   1.2229179e+01
   2.8000000e+01   1.2053088e+01
   2.9000000e+01   1.1852512e+01
   3.0000000e+01   1.1727240e+01
   3.1000000e+01   1.1510858e+01
   3.2000000e+01   1.1372826e+01
   3.3000000e+01   1.1182630e+01
   3.4000000e+01   1.1070924e+01
   3.5000000e+01   1.0927408e+01
   3.6000000e+01   1.0756508e+01
   3.7000000e+01   1.0607800e+01
   3.8000000e+01   1.0453238e+01
   3.9000000e+01   1.0362568e+01
   4.0000000e+01   1.0216051e+01
   4.1000000e+01   1.0091406e+01
   4.2000000e+01   9.9587352e+00
   4.3000000e+01   9.8724058e+00
   4.4000000e+01   9.7096884e+00
   4.5000000e+01   9.5896537e+00
   4.6000000e+01   9.5445417e+00
   4.7000000e+01   9.3697909e+00
   4.8000000e+01   9.3506628e+00
   4.9000000e+01   9.1445582e+00
   5.0000000e+01   9.0836330e+00
   5.1000000e+01   8.9769431e+00
   5.2000000e+01   8.9239705e+00
   5.3000000e+01   8.8561217e+00
   5.4000000e+01   8.7345951e+00
   5.5000000e+01   8.6003561e+00
   5.6000000e+01   8.4985872e+00
   5.7000000e+01   8.4631624e+00
   5.8000000e+01   8.3770671e+00
   5.9000000e+01   8.2951467e+00
   6.0000000e+01   8.1989464e+00
   6.1000000e+01   8.0793345e+00
   6.2000000e+01   8.0476542e+00
   6.3000000e+01   7.9394935e+00
   6.4000000e+01   7.8736840e+00
   6.5000000e+01   7.8964343e+00
   6.6000000e+01   7.7708787e+00
   6.7000000e+01   7.6098224e+00
   6.8000000e+01   7.5405602e+00
   6.9000000e+01   7.5120913e+00
   7.0000000e+01   7.4938826e+00
   7.1000000e+01   7.3718198e+00
   7.2000000e+01   7.3608160e+00
   7.3000000e+01   7.2078007e+00
   7.4000000e+01   7.1989256e+00
   7.5000000e+01   7.1041541e+00
   7.6000000e+01   7.0092779e+00
   7.7000000e+01   7.0289132e+00
   7.8000000e+01   6.9295357e+00
   7.9000000e+01   6.8152054e+00
   8.0000000e+01   6.8341101e+00


==> Dat/Spacing_NLI_POLQAM_24CELL_5span.dat <==
   1.0000000e+00   2.5139178e+01
   2.0000000e+00   2.1983589e+01
   3.0000000e+00   1.9994653e+01
   4.0000000e+00   1.8480164e+01
   5.0000000e+00   1.7300527e+01
   6.0000000e+00   1.6318981e+01
   7.0000000e+00   1.5515337e+01
   8.0000000e+00   1.4806743e+01
   9.0000000e+00   1.4195018e+01
   1.0000000e+01   1.3654215e+01
   1.1000000e+01   1.3126739e+01
   1.2000000e+01   1.2665224e+01
   1.3000000e+01   1.2250260e+01
   1.4000000e+01   1.1877370e+01
   1.5000000e+01   1.1512085e+01
   1.6000000e+01   1.1217859e+01
   1.7000000e+01   1.0907150e+01
   1.8000000e+01   1.0636000e+01
   1.9000000e+01   1.0380969e+01
   2.0000000e+01   1.0072833e+01
   2.1000000e+01   9.8594307e+00
   2.2000000e+01   9.5968763e+00
   2.3000000e+01   9.4168134e+00
   2.4000000e+01   9.2131699e+00
   2.5000000e+01   8.9831338e+00
   2.6000000e+01   8.8036863e+00
   2.7000000e+01   8.6290831e+00
   2.8000000e+01   8.4680347e+00
   2.9000000e+01   8.2629535e+00
   3.0000000e+01   8.1172215e+00
   3.1000000e+01   8.0022434e+00
   3.2000000e+01   7.7901867e+00
   3.3000000e+01   7.6799071e+00
   3.4000000e+01   7.5121834e+00
   3.5000000e+01   7.3614381e+00
   3.6000000e+01   7.1708678e+00
   3.7000000e+01   7.1050777e+00
   3.8000000e+01   6.9723919e+00
   3.9000000e+01   6.8303242e+00
   4.0000000e+01   6.7785019e+00
   4.1000000e+01   6.6111184e+00
   4.2000000e+01   6.5255787e+00
   4.3000000e+01   6.3849419e+00
   4.4000000e+01   6.2856176e+00
   4.5000000e+01   6.1806182e+00
   4.6000000e+01   6.0476906e+00
   4.7000000e+01   6.0071308e+00
   4.8000000e+01   5.8702138e+00
   4.9000000e+01   5.8092659e+00
   5.0000000e+01   5.6938884e+00
   5.1000000e+01   5.6335753e+00
   5.2000000e+01   5.4563126e+00
   5.3000000e+01   5.4374849e+00
   5.4000000e+01   5.3902157e+00
   5.5000000e+01   5.2281253e+00
   5.6000000e+01   5.1122627e+00
   5.7000000e+01   5.1403669e+00
   5.8000000e+01   5.0327112e+00
   5.9000000e+01   4.9686060e+00
   6.0000000e+01   4.8605435e+00
   6.1000000e+01   4.7844686e+00
   6.2000000e+01   4.7195714e+00
   6.3000000e+01   4.6472793e+00
   6.4000000e+01   4.5448956e+00
   6.5000000e+01   4.5013559e+00
   6.6000000e+01   4.4439333e+00
   6.7000000e+01   4.3799933e+00
   6.8000000e+01   4.2380114e+00
   6.9000000e+01   4.2039570e+00
   7.0000000e+01   4.1309550e+00
   7.1000000e+01   4.1151840e+00
   7.2000000e+01   4.0227516e+00
   7.3000000e+01   3.9542503e+00
   7.4000000e+01   3.9078769e+00
   7.5000000e+01   3.8248909e+00
   7.6000000e+01   3.8203086e+00
   7.7000000e+01   3.7261169e+00
   7.8000000e+01   3.6771390e+00
   7.9000000e+01   3.5585535e+00
   8.0000000e+01   3.5692540e+00


==> Dat/Spacing_NLI_PQSQSP_10span.dat <==
   1.0000000e+00   2.7326287e+01
   2.0000000e+00   2.4291953e+01
   3.0000000e+00   2.2443364e+01
   4.0000000e+00   2.1064852e+01
   5.0000000e+00   1.9949936e+01
   6.0000000e+00   1.8975601e+01
   7.0000000e+00   1.8118405e+01
   8.0000000e+00   1.7350916e+01
   9.0000000e+00   1.6640704e+01
   1.0000000e+01   1.6023653e+01
   1.1000000e+01   1.5481287e+01
   1.2000000e+01   1.4991768e+01
   1.3000000e+01   1.4478818e+01
   1.4000000e+01   1.4046491e+01
   1.5000000e+01   1.3641449e+01
   1.6000000e+01   1.3278976e+01
   1.7000000e+01   1.2886377e+01
   1.8000000e+01   1.2586068e+01
   1.9000000e+01   1.2258804e+01
   2.0000000e+01   1.1919394e+01
   2.1000000e+01   1.1635943e+01
   2.2000000e+01   1.1367243e+01
   2.3000000e+01   1.1149153e+01
   2.4000000e+01   1.0861801e+01
   2.5000000e+01   1.0675770e+01
   2.6000000e+01   1.0390753e+01
   2.7000000e+01   1.0180692e+01
   2.8000000e+01   9.9886869e+00
   2.9000000e+01   9.7704627e+00
   3.0000000e+01   9.6179253e+00
   3.1000000e+01   9.3909733e+00
   3.2000000e+01   9.2353801e+00
   3.3000000e+01   9.0255790e+00
   3.4000000e+01   8.8943468e+00
   3.5000000e+01   8.7375816e+00
   3.6000000e+01   8.5511483e+00
   3.7000000e+01   8.3912392e+00
   3.8000000e+01   8.2262166e+00
   3.9000000e+01   8.1147690e+00
   4.0000000e+01   7.9631713e+00
   4.1000000e+01   7.8265106e+00
   4.2000000e+01   7.6847000e+00
   4.3000000e+01   7.5792704e+00
   4.4000000e+01   7.4078556e+00
   4.5000000e+01   7.2823873e+00
   4.6000000e+01   7.2117273e+00
   4.7000000e+01   7.0392282e+00
   4.8000000e+01   7.0007627e+00
   4.9000000e+01   6.7994155e+00
   5.0000000e+01   6.7237440e+00
   5.1000000e+01   6.6100972e+00
   5.2000000e+01   6.5424696e+00
   5.3000000e+01   6.4659739e+00
   5.4000000e+01   6.3324118e+00
   5.5000000e+01   6.1984042e+00
   5.6000000e+01   6.0896462e+00
   5.7000000e+01   6.0391230e+00
   5.8000000e+01   5.9496239e+00
   5.9000000e+01   5.8601394e+00
   6.0000000e+01   5.7588722e+00
   6.1000000e+01   5.6393796e+00
   6.2000000e+01   5.5938668e+00
   6.3000000e+01   5.4791815e+00
   6.4000000e+01   5.4100506e+00
   6.5000000e+01   5.4058134e+00
   6.6000000e+01   5.2872116e+00
   6.7000000e+01   5.1220022e+00
   6.8000000e+01   5.0552300e+00
   6.9000000e+01   5.0148698e+00
   7.0000000e+01   4.9858601e+00
   7.1000000e+01   4.8636356e+00
   7.2000000e+01   4.8414282e+00
   7.3000000e+01   4.6900226e+00
   7.4000000e+01   4.6712866e+00
   7.5000000e+01   4.5751738e+00
   7.6000000e+01   4.4856186e+00
   7.7000000e+01   4.4820467e+00
   7.8000000e+01   4.3834964e+00
   7.9000000e+01   4.2662723e+00
   8.0000000e+01   4.2794365e+00


==> Dat/Spacing_NLI_PQSQSP_5span.dat <==
   1.0000000e+00   2.3968080e+01
   2.0000000e+00   2.0727795e+01
   3.0000000e+00   1.8624819e+01
   4.0000000e+00   1.6994003e+01
   5.0000000e+00   1.5709805e+01
   6.0000000e+00   1.4635601e+01
   7.0000000e+00   1.3743860e+01
   8.0000000e+00   1.2965910e+01
   9.0000000e+00   1.2289579e+01
   1.0000000e+01   1.1686880e+01
   1.1000000e+01   1.1109580e+01
   1.2000000e+01   1.0604889e+01
   1.3000000e+01   1.0143664e+01
   1.4000000e+01   9.7355107e+00
   1.5000000e+01   9.3321469e+00
   1.6000000e+01   9.0035666e+00
   1.7000000e+01   8.6638499e+00
   1.8000000e+01   8.3596896e+00
   1.9000000e+01   8.0774795e+00
   2.0000000e+01   7.7519984e+00
   2.1000000e+01   7.5134531e+00
   2.2000000e+01   7.2331489e+00
   2.3000000e+01   7.0265064e+00
   2.4000000e+01   6.8037152e+00
   2.5000000e+01   6.5570385e+00
   2.6000000e+01   6.3638392e+00
   2.7000000e+01   6.1680100e+00
   2.8000000e+01   5.9943921e+00
   2.9000000e+01   5.7787952e+00
   3.0000000e+01   5.6165531e+00
   3.1000000e+01   5.4843674e+00
   3.2000000e+01   5.2668096e+00
   3.3000000e+01   5.1424157e+00
   3.4000000e+01   4.9617849e+00
   3.5000000e+01   4.8051979e+00
   3.6000000e+01   4.6090123e+00
   3.7000000e+01   4.5323141e+00
   3.8000000e+01   4.3877964e+00
   3.9000000e+01   4.2398434e+00
   4.0000000e+01   4.1726992e+00
   4.1000000e+01   4.0000459e+00
   4.2000000e+01   3.9070381e+00
   4.3000000e+01   3.7584388e+00
   4.4000000e+01   3.6539560e+00
   4.5000000e+01   3.5427554e+00
   4.6000000e+01   3.4043007e+00
   4.7000000e+01   3.3520356e+00
   4.8000000e+01   3.2097012e+00
   4.9000000e+01   3.1418117e+00
   5.0000000e+01   3.0237114e+00
   5.1000000e+01   2.9523295e+00
   5.2000000e+01   2.7767657e+00
   5.3000000e+01   2.7522886e+00
   5.4000000e+01   2.6945833e+00
   5.5000000e+01   2.5321615e+00
   5.6000000e+01   2.4121983e+00
   5.7000000e+01   2.4265455e+00
   5.8000000e+01   2.3195751e+00
   5.9000000e+01   2.2496829e+00
   6.0000000e+01   2.1410423e+00
   6.1000000e+01   2.0573683e+00
   6.2000000e+01   1.9899557e+00
   6.3000000e+01   1.9182546e+00
   6.4000000e+01   1.8108734e+00
   6.5000000e+01   1.7621009e+00
   6.6000000e+01   1.6983910e+00
   6.7000000e+01   1.6351100e+00
   6.8000000e+01   1.4889071e+00
   6.9000000e+01   1.4516250e+00
   7.0000000e+01   1.3744692e+00
   7.1000000e+01   1.3547198e+00
   7.2000000e+01   1.2580715e+00
   7.3000000e+01   1.1876842e+00
   7.4000000e+01   1.1353036e+00
   7.5000000e+01   1.0515020e+00
   7.6000000e+01   1.0436548e+00
   7.7000000e+01   9.5011571e-01
   7.8000000e+01   8.9988524e-01
   7.9000000e+01   7.7848532e-01
   8.0000000e+01   7.8003342e-01


==> Dat/Spacing_NLI_SOPMQPSK_10span.dat <==
   1.0000000e+00   2.8777649e+01
   2.0000000e+00   2.5829308e+01
   3.0000000e+00   2.4081220e+01
   4.0000000e+00   2.2798672e+01
   5.0000000e+00   2.1795457e+01
   6.0000000e+00   2.0934092e+01
   7.0000000e+00   2.0207377e+01
   8.0000000e+00   1.9565100e+01
   9.0000000e+00   1.8977515e+01
   1.0000000e+01   1.8478420e+01
   1.1000000e+01   1.8027667e+01
   1.2000000e+01   1.7639542e+01
   1.3000000e+01   1.7209872e+01
   1.4000000e+01   1.6868570e+01
   1.5000000e+01   1.6564202e+01
   1.6000000e+01   1.6268165e+01
   1.7000000e+01   1.5939423e+01
   1.8000000e+01   1.5689215e+01
   1.9000000e+01   1.5456050e+01
   2.0000000e+01   1.5161120e+01
   2.1000000e+01   1.4917745e+01
   2.2000000e+01   1.4718689e+01
   2.3000000e+01   1.4563206e+01
   2.4000000e+01   1.4303185e+01
   2.5000000e+01   1.4190221e+01
   2.6000000e+01   1.3925286e+01
   2.7000000e+01   1.3753664e+01
   2.8000000e+01   1.3592771e+01
   2.9000000e+01   1.3408922e+01
   3.0000000e+01   1.3309234e+01
   3.1000000e+01   1.3102686e+01
   3.2000000e+01   1.2980893e+01
   3.3000000e+01   1.2808677e+01
   3.4000000e+01   1.2714724e+01
   3.5000000e+01   1.2583168e+01
   3.6000000e+01   1.2426203e+01
   3.7000000e+01   1.2287484e+01
   3.8000000e+01   1.2142208e+01
   3.9000000e+01   1.2069856e+01
   4.0000000e+01   1.1927793e+01
   4.1000000e+01   1.1813643e+01
   4.2000000e+01   1.1688920e+01
   4.3000000e+01   1.1619099e+01
   4.4000000e+01   1.1463854e+01
   4.5000000e+01   1.1348473e+01
   4.6000000e+01   1.1325099e+01
   4.7000000e+01   1.1148442e+01
   4.8000000e+01   1.1145627e+01
   4.9000000e+01   1.0935522e+01
   5.0000000e+01   1.0886972e+01
   5.1000000e+01   1.0786094e+01
   5.2000000e+01   1.0745308e+01
   5.3000000e+01   1.0684615e+01
   5.4000000e+01   1.0573005e+01
   5.5000000e+01   1.0438575e+01
   5.6000000e+01   1.0342542e+01
   5.7000000e+01   1.0319452e+01
   5.8000000e+01   1.0236127e+01
   5.9000000e+01   1.0160348e+01
   6.0000000e+01   1.0068250e+01
   6.1000000e+01   9.9485421e+00
   6.2000000e+01   9.9280197e+00
   6.3000000e+01   9.8250999e+00
   6.4000000e+01   9.7619527e+00
   6.5000000e+01   9.8062010e+00
   6.6000000e+01   9.6751290e+00
   6.7000000e+01   9.5173693e+00
   6.8000000e+01   9.4461313e+00
   6.9000000e+01   9.4270795e+00
   7.0000000e+01   9.4173847e+00
   7.1000000e+01   9.2954492e+00
   7.2000000e+01   9.2932360e+00
   7.3000000e+01   9.1389602e+00
   7.4000000e+01   9.1377940e+00
   7.5000000e+01   9.0440687e+00
   7.6000000e+01   8.9450388e+00
   7.7000000e+01   8.9827236e+00
   7.8000000e+01   8.8827057e+00
   7.9000000e+01   8.7706148e+00
   8.0000000e+01   8.7939542e+00


==> Dat/Spacing_NLI_SOPMQPSK_5span.dat <==
   1.0000000e+00   2.5614744e+01
   2.0000000e+00   2.2582644e+01
   3.0000000e+00   2.0751047e+01
   4.0000000e+00   1.9387406e+01
   5.0000000e+00   1.8335779e+01
   6.0000000e+00   1.7462155e+01
   7.0000000e+00   1.6756650e+01
   8.0000000e+00   1.6122436e+01
   9.0000000e+00   1.5577836e+01
   1.0000000e+01   1.5099473e+01
   1.1000000e+01   1.4620985e+01
   1.2000000e+01   1.4201034e+01
   1.3000000e+01   1.3829716e+01
   1.4000000e+01   1.3489498e+01
   1.5000000e+01   1.3158927e+01
   1.6000000e+01   1.2895524e+01
   1.7000000e+01   1.2610485e+01
   1.8000000e+01   1.2368159e+01
   1.9000000e+01   1.2136554e+01
   2.0000000e+01   1.1843226e+01
   2.1000000e+01   1.1651097e+01
   2.2000000e+01   1.1403424e+01
   2.3000000e+01   1.1245438e+01
   2.4000000e+01   1.1057546e+01
   2.5000000e+01   1.0841097e+01
   2.6000000e+01   1.0672807e+01
   2.7000000e+01   1.0515300e+01
   2.8000000e+01   1.0364305e+01
   2.9000000e+01   1.0167594e+01
   3.0000000e+01   1.0034931e+01
   3.1000000e+01   9.9334796e+00
   3.2000000e+01   9.7257271e+00
   3.3000000e+01   9.6264467e+00
   3.4000000e+01   9.4687260e+00
   3.5000000e+01   9.3224905e+00
   3.6000000e+01   9.1362453e+00
   3.7000000e+01   9.0788289e+00
   3.8000000e+01   8.9551839e+00
   3.9000000e+01   8.8175971e+00
   4.0000000e+01   8.7773902e+00
   4.1000000e+01   8.6139851e+00
   4.2000000e+01   8.5340690e+00
   4.3000000e+01   8.3994093e+00
   4.4000000e+01   8.3039472e+00
   4.5000000e+01   8.2035799e+00
   4.6000000e+01   8.0747711e+00
   4.7000000e+01   8.0429043e+00
   4.8000000e+01   7.9099967e+00
   4.9000000e+01   7.8541736e+00
   5.0000000e+01   7.7408024e+00
   5.1000000e+01   7.6886227e+00
   5.2000000e+01   7.5101140e+00
   5.3000000e+01   7.4954265e+00
   5.4000000e+01   7.4557812e+00
   5.5000000e+01   7.2939323e+00
   5.6000000e+01   7.1810562e+00
   5.7000000e+01   7.2191443e+00
   5.8000000e+01   7.1109925e+00
   5.9000000e+01   7.0510720e+00
   6.0000000e+01   6.9434270e+00
   6.1000000e+01   6.8728313e+00
   6.2000000e+01   6.8097442e+00
   6.3000000e+01   6.7370269e+00
   6.4000000e+01   6.6382349e+00
   6.5000000e+01   6.5984485e+00
   6.6000000e+01   6.5455249e+00
   6.7000000e+01   6.4811140e+00
   6.8000000e+01   6.3421472e+00
   6.9000000e+01   6.3103950e+00
   7.0000000e+01   6.2403513e+00
   7.1000000e+01   6.2274093e+00
   7.2000000e+01   6.1379699e+00
   7.3000000e+01   6.0708059e+00
   7.4000000e+01   6.0286856e+00
   7.5000000e+01   5.9462763e+00
   7.6000000e+01   5.9440005e+00
   7.7000000e+01   5.8493479e+00
   7.8000000e+01   5.8012543e+00
   7.9000000e+01   5.6846544e+00
   8.0000000e+01   5.7017963e+00


==> Dat/Spacing_NLI_Simplex_10span.dat <==
   1.0000000e+00   2.7070097e+01
   2.0000000e+00   2.4026502e+01
   3.0000000e+00   2.2166828e+01
   4.0000000e+00   2.0777463e+01
   5.0000000e+00   1.9649572e+01
   6.0000000e+00   1.8661730e+01
   7.0000000e+00   1.7788434e+01
   8.0000000e+00   1.7004976e+01
   9.0000000e+00   1.6278611e+01
   1.0000000e+01   1.5645528e+01
   1.1000000e+01   1.5090365e+01
   1.2000000e+01   1.4586317e+01
   1.3000000e+01   1.4061140e+01
   1.4000000e+01   1.3615137e+01
   1.5000000e+01   1.3194580e+01
   1.6000000e+01   1.2821637e+01
   1.7000000e+01   1.2418799e+01
   1.8000000e+01   1.2110334e+01
   1.9000000e+01   1.1767452e+01
   2.0000000e+01   1.1420520e+01
   2.1000000e+01   1.1130214e+01
   2.2000000e+01   1.0849425e+01
   2.3000000e+01   1.0620271e+01
   2.4000000e+01   1.0328030e+01
   2.5000000e+01   1.0128748e+01
   2.6000000e+01   9.8400435e+00
   2.7000000e+01   9.6228655e+00
   2.8000000e+01   9.4250458e+00
   2.9000000e+01   9.2003392e+00
   3.0000000e+01   9.0377155e+00
   3.1000000e+01   8.8068303e+00
   3.2000000e+01   8.6446726e+00
   3.3000000e+01   8.4274998e+00
   3.4000000e+01   8.2888800e+00
   3.5000000e+01   8.1270760e+00
   3.6000000e+01   7.9347078e+00
   3.7000000e+01   7.7705009e+00
   3.8000000e+01   7.6014507e+00
   3.9000000e+01   7.4819633e+00
   4.0000000e+01   7.3283917e+00
   4.1000000e+01   7.1870495e+00
   4.2000000e+01   7.0416658e+00
   4.3000000e+01   6.9287355e+00
   4.4000000e+01   6.7538898e+00
   4.5000000e+01   6.6262733e+00
   4.6000000e+01   6.5454623e+00
   4.7000000e+01   6.3738612e+00
   4.8000000e+01   6.3276623e+00
   4.9000000e+01   6.1282222e+00
   5.0000000e+01   6.0466299e+00
   5.1000000e+01   5.9301799e+00
   5.2000000e+01   5.8566270e+00
   5.3000000e+01   5.7766219e+00
   5.4000000e+01   5.6381587e+00
   5.5000000e+01   5.5042454e+00
   5.6000000e+01   5.3926328e+00
   5.7000000e+01   5.3359206e+00
   5.8000000e+01   5.2450221e+00
   5.9000000e+01   5.1524221e+00
   6.0000000e+01   5.0490637e+00
   6.1000000e+01   4.9296204e+00
   6.2000000e+01   4.8783811e+00
   6.3000000e+01   4.7609858e+00
   6.4000000e+01   4.6904732e+00
   6.5000000e+01   4.6749529e+00
   6.6000000e+01   4.5592678e+00
   6.7000000e+01   4.3923173e+00
   6.8000000e+01   4.3265893e+00
   6.9000000e+01   4.2812345e+00
   7.0000000e+01   4.2476712e+00
   7.1000000e+01   4.1253784e+00
   7.2000000e+01   4.0984305e+00
   7.3000000e+01   3.9477070e+00
   7.4000000e+01   3.9247864e+00
   7.5000000e+01   3.8281034e+00
   7.6000000e+01   3.7408090e+00
   7.7000000e+01   3.7273479e+00
   7.8000000e+01   3.6291514e+00
   7.9000000e+01   3.5106893e+00
   8.0000000e+01   3.5213940e+00


==> Dat/Spacing_NLI_Simplex_5span.dat <==
   1.0000000e+00   2.3690560e+01
   2.0000000e+00   2.0426331e+01
   3.0000000e+00   1.8290151e+01
   4.0000000e+00   1.6624281e+01
   5.0000000e+00   1.5307510e+01
   6.0000000e+00   1.4203565e+01
   7.0000000e+00   1.3282757e+01
   8.0000000e+00   1.2481364e+01
   9.0000000e+00   1.1782740e+01
   1.0000000e+01   1.1158258e+01
   1.1000000e+01   1.0563115e+01
   1.2000000e+01   1.0042736e+01
   1.3000000e+01   9.5644640e+00
   1.4000000e+01   9.1431477e+00
   1.5000000e+01   8.7254037e+00
   1.6000000e+01   8.3837000e+00
   1.7000000e+01   8.0327898e+00
   1.8000000e+01   7.7157642e+00
   1.9000000e+01   7.4228592e+00
   2.0000000e+01   7.0905040e+00
   2.1000000e+01   6.8419253e+00
   2.2000000e+01   6.5544889e+00
   2.3000000e+01   6.3370897e+00
   2.4000000e+01   6.1064918e+00
   2.5000000e+01   5.8529911e+00
   2.6000000e+01   5.6541244e+00
   2.7000000e+01   5.4494979e+00
   2.8000000e+01   5.2706415e+00
   2.9000000e+01   5.0506457e+00
   3.0000000e+01   4.8814663e+00
   3.1000000e+01   4.7420103e+00
   3.2000000e+01   4.5221197e+00
   3.3000000e+01   4.3917209e+00
   3.4000000e+01   4.2055744e+00
   3.5000000e+01   4.0464835e+00
   3.6000000e+01   3.8478863e+00
   3.7000000e+01   3.7664906e+00
   3.8000000e+01   3.6168586e+00
   3.9000000e+01   3.4663541e+00
   4.0000000e+01   3.3925444e+00
   4.1000000e+01   3.2175908e+00
   4.2000000e+01   3.1213161e+00
   4.3000000e+01   2.9692248e+00
   4.4000000e+01   2.8624747e+00
   4.5000000e+01   2.7485435e+00
   4.6000000e+01   2.6076502e+00
   4.7000000e+01   2.5502059e+00
   4.8000000e+01   2.4054677e+00
   4.9000000e+01   2.3344917e+00
   5.0000000e+01   2.2151787e+00
   5.1000000e+01   2.1388560e+00
   5.2000000e+01   1.9640518e+00
   5.3000000e+01   1.9370473e+00
   5.4000000e+01   1.8746607e+00
   5.5000000e+01   1.7120899e+00
   5.6000000e+01   1.5902827e+00
   5.7000000e+01   1.5984248e+00
   5.8000000e+01   1.4917642e+00
   5.9000000e+01   1.4192538e+00
   6.0000000e+01   1.3103514e+00
   6.1000000e+01   1.2232310e+00
   6.2000000e+01   1.1546756e+00
   6.3000000e+01   1.0832431e+00
   6.4000000e+01   9.7358913e-01
   6.5000000e+01   9.2243279e-01
   6.6000000e+01   8.5585324e-01
   6.7000000e+01   7.9287329e-01
   6.8000000e+01   6.4474070e-01
   6.9000000e+01   6.0598130e-01
   7.0000000e+01   5.2692198e-01
   7.1000000e+01   5.0534678e-01
   7.2000000e+01   4.0676122e-01
   7.3000000e+01   3.3550630e-01
   7.4000000e+01   2.8035863e-01
   7.5000000e+01   1.9618087e-01
   7.6000000e+01   1.8682703e-01
   7.7000000e+01   9.3589289e-02
   7.8000000e+01   4.2780485e-02
   7.9000000e+01  -7.9919814e-02
   8.0000000e+01  -8.2608907e-02


==> Dat/Total_NLI_16point_10span.dat <==
   1.0000000e+00   3.6592143e+01
   2.0000000e+00   3.7098009e+01
   3.0000000e+00   3.7328627e+01
   4.0000000e+00   3.7472609e+01
   5.0000000e+00   3.7574242e+01
   6.0000000e+00   3.7651026e+01
   7.0000000e+00   3.7711166e+01
   8.0000000e+00   3.7759757e+01
   9.0000000e+00   3.7799805e+01
   1.0000000e+01   3.7833328e+01
   1.1000000e+01   3.7861959e+01
   1.2000000e+01   3.7886866e+01
   1.3000000e+01   3.7908816e+01
   1.4000000e+01   3.7927974e+01
   1.5000000e+01   3.7944970e+01
   1.6000000e+01   3.7960155e+01
   1.7000000e+01   3.7973909e+01
   1.8000000e+01   3.7986190e+01
   1.9000000e+01   3.7997382e+01
   2.0000000e+01   3.8007559e+01
   2.1000000e+01   3.8016662e+01
   2.2000000e+01   3.8024927e+01
   2.3000000e+01   3.8032468e+01
   2.4000000e+01   3.8039439e+01
   2.5000000e+01   3.8045720e+01
   2.6000000e+01   3.8051546e+01
   2.7000000e+01   3.8056676e+01
   2.8000000e+01   3.8061303e+01
   2.9000000e+01   3.8065520e+01
   3.0000000e+01   3.8069308e+01
   3.1000000e+01   3.8072760e+01
   3.2000000e+01   3.8075783e+01
   3.3000000e+01   3.8078384e+01
   3.4000000e+01   3.8080655e+01
   3.5000000e+01   3.8082579e+01
   3.6000000e+01   3.8084234e+01
   3.7000000e+01   3.8085521e+01
   3.8000000e+01   3.8086429e+01
   3.9000000e+01   3.8087033e+01
   4.0000000e+01   3.8087361e+01
   4.1000000e+01   3.8087361e+01
   4.2000000e+01   3.8087033e+01
   4.3000000e+01   3.8086429e+01
   4.4000000e+01   3.8085521e+01
   4.5000000e+01   3.8084234e+01
   4.6000000e+01   3.8082579e+01
   4.7000000e+01   3.8080655e+01
   4.8000000e+01   3.8078384e+01
   4.9000000e+01   3.8075783e+01
   5.0000000e+01   3.8072760e+01
   5.1000000e+01   3.8069308e+01
   5.2000000e+01   3.8065520e+01
   5.3000000e+01   3.8061303e+01
   5.4000000e+01   3.8056676e+01
   5.5000000e+01   3.8051546e+01
   5.6000000e+01   3.8045720e+01
   5.7000000e+01   3.8039439e+01
   5.8000000e+01   3.8032468e+01
   5.9000000e+01   3.8024927e+01
   6.0000000e+01   3.8016662e+01
   6.1000000e+01   3.8007559e+01
   6.2000000e+01   3.7997382e+01
   6.3000000e+01   3.7986190e+01
   6.4000000e+01   3.7973909e+01
   6.5000000e+01   3.7960155e+01
   6.6000000e+01   3.7944970e+01
   6.7000000e+01   3.7927974e+01
   6.8000000e+01   3.7908816e+01
   6.9000000e+01   3.7886866e+01
   7.0000000e+01   3.7861959e+01
   7.1000000e+01   3.7833328e+01
   7.2000000e+01   3.7799805e+01
   7.3000000e+01   3.7759757e+01
   7.4000000e+01   3.7711166e+01
   7.5000000e+01   3.7651026e+01
   7.6000000e+01   3.7574242e+01
   7.7000000e+01   3.7472609e+01
   7.8000000e+01   3.7328627e+01
   7.9000000e+01   3.7098009e+01
   8.0000000e+01   3.6592143e+01


==> Dat/Total_NLI_256D4_10span.dat <==
   1.0000000e+00   3.7148357e+01
   2.0000000e+00   3.7644676e+01
   3.0000000e+00   3.7872671e+01
   4.0000000e+00   3.8016158e+01
   5.0000000e+00   3.8118202e+01
   6.0000000e+00   3.8195960e+01
   7.0000000e+00   3.8257384e+01
   8.0000000e+00   3.8307548e+01
   9.0000000e+00   3.8349287e+01
   1.0000000e+01   3.8384577e+01
   1.1000000e+01   3.8414991e+01
   1.2000000e+01   3.8441637e+01
   1.3000000e+01   3.8465319e+01
   1.4000000e+01   3.8486102e+01
   1.5000000e+01   3.8504656e+01
   1.6000000e+01   3.8521358e+01
   1.7000000e+01   3.8536580e+01
   1.8000000e+01   3.8550223e+01
   1.9000000e+01   3.8562686e+01
   2.0000000e+01   3.8574127e+01
   2.1000000e+01   3.8584367e+01
   2.2000000e+01   3.8593672e+01
   2.3000000e+01   3.8602213e+01
   2.4000000e+01   3.8610150e+01
   2.5000000e+01   3.8617306e+01
   2.6000000e+01   3.8623998e+01
   2.7000000e+01   3.8629861e+01
   2.8000000e+01   3.8635159e+01
   2.9000000e+01   3.8639993e+01
   3.0000000e+01   3.8644347e+01
   3.1000000e+01   3.8648339e+01
   3.2000000e+01   3.8651835e+01
   3.3000000e+01   3.8654826e+01
   3.4000000e+01   3.8657459e+01
   3.5000000e+01   3.8659683e+01
   3.6000000e+01   3.8661618e+01
   3.7000000e+01   3.8663118e+01
   3.8000000e+01   3.8664168e+01
   3.9000000e+01   3.8664869e+01
   4.0000000e+01   3.8665261e+01
   4.1000000e+01   3.8665261e+01
   4.2000000e+01   3.8664869e+01
   4.3000000e+01   3.8664168e+01
   4.4000000e+01   3.8663118e+01
   4.5000000e+01   3.8661618e+01
   4.6000000e+01   3.8659683e+01
   4.7000000e+01   3.8657459e+01
   4.8000000e+01   3.8654826e+01
   4.9000000e+01   3.8651835e+01
   5.0000000e+01   3.8648339e+01
   5.1000000e+01   3.8644347e+01
   5.2000000e+01   3.8639993e+01
   5.3000000e+01   3.8635159e+01
   5.4000000e+01   3.8629861e+01
   5.5000000e+01   3.8623998e+01
   5.6000000e+01   3.8617306e+01
   5.7000000e+01   3.8610150e+01
   5.8000000e+01   3.8602213e+01
   5.9000000e+01   3.8593672e+01
   6.0000000e+01   3.8584367e+01
   6.1000000e+01   3.8574127e+01
   6.2000000e+01   3.8562686e+01
   6.3000000e+01   3.8550223e+01
   6.4000000e+01   3.8536580e+01
   6.5000000e+01   3.8521358e+01
   6.6000000e+01   3.8504656e+01
   6.7000000e+01   3.8486102e+01
   6.8000000e+01   3.8465319e+01
   6.9000000e+01   3.8441637e+01
   7.0000000e+01   3.8414991e+01
   7.1000000e+01   3.8384577e+01
   7.2000000e+01   3.8349287e+01
   7.3000000e+01   3.8307548e+01
   7.4000000e+01   3.8257384e+01
   7.5000000e+01   3.8195960e+01
   7.6000000e+01   3.8118202e+01
   7.7000000e+01   3.8016158e+01
   7.8000000e+01   3.7872671e+01
   7.9000000e+01   3.7644676e+01
   8.0000000e+01   3.7148357e+01


==> Dat/Total_NLI_64QAM_10span.dat <==
   1.0000000e+00   3.4730070e+01
   2.0000000e+00   3.5599451e+01
   3.0000000e+00   3.5976799e+01
   4.0000000e+00   3.6208603e+01
   5.0000000e+00   3.6371138e+01
   6.0000000e+00   3.6493914e+01
   7.0000000e+00   3.6590337e+01
   8.0000000e+00   3.6668840e+01
   9.0000000e+00   3.6734010e+01
   1.0000000e+01   3.6789050e+01
   1.1000000e+01   3.6836446e+01
   1.2000000e+01   3.6877930e+01
   1.3000000e+01   3.6914798e+01
   1.4000000e+01   3.6947127e+01
   1.5000000e+01   3.6975983e+01
   1.6000000e+01   3.7001970e+01
   1.7000000e+01   3.7025660e+01
   1.8000000e+01   3.7046881e+01
   1.9000000e+01   3.7066254e+01
   2.0000000e+01   3.7084070e+01
   2.1000000e+01   3.7099997e+01
   2.2000000e+01   3.7114458e+01
   2.3000000e+01   3.7127743e+01
   2.4000000e+01   3.7140098e+01
   2.5000000e+01   3.7151229e+01
   2.6000000e+01   3.7161657e+01
   2.7000000e+01   3.7170774e+01
   2.8000000e+01   3.7179009e+01
   2.9000000e+01   3.7186522e+01
   3.0000000e+01   3.7193293e+01
   3.1000000e+01   3.7199510e+01
   3.2000000e+01   3.7204951e+01
   3.3000000e+01   3.7209595e+01
   3.4000000e+01   3.7213694e+01
   3.5000000e+01   3.7217151e+01
   3.6000000e+01   3.7220169e+01
   3.7000000e+01   3.7222507e+01
   3.8000000e+01   3.7224137e+01
   3.9000000e+01   3.7225229e+01
   4.0000000e+01   3.7225844e+01
   4.1000000e+01   3.7225844e+01
   4.2000000e+01   3.7225229e+01
   4.3000000e+01   3.7224137e+01
   4.4000000e+01   3.7222507e+01
   4.5000000e+01   3.7220169e+01
   4.6000000e+01   3.7217151e+01
   4.7000000e+01   3.7213694e+01
   4.8000000e+01   3.7209595e+01
   4.9000000e+01   3.7204951e+01
   5.0000000e+01   3.7199510e+01
   5.1000000e+01   3.7193293e+01
   5.2000000e+01   3.7186522e+01
   5.3000000e+01   3.7179009e+01
   5.4000000e+01   3.7170774e+01
   5.5000000e+01   3.7161657e+01
   5.6000000e+01   3.7151229e+01
   5.7000000e+01   3.7140098e+01
   5.8000000e+01   3.7127743e+01
   5.9000000e+01   3.7114458e+01
   6.0000000e+01   3.7099997e+01
   6.1000000e+01   3.7084070e+01
   6.2000000e+01   3.7066254e+01
   6.3000000e+01   3.7046881e+01
   6.4000000e+01   3.7025660e+01
   6.5000000e+01   3.7001970e+01
   6.6000000e+01   3.6975983e+01
   6.7000000e+01   3.6947127e+01
   6.8000000e+01   3.6914798e+01
   6.9000000e+01   3.6877930e+01
   7.0000000e+01   3.6836446e+01
   7.1000000e+01   3.6789050e+01
   7.2000000e+01   3.6734010e+01
   7.3000000e+01   3.6668840e+01
   7.4000000e+01   3.6590337e+01
   7.5000000e+01   3.6493914e+01
   7.6000000e+01   3.6371138e+01
   7.7000000e+01   3.6208603e+01
   7.8000000e+01   3.5976799e+01
   7.9000000e+01   3.5599451e+01
   8.0000000e+01   3.4730070e+01


==> Dat/Total_NLI_BIN64PRS_10span.dat <==
   1.0000000e+00   3.6956012e+01
   2.0000000e+00   3.7810978e+01
   3.0000000e+00   3.8183426e+01
   4.0000000e+00   3.8412819e+01
   5.0000000e+00   3.8574009e+01
   6.0000000e+00   3.8696039e+01
   7.0000000e+00   3.8792075e+01
   8.0000000e+00   3.8870455e+01
   9.0000000e+00   3.8935662e+01
   1.0000000e+01   3.8990851e+01
   1.1000000e+01   3.9038465e+01
   1.2000000e+01   3.9080201e+01
   1.3000000e+01   3.9117357e+01
   1.4000000e+01   3.9149972e+01
   1.5000000e+01   3.9179120e+01
   1.6000000e+01   3.9205407e+01
   1.7000000e+01   3.9229398e+01
   1.8000000e+01   3.9250904e+01
   1.9000000e+01   3.9270545e+01
   2.0000000e+01   3.9288641e+01
   2.1000000e+01   3.9304818e+01
   2.2000000e+01   3.9319508e+01
   2.3000000e+01   3.9333018e+01
   2.4000000e+01   3.9345595e+01
   2.5000000e+01   3.9356926e+01
   2.6000000e+01   3.9367557e+01
   2.7000000e+01   3.9376843e+01
   2.8000000e+01   3.9385233e+01
   2.9000000e+01   3.9392889e+01
   3.0000000e+01   3.9399793e+01
   3.1000000e+01   3.9406137e+01
   3.2000000e+01   3.9411690e+01
   3.3000000e+01   3.9416426e+01
   3.4000000e+01   3.9420610e+01
   3.5000000e+01   3.9424139e+01
   3.6000000e+01   3.9427224e+01
   3.7000000e+01   3.9429613e+01
   3.8000000e+01   3.9431276e+01
   3.9000000e+01   3.9432392e+01
   4.0000000e+01   3.9433023e+01
   4.1000000e+01   3.9433023e+01
   4.2000000e+01   3.9432392e+01
   4.3000000e+01   3.9431276e+01
   4.4000000e+01   3.9429613e+01
   4.5000000e+01   3.9427224e+01
   4.6000000e+01   3.9424139e+01
   4.7000000e+01   3.9420610e+01
   4.8000000e+01   3.9416426e+01
   4.9000000e+01   3.9411690e+01
   5.0000000e+01   3.9406137e+01
   5.1000000e+01   3.9399793e+01
   5.2000000e+01   3.9392889e+01
   5.3000000e+01   3.9385233e+01
   5.4000000e+01   3.9376843e+01
   5.5000000e+01   3.9367557e+01
   5.6000000e+01   3.9356926e+01
   5.7000000e+01   3.9345595e+01
   5.8000000e+01   3.9333018e+01
   5.9000000e+01   3.9319508e+01
   6.0000000e+01   3.9304818e+01
   6.1000000e+01   3.9288641e+01
   6.2000000e+01   3.9270545e+01
   6.3000000e+01   3.9250904e+01
   6.4000000e+01   3.9229398e+01
   6.5000000e+01   3.9205407e+01
   6.6000000e+01   3.9179120e+01
   6.7000000e+01   3.9149972e+01
   6.8000000e+01   3.9117357e+01
   6.9000000e+01   3.9080201e+01
   7.0000000e+01   3.9038465e+01
   7.1000000e+01   3.8990851e+01
   7.2000000e+01   3.8935662e+01
   7.3000000e+01   3.8870455e+01
   7.4000000e+01   3.8792075e+01
   7.5000000e+01   3.8696039e+01
   7.6000000e+01   3.8574009e+01
   7.7000000e+01   3.8412819e+01
   7.8000000e+01   3.8183426e+01
   7.9000000e+01   3.7810978e+01
   8.0000000e+01   3.6956012e+01


==> Dat/Total_NLI_BIN64PRS_5span.dat <==
   1.0000000e+00   3.3625428e+01
   2.0000000e+00   3.4506611e+01
   3.0000000e+00   3.4880633e+01
   4.0000000e+00   3.5105627e+01
   5.0000000e+00   3.5260000e+01
   6.0000000e+00   3.5375396e+01
   7.0000000e+00   3.5465820e+01
   8.0000000e+00   3.5539888e+01
   9.0000000e+00   3.5601713e+01
   1.0000000e+01   3.5654474e+01
   1.1000000e+01   3.5700366e+01
   1.2000000e+01   3.5740186e+01
   1.3000000e+01   3.5775300e+01
   1.4000000e+01   3.5806469e+01
   1.5000000e+01   3.5834437e+01
   1.6000000e+01   3.5859568e+01
   1.7000000e+01   3.5882583e+01
   1.8000000e+01   3.5903399e+01
   1.9000000e+01   3.5922464e+01
   2.0000000e+01   3.5939964e+01
   2.1000000e+01   3.5955652e+01
   2.2000000e+01   3.5970090e+01
   2.3000000e+01   3.5983150e+01
   2.4000000e+01   3.5995230e+01
   2.5000000e+01   3.6006492e+01
   2.6000000e+01   3.6016596e+01
   2.7000000e+01   3.6025688e+01
   2.8000000e+01   3.6034061e+01
   2.9000000e+01   3.6041818e+01
   3.0000000e+01   3.6048504e+01
   3.1000000e+01   3.6054610e+01
   3.2000000e+01   3.6060129e+01
   3.3000000e+01   3.6064851e+01
   3.4000000e+01   3.6068973e+01
   3.5000000e+01   3.6072538e+01
   3.6000000e+01   3.6075389e+01
   3.7000000e+01   3.6077488e+01
   3.8000000e+01   3.6079206e+01
   3.9000000e+01   3.6080271e+01
   4.0000000e+01   3.6080784e+01
   4.1000000e+01   3.6080784e+01
   4.2000000e+01   3.6080271e+01
   4.3000000e+01   3.6079206e+01
   4.4000000e+01   3.6077488e+01
   4.5000000e+01   3.6075389e+01
   4.6000000e+01   3.6072538e+01
   4.7000000e+01   3.6068973e+01
   4.8000000e+01   3.6064851e+01
   4.9000000e+01   3.6060129e+01
   5.0000000e+01   3.6054610e+01
   5.1000000e+01   3.6048504e+01
   5.2000000e+01   3.6041818e+01
   5.3000000e+01   3.6034061e+01
   5.4000000e+01   3.6025688e+01
   5.5000000e+01   3.6016596e+01
   5.6000000e+01   3.6006492e+01
   5.7000000e+01   3.5995230e+01
   5.8000000e+01   3.5983150e+01
   5.9000000e+01   3.5970090e+01
   6.0000000e+01   3.5955652e+01
   6.1000000e+01   3.5939964e+01
   6.2000000e+01   3.5922464e+01
   6.3000000e+01   3.5903399e+01
   6.4000000e+01   3.5882583e+01
   6.5000000e+01   3.5859568e+01
   6.6000000e+01   3.5834437e+01
   6.7000000e+01   3.5806469e+01
   6.8000000e+01   3.5775300e+01
   6.9000000e+01   3.5740186e+01
   7.0000000e+01   3.5700366e+01
   7.1000000e+01   3.5654474e+01
   7.2000000e+01   3.5601713e+01
   7.3000000e+01   3.5539888e+01
   7.4000000e+01   3.5465820e+01
   7.5000000e+01   3.5375396e+01
   7.6000000e+01   3.5260000e+01
   7.7000000e+01   3.5105627e+01
   7.8000000e+01   3.4880633e+01
   7.9000000e+01   3.4506611e+01
   8.0000000e+01   3.3625428e+01


==> Dat/Total_NLI_MAGNUSOptimized16_10span.dat <==
   1.0000000e+00   3.4311703e+01
   2.0000000e+00   3.5243667e+01
   3.0000000e+00   3.5642038e+01
   4.0000000e+00   3.5884141e+01
   5.0000000e+00   3.6052409e+01
   6.0000000e+00   3.6178363e+01
   7.0000000e+00   3.6276431e+01
   8.0000000e+00   3.6355454e+01
   9.0000000e+00   3.6420471e+01
   1.0000000e+01   3.6474876e+01
   1.1000000e+01   3.6521342e+01
   1.2000000e+01   3.6561755e+01
   1.3000000e+01   3.6597401e+01
   1.4000000e+01   3.6628508e+01
   1.5000000e+01   3.6656123e+01
   1.6000000e+01   3.6680831e+01
   1.7000000e+01   3.6703236e+01
   1.8000000e+01   3.6723243e+01
   1.9000000e+01   3.6741469e+01
   2.0000000e+01   3.6758097e+01
   2.1000000e+01   3.6772956e+01
   2.2000000e+01   3.6786436e+01
   2.3000000e+01   3.6798760e+01
   2.4000000e+01   3.6810170e+01
   2.5000000e+01   3.6820446e+01
   2.6000000e+01   3.6830008e+01
   2.7000000e+01   3.6838402e+01
   2.8000000e+01   3.6845973e+01
   2.9000000e+01   3.6852875e+01
   3.0000000e+01   3.6859080e+01
   3.1000000e+01   3.6864747e+01
   3.2000000e+01   3.6869709e+01
   3.3000000e+01   3.6873965e+01
   3.4000000e+01   3.6877695e+01
   3.5000000e+01   3.6880849e+01
   3.6000000e+01   3.6883577e+01
   3.7000000e+01   3.6885695e+01
   3.8000000e+01   3.6887183e+01
   3.9000000e+01   3.6888175e+01
   4.0000000e+01   3.6888721e+01
   4.1000000e+01   3.6888721e+01
   4.2000000e+01   3.6888175e+01
   4.3000000e+01   3.6887183e+01
   4.4000000e+01   3.6885695e+01
   4.5000000e+01   3.6883577e+01
   4.6000000e+01   3.6880849e+01
   4.7000000e+01   3.6877695e+01
   4.8000000e+01   3.6873965e+01
   4.9000000e+01   3.6869709e+01
   5.0000000e+01   3.6864747e+01
   5.1000000e+01   3.6859080e+01
   5.2000000e+01   3.6852875e+01
   5.3000000e+01   3.6845973e+01
   5.4000000e+01   3.6838402e+01
   5.5000000e+01   3.6830008e+01
   5.6000000e+01   3.6820446e+01
   5.7000000e+01   3.6810170e+01
   5.8000000e+01   3.6798760e+01
   5.9000000e+01   3.6786436e+01
   6.0000000e+01   3.6772956e+01
   6.1000000e+01   3.6758097e+01
   6.2000000e+01   3.6741469e+01
   6.3000000e+01   3.6723243e+01
   6.4000000e+01   3.6703236e+01
   6.5000000e+01   3.6680831e+01
   6.6000000e+01   3.6656123e+01
   6.7000000e+01   3.6628508e+01
   6.8000000e+01   3.6597401e+01
   6.9000000e+01   3.6561755e+01
   7.0000000e+01   3.6521342e+01
   7.1000000e+01   3.6474876e+01
   7.2000000e+01   3.6420471e+01
   7.3000000e+01   3.6355454e+01
   7.4000000e+01   3.6276431e+01
   7.5000000e+01   3.6178363e+01
   7.6000000e+01   3.6052409e+01
   7.7000000e+01   3.5884141e+01
   7.8000000e+01   3.5642038e+01
   7.9000000e+01   3.5243667e+01
   8.0000000e+01   3.4311703e+01


==> Dat/Total_NLI_MAGNUSOptimized16_5span.dat <==
   1.0000000e+00   3.0733922e+01
   2.0000000e+00   3.1724553e+01
   3.0000000e+00   3.2129870e+01
   4.0000000e+00   3.2365850e+01
   5.0000000e+00   3.2523214e+01
   6.0000000e+00   3.2638124e+01
   7.0000000e+00   3.2726478e+01
   8.0000000e+00   3.2797604e+01
   9.0000000e+00   3.2856240e+01
   1.0000000e+01   3.2905728e+01
   1.1000000e+01   3.2948311e+01
   1.2000000e+01   3.2984980e+01
   1.3000000e+01   3.3017108e+01
   1.4000000e+01   3.3045438e+01
   1.5000000e+01   3.3070740e+01
   1.6000000e+01   3.3093351e+01
   1.7000000e+01   3.3113951e+01
   1.8000000e+01   3.3132520e+01
   1.9000000e+01   3.3149449e+01
   2.0000000e+01   3.3164933e+01
   2.1000000e+01   3.3178802e+01
   2.2000000e+01   3.3191530e+01
   2.3000000e+01   3.3203029e+01
   2.4000000e+01   3.3213627e+01
   2.5000000e+01   3.3223467e+01
   2.6000000e+01   3.3232288e+01
   2.7000000e+01   3.3240233e+01
   2.8000000e+01   3.3247516e+01
   2.9000000e+01   3.3254250e+01
   3.0000000e+01   3.3260074e+01
   3.1000000e+01   3.3265370e+01
   3.2000000e+01   3.3270146e+01
   3.3000000e+01   3.3274241e+01
   3.4000000e+01   3.3277810e+01
   3.5000000e+01   3.3280882e+01
   3.6000000e+01   3.3283348e+01
   3.7000000e+01   3.3285175e+01
   3.8000000e+01   3.3286666e+01
   3.9000000e+01   3.3287591e+01
   4.0000000e+01   3.3288042e+01
   4.1000000e+01   3.3288042e+01
   4.2000000e+01   3.3287591e+01
   4.3000000e+01   3.3286666e+01
   4.4000000e+01   3.3285175e+01
   4.5000000e+01   3.3283348e+01
   4.6000000e+01   3.3280882e+01
   4.7000000e+01   3.3277810e+01
   4.8000000e+01   3.3274241e+01
   4.9000000e+01   3.3270146e+01
   5.0000000e+01   3.3265370e+01
   5.1000000e+01   3.3260074e+01
   5.2000000e+01   3.3254250e+01
   5.3000000e+01   3.3247516e+01
   5.4000000e+01   3.3240233e+01
   5.5000000e+01   3.3232288e+01
   5.6000000e+01   3.3223467e+01
   5.7000000e+01   3.3213627e+01
   5.8000000e+01   3.3203029e+01
   5.9000000e+01   3.3191530e+01
   6.0000000e+01   3.3178802e+01
   6.1000000e+01   3.3164933e+01
   6.2000000e+01   3.3149449e+01
   6.3000000e+01   3.3132520e+01
   6.4000000e+01   3.3113951e+01
   6.5000000e+01   3.3093351e+01
   6.6000000e+01   3.3070740e+01
   6.7000000e+01   3.3045438e+01
   6.8000000e+01   3.3017108e+01
   6.9000000e+01   3.2984980e+01
   7.0000000e+01   3.2948311e+01
   7.1000000e+01   3.2905728e+01
   7.2000000e+01   3.2856240e+01
   7.3000000e+01   3.2797604e+01
   7.4000000e+01   3.2726478e+01
   7.5000000e+01   3.2638124e+01
   7.6000000e+01   3.2523214e+01
   7.7000000e+01   3.2365850e+01
   7.8000000e+01   3.2129870e+01
   7.9000000e+01   3.1724553e+01
   8.0000000e+01   3.0733922e+01


==> Dat/Total_NLI_PM16QAM_10span.dat <==
   1.0000000e+00   3.7452375e+01
   2.0000000e+00   3.7938386e+01
   3.0000000e+00   3.8162565e+01
   4.0000000e+00   3.8304173e+01
   5.0000000e+00   3.8405210e+01
   6.0000000e+00   3.8482476e+01
   7.0000000e+00   3.8543724e+01
   8.0000000e+00   3.8593954e+01
   9.0000000e+00   3.8635901e+01
   1.0000000e+01   3.8671502e+01
   1.1000000e+01   3.8702286e+01
   1.2000000e+01   3.8729327e+01
   1.3000000e+01   3.8753435e+01
   1.4000000e+01   3.8774632e+01
   1.5000000e+01   3.8793598e+01
   1.6000000e+01   3.8810716e+01
   1.7000000e+01   3.8826350e+01
   1.8000000e+01   3.8840380e+01
   1.9000000e+01   3.8853208e+01
   2.0000000e+01   3.8865023e+01
   2.1000000e+01   3.8875599e+01
   2.2000000e+01   3.8885212e+01
   2.3000000e+01   3.8894053e+01
   2.4000000e+01   3.8902284e+01
   2.5000000e+01   3.8909705e+01
   2.6000000e+01   3.8916664e+01
   2.7000000e+01   3.8922753e+01
   2.8000000e+01   3.8928256e+01
   2.9000000e+01   3.8933279e+01
   3.0000000e+01   3.8937809e+01
   3.1000000e+01   3.8941970e+01
   3.2000000e+01   3.8945614e+01
   3.3000000e+01   3.8948725e+01
   3.4000000e+01   3.8951472e+01
   3.5000000e+01   3.8953789e+01
   3.6000000e+01   3.8955812e+01
   3.7000000e+01   3.8957380e+01
   3.8000000e+01   3.8958473e+01
   3.9000000e+01   3.8959206e+01
   4.0000000e+01   3.8959619e+01
   4.1000000e+01   3.8959619e+01
   4.2000000e+01   3.8959206e+01
   4.3000000e+01   3.8958473e+01
   4.4000000e+01   3.8957380e+01
   4.5000000e+01   3.8955812e+01
   4.6000000e+01   3.8953789e+01
   4.7000000e+01   3.8951472e+01
   4.8000000e+01   3.8948725e+01
   4.9000000e+01   3.8945614e+01
   5.0000000e+01   3.8941970e+01
   5.1000000e+01   3.8937809e+01
   5.2000000e+01   3.8933279e+01
   5.3000000e+01   3.8928256e+01
   5.4000000e+01   3.8922753e+01
   5.5000000e+01   3.8916664e+01
   5.6000000e+01   3.8909705e+01
   5.7000000e+01   3.8902284e+01
   5.8000000e+01   3.8894053e+01
   5.9000000e+01   3.8885212e+01
   6.0000000e+01   3.8875599e+01
   6.1000000e+01   3.8865023e+01
   6.2000000e+01   3.8853208e+01
   6.3000000e+01   3.8840380e+01
   6.4000000e+01   3.8826350e+01
   6.5000000e+01   3.8810716e+01
   6.6000000e+01   3.8793598e+01
   6.7000000e+01   3.8774632e+01
   6.8000000e+01   3.8753435e+01
   6.9000000e+01   3.8729327e+01
   7.0000000e+01   3.8702286e+01
   7.1000000e+01   3.8671502e+01
   7.2000000e+01   3.8635901e+01
   7.3000000e+01   3.8593954e+01
   7.4000000e+01   3.8543724e+01
   7.5000000e+01   3.8482476e+01
   7.6000000e+01   3.8405210e+01
   7.7000000e+01   3.8304173e+01
   7.8000000e+01   3.8162565e+01
   7.9000000e+01   3.7938386e+01
   8.0000000e+01   3.7452375e+01


==> Dat/Total_NLI_PM64QAM.dat <==
   1.0000000e+00   3.7633372e+01
   2.0000000e+00   3.8116057e+01
   3.0000000e+00   3.8339198e+01
   4.0000000e+00   3.8480465e+01
   5.0000000e+00   3.8581467e+01
   6.0000000e+00   3.8658884e+01
   7.0000000e+00   3.8720388e+01
   8.0000000e+00   3.8770967e+01
   9.0000000e+00   3.8813306e+01
   1.0000000e+01   3.8849327e+01
   1.1000000e+01   3.8880542e+01
   1.2000000e+01   3.8908008e+01
   1.3000000e+01   3.8932542e+01
   1.4000000e+01   3.8954142e+01
   1.5000000e+01   3.8973495e+01
   1.6000000e+01   3.8990990e+01
   1.7000000e+01   3.9006992e+01
   1.8000000e+01   3.9021363e+01
   1.9000000e+01   3.9034510e+01
   2.0000000e+01   3.9046642e+01
   2.1000000e+01   3.9057504e+01
   2.2000000e+01   3.9067378e+01
   2.3000000e+01   3.9076471e+01
   2.4000000e+01   3.9084945e+01
   2.5000000e+01   3.9092587e+01
   2.6000000e+01   3.9099764e+01
   2.7000000e+01   3.9106038e+01
   2.8000000e+01   3.9111710e+01
   2.9000000e+01   3.9116889e+01
   3.0000000e+01   3.9121562e+01
   3.1000000e+01   3.9125859e+01
   3.2000000e+01   3.9129622e+01
   3.3000000e+01   3.9132832e+01
   3.4000000e+01   3.9135670e+01
   3.5000000e+01   3.9138063e+01
   3.6000000e+01   3.9140157e+01
   3.7000000e+01   3.9141779e+01
   3.8000000e+01   3.9142908e+01
   3.9000000e+01   3.9143665e+01
   4.0000000e+01   3.9144094e+01
   4.1000000e+01   3.9144094e+01
   4.2000000e+01   3.9143665e+01
   4.3000000e+01   3.9142908e+01
   4.4000000e+01   3.9141779e+01
   4.5000000e+01   3.9140157e+01
   4.6000000e+01   3.9138063e+01
   4.7000000e+01   3.9135670e+01
   4.8000000e+01   3.9132832e+01
   4.9000000e+01   3.9129622e+01
   5.0000000e+01   3.9125859e+01
   5.1000000e+01   3.9121562e+01
   5.2000000e+01   3.9116889e+01
   5.3000000e+01   3.9111710e+01
   5.4000000e+01   3.9106038e+01
   5.5000000e+01   3.9099764e+01
   5.6000000e+01   3.9092587e+01
   5.7000000e+01   3.9084945e+01
   5.8000000e+01   3.9076471e+01
   5.9000000e+01   3.9067378e+01
   6.0000000e+01   3.9057504e+01
   6.1000000e+01   3.9046642e+01
   6.2000000e+01   3.9034510e+01
   6.3000000e+01   3.9021363e+01
   6.4000000e+01   3.9006992e+01
   6.5000000e+01   3.8990990e+01
   6.6000000e+01   3.8973495e+01
   6.7000000e+01   3.8954142e+01
   6.8000000e+01   3.8932542e+01
   6.9000000e+01   3.8908008e+01
   7.0000000e+01   3.8880542e+01
   7.1000000e+01   3.8849327e+01
   7.2000000e+01   3.8813306e+01
   7.3000000e+01   3.8770967e+01
   7.4000000e+01   3.8720388e+01
   7.5000000e+01   3.8658884e+01
   7.6000000e+01   3.8581467e+01
   7.7000000e+01   3.8480465e+01
   7.8000000e+01   3.8339198e+01
   7.9000000e+01   3.8116057e+01
   8.0000000e+01   3.7633372e+01


==> Dat/Total_NLI_PMQPSK_10span.dat <==
   1.0000000e+00   3.6380981e+01
   2.0000000e+00   3.6887494e+01
   3.0000000e+00   3.7117749e+01
   4.0000000e+00   3.7261021e+01
   5.0000000e+00   3.7361822e+01
   6.0000000e+00   3.7437682e+01
   7.0000000e+00   3.7496863e+01
   8.0000000e+00   3.7544438e+01
   9.0000000e+00   3.7583468e+01
   1.0000000e+01   3.7615979e+01
   1.1000000e+01   3.7643620e+01
   1.2000000e+01   3.7667580e+01
   1.3000000e+01   3.7688602e+01
   1.4000000e+01   3.7706898e+01
   1.5000000e+01   3.7723076e+01
   1.6000000e+01   3.7737473e+01
   1.7000000e+01   3.7750469e+01
   1.8000000e+01   3.7762050e+01
   1.9000000e+01   3.7772589e+01
   2.0000000e+01   3.7782122e+01
   2.1000000e+01   3.7790648e+01
   2.2000000e+01   3.7798384e+01
   2.3000000e+01   3.7805419e+01
   2.4000000e+01   3.7811901e+01
   2.5000000e+01   3.7817742e+01
   2.6000000e+01   3.7823134e+01
   2.7000000e+01   3.7827894e+01
   2.8000000e+01   3.7832184e+01
   2.9000000e+01   3.7836090e+01
   3.0000000e+01   3.7839594e+01
   3.1000000e+01   3.7842775e+01
   3.2000000e+01   3.7845561e+01
   3.3000000e+01   3.7847966e+01
   3.4000000e+01   3.7850056e+01
   3.5000000e+01   3.7851830e+01
   3.6000000e+01   3.7853346e+01
   3.7000000e+01   3.7854526e+01
   3.8000000e+01   3.7855364e+01
   3.9000000e+01   3.7855919e+01
   4.0000000e+01   3.7856215e+01
   4.1000000e+01   3.7856215e+01
   4.2000000e+01   3.7855919e+01
   4.3000000e+01   3.7855364e+01
   4.4000000e+01   3.7854526e+01
   4.5000000e+01   3.7853346e+01
   4.6000000e+01   3.7851830e+01
   4.7000000e+01   3.7850056e+01
   4.8000000e+01   3.7847966e+01
   4.9000000e+01   3.7845561e+01
   5.0000000e+01   3.7842775e+01
   5.1000000e+01   3.7839594e+01
   5.2000000e+01   3.7836090e+01
   5.3000000e+01   3.7832184e+01
   5.4000000e+01   3.7827894e+01
   5.5000000e+01   3.7823134e+01
   5.6000000e+01   3.7817742e+01
   5.7000000e+01   3.7811901e+01
   5.8000000e+01   3.7805419e+01
   5.9000000e+01   3.7798384e+01
   6.0000000e+01   3.7790648e+01
   6.1000000e+01   3.7782122e+01
   6.2000000e+01   3.7772589e+01
   6.3000000e+01   3.7762050e+01
   6.4000000e+01   3.7750469e+01
   6.5000000e+01   3.7737473e+01
   6.6000000e+01   3.7723076e+01
   6.7000000e+01   3.7706898e+01
   6.8000000e+01   3.7688602e+01
   6.9000000e+01   3.7667580e+01
   7.0000000e+01   3.7643620e+01
   7.1000000e+01   3.7615979e+01
   7.2000000e+01   3.7583468e+01
   7.3000000e+01   3.7544438e+01
   7.4000000e+01   3.7496863e+01
   7.5000000e+01   3.7437682e+01
   7.6000000e+01   3.7361822e+01
   7.7000000e+01   3.7261021e+01
   7.8000000e+01   3.7117749e+01
   7.9000000e+01   3.6887494e+01
   8.0000000e+01   3.6380981e+01


==> Dat/Total_NLI_PMQPSK_5span.dat <==
   1.0000000e+00   2.9351237e+01
   2.0000000e+00   3.0450850e+01
   3.0000000e+00   3.0886342e+01
   4.0000000e+00   3.1132814e+01
   5.0000000e+00   3.1293025e+01
   6.0000000e+00   3.1407473e+01
   7.0000000e+00   3.1493856e+01
   8.0000000e+00   3.1562178e+01
   9.0000000e+00   3.1617772e+01
   1.0000000e+01   3.1664131e+01
   1.1000000e+01   3.1703546e+01
   1.2000000e+01   3.1737195e+01
   1.3000000e+01   3.1766457e+01
   1.4000000e+01   3.1792057e+01
   1.5000000e+01   3.1814794e+01
   1.6000000e+01   3.1834977e+01
   1.7000000e+01   3.1853247e+01
   1.8000000e+01   3.1869645e+01
   1.9000000e+01   3.1884510e+01
   2.0000000e+01   3.1898044e+01
   2.1000000e+01   3.1910152e+01
   2.2000000e+01   3.1921222e+01
   2.3000000e+01   3.1931207e+01
   2.4000000e+01   3.1940368e+01
   2.5000000e+01   3.1948827e+01
   2.6000000e+01   3.1956402e+01
   2.7000000e+01   3.1963231e+01
   2.8000000e+01   3.1969454e+01
   2.9000000e+01   3.1975192e+01
   3.0000000e+01   3.1980177e+01
   3.1000000e+01   3.1984685e+01
   3.2000000e+01   3.1988736e+01
   3.3000000e+01   3.1992220e+01
   3.4000000e+01   3.1995249e+01
   3.5000000e+01   3.1997840e+01
   3.6000000e+01   3.1999930e+01
   3.7000000e+01   3.2001493e+01
   3.8000000e+01   3.2002763e+01
   3.9000000e+01   3.2003551e+01
   4.0000000e+01   3.2003941e+01
   4.1000000e+01   3.2003941e+01
   4.2000000e+01   3.2003551e+01
   4.3000000e+01   3.2002763e+01
   4.4000000e+01   3.2001493e+01
   4.5000000e+01   3.1999930e+01
   4.6000000e+01   3.1997840e+01
   4.7000000e+01   3.1995249e+01
   4.8000000e+01   3.1992220e+01
   4.9000000e+01   3.1988736e+01
   5.0000000e+01   3.1984685e+01
   5.1000000e+01   3.1980177e+01
   5.2000000e+01   3.1975192e+01
   5.3000000e+01   3.1969454e+01
   5.4000000e+01   3.1963231e+01
   5.5000000e+01   3.1956402e+01
   5.6000000e+01   3.1948827e+01
   5.7000000e+01   3.1940368e+01
   5.8000000e+01   3.1931207e+01
   5.9000000e+01   3.1921222e+01
   6.0000000e+01   3.1910152e+01
   6.1000000e+01   3.1898044e+01
   6.2000000e+01   3.1884510e+01
   6.3000000e+01   3.1869645e+01
   6.4000000e+01   3.1853247e+01
   6.5000000e+01   3.1834977e+01
   6.6000000e+01   3.1814794e+01
   6.7000000e+01   3.1792057e+01
   6.8000000e+01   3.1766457e+01
   6.9000000e+01   3.1737195e+01
   7.0000000e+01   3.1703546e+01
   7.1000000e+01   3.1664131e+01
   7.2000000e+01   3.1617772e+01
   7.3000000e+01   3.1562178e+01
   7.4000000e+01   3.1493856e+01
   7.5000000e+01   3.1407473e+01
   7.6000000e+01   3.1293025e+01
   7.7000000e+01   3.1132814e+01
   7.8000000e+01   3.0886342e+01
   7.9000000e+01   3.0450850e+01
   8.0000000e+01   2.9351237e+01


==> Dat/Total_NLI_PM_PSK8.dat <==
   1.0000000e+00   3.6380981e+01
   2.0000000e+00   3.6887494e+01
   3.0000000e+00   3.7117749e+01
   4.0000000e+00   3.7261021e+01
   5.0000000e+00   3.7361822e+01
   6.0000000e+00   3.7437682e+01
   7.0000000e+00   3.7496863e+01
   8.0000000e+00   3.7544438e+01
   9.0000000e+00   3.7583468e+01
   1.0000000e+01   3.7615979e+01
   1.1000000e+01   3.7643620e+01
   1.2000000e+01   3.7667580e+01
   1.3000000e+01   3.7688602e+01
   1.4000000e+01   3.7706898e+01
   1.5000000e+01   3.7723076e+01
   1.6000000e+01   3.7737473e+01
   1.7000000e+01   3.7750469e+01
   1.8000000e+01   3.7762050e+01
   1.9000000e+01   3.7772589e+01
   2.0000000e+01   3.7782122e+01
   2.1000000e+01   3.7790648e+01
   2.2000000e+01   3.7798384e+01
   2.3000000e+01   3.7805419e+01
   2.4000000e+01   3.7811901e+01
   2.5000000e+01   3.7817742e+01
   2.6000000e+01   3.7823134e+01
   2.7000000e+01   3.7827894e+01
   2.8000000e+01   3.7832184e+01
   2.9000000e+01   3.7836090e+01
   3.0000000e+01   3.7839594e+01
   3.1000000e+01   3.7842775e+01
   3.2000000e+01   3.7845561e+01
   3.3000000e+01   3.7847966e+01
   3.4000000e+01   3.7850056e+01
   3.5000000e+01   3.7851830e+01
   3.6000000e+01   3.7853346e+01
   3.7000000e+01   3.7854526e+01
   3.8000000e+01   3.7855364e+01
   3.9000000e+01   3.7855919e+01
   4.0000000e+01   3.7856215e+01
   4.1000000e+01   3.7856215e+01
   4.2000000e+01   3.7855919e+01
   4.3000000e+01   3.7855364e+01
   4.4000000e+01   3.7854526e+01
   4.5000000e+01   3.7853346e+01
   4.6000000e+01   3.7851830e+01
   4.7000000e+01   3.7850056e+01
   4.8000000e+01   3.7847966e+01
   4.9000000e+01   3.7845561e+01
   5.0000000e+01   3.7842775e+01
   5.1000000e+01   3.7839594e+01
   5.2000000e+01   3.7836090e+01
   5.3000000e+01   3.7832184e+01
   5.4000000e+01   3.7827894e+01
   5.5000000e+01   3.7823134e+01
   5.6000000e+01   3.7817742e+01
   5.7000000e+01   3.7811901e+01
   5.8000000e+01   3.7805419e+01
   5.9000000e+01   3.7798384e+01
   6.0000000e+01   3.7790648e+01
   6.1000000e+01   3.7782122e+01
   6.2000000e+01   3.7772589e+01
   6.3000000e+01   3.7762050e+01
   6.4000000e+01   3.7750469e+01
   6.5000000e+01   3.7737473e+01
   6.6000000e+01   3.7723076e+01
   6.7000000e+01   3.7706898e+01
   6.8000000e+01   3.7688602e+01
   6.9000000e+01   3.7667580e+01
   7.0000000e+01   3.7643620e+01
   7.1000000e+01   3.7615979e+01
   7.2000000e+01   3.7583468e+01
   7.3000000e+01   3.7544438e+01
   7.4000000e+01   3.7496863e+01
   7.5000000e+01   3.7437682e+01
   7.6000000e+01   3.7361822e+01
   7.7000000e+01   3.7261021e+01
   7.8000000e+01   3.7117749e+01
   7.9000000e+01   3.6887494e+01
   8.0000000e+01   3.6380981e+01


==> Dat/Total_NLI_PM__square2_8.dat <==
   1.0000000e+00   3.6783641e+01
   2.0000000e+00   3.7281862e+01
   3.0000000e+00   3.7509664e+01
   4.0000000e+00   3.7652264e+01
   5.0000000e+00   3.7753161e+01
   6.0000000e+00   3.7829588e+01
   7.0000000e+00   3.7889604e+01
   8.0000000e+00   3.7938250e+01
   9.0000000e+00   3.7978458e+01
   1.0000000e+01   3.8012218e+01
   1.1000000e+01   3.8041129e+01
   1.2000000e+01   3.8066335e+01
   1.3000000e+01   3.8088606e+01
   1.4000000e+01   3.8108076e+01
   1.5000000e+01   3.8125383e+01
   1.6000000e+01   3.8140882e+01
   1.7000000e+01   3.8154947e+01
   1.8000000e+01   3.8167521e+01
   1.9000000e+01   3.8178988e+01
   2.0000000e+01   3.8189447e+01
   2.1000000e+01   3.8198804e+01
   2.2000000e+01   3.8207302e+01
   2.3000000e+01   3.8215070e+01
   2.4000000e+01   3.8222262e+01
   2.5000000e+01   3.8228745e+01
   2.6000000e+01   3.8234773e+01
   2.7000000e+01   3.8240073e+01
   2.8000000e+01   3.8244856e+01
   2.9000000e+01   3.8249217e+01
   3.0000000e+01   3.8253137e+01
   3.1000000e+01   3.8256716e+01
   3.2000000e+01   3.8259851e+01
   3.3000000e+01   3.8262544e+01
   3.4000000e+01   3.8264901e+01
   3.5000000e+01   3.8266896e+01
   3.6000000e+01   3.8268618e+01
   3.7000000e+01   3.8269956e+01
   3.8000000e+01   3.8270898e+01
   3.9000000e+01   3.8271525e+01
   4.0000000e+01   3.8271868e+01
   4.1000000e+01   3.8271868e+01
   4.2000000e+01   3.8271525e+01
   4.3000000e+01   3.8270898e+01
   4.4000000e+01   3.8269956e+01
   4.5000000e+01   3.8268618e+01
   4.6000000e+01   3.8266896e+01
   4.7000000e+01   3.8264901e+01
   4.8000000e+01   3.8262544e+01
   4.9000000e+01   3.8259851e+01
   5.0000000e+01   3.8256716e+01
   5.1000000e+01   3.8253137e+01
   5.2000000e+01   3.8249217e+01
   5.3000000e+01   3.8244856e+01
   5.4000000e+01   3.8240073e+01
   5.5000000e+01   3.8234773e+01
   5.6000000e+01   3.8228745e+01
   5.7000000e+01   3.8222262e+01
   5.8000000e+01   3.8215070e+01
   5.9000000e+01   3.8207302e+01
   6.0000000e+01   3.8198804e+01
   6.1000000e+01   3.8189447e+01
   6.2000000e+01   3.8178988e+01
   6.3000000e+01   3.8167521e+01
   6.4000000e+01   3.8154947e+01
   6.5000000e+01   3.8140882e+01
   6.6000000e+01   3.8125383e+01
   6.7000000e+01   3.8108076e+01
   6.8000000e+01   3.8088606e+01
   6.9000000e+01   3.8066335e+01
   7.0000000e+01   3.8041129e+01
   7.1000000e+01   3.8012218e+01
   7.2000000e+01   3.7978458e+01
   7.3000000e+01   3.7938250e+01
   7.4000000e+01   3.7889604e+01
   7.5000000e+01   3.7829588e+01
   7.6000000e+01   3.7753161e+01
   7.7000000e+01   3.7652264e+01
   7.8000000e+01   3.7509664e+01
   7.9000000e+01   3.7281862e+01
   8.0000000e+01   3.6783641e+01


==> Dat/Total_NLI_PM_doubleqpsk2_8.dat <==
   1.0000000e+00   3.7956077e+01
   2.0000000e+00   3.8434038e+01
   3.0000000e+00   3.8655821e+01
   4.0000000e+00   3.8796771e+01
   5.0000000e+00   3.8897902e+01
   6.0000000e+00   3.8975724e+01
   7.0000000e+00   3.9037786e+01
   8.0000000e+00   3.9089064e+01
   9.0000000e+00   3.9132160e+01
   1.0000000e+01   3.9168977e+01
   1.1000000e+01   3.9200997e+01
   1.2000000e+01   3.9229248e+01
   1.3000000e+01   3.9254566e+01
   1.4000000e+01   3.9276901e+01
   1.5000000e+01   3.9296959e+01
   1.6000000e+01   3.9315142e+01
   1.7000000e+01   3.9331808e+01
   1.8000000e+01   3.9346795e+01
   1.9000000e+01   3.9360517e+01
   2.0000000e+01   3.9373221e+01
   2.1000000e+01   3.9384596e+01
   2.2000000e+01   3.9394941e+01
   2.3000000e+01   3.9404485e+01
   2.4000000e+01   3.9413396e+01
   2.5000000e+01   3.9421432e+01
   2.6000000e+01   3.9429000e+01
   2.7000000e+01   3.9435605e+01
   2.8000000e+01   3.9441579e+01
   2.9000000e+01   3.9447036e+01
   3.0000000e+01   3.9451965e+01
   3.1000000e+01   3.9456506e+01
   3.2000000e+01   3.9460482e+01
   3.3000000e+01   3.9463867e+01
   3.4000000e+01   3.9466868e+01
   3.5000000e+01   3.9469397e+01
   3.6000000e+01   3.9471616e+01
   3.7000000e+01   3.9473334e+01
   3.8000000e+01   3.9474526e+01
   3.9000000e+01   3.9475328e+01
   4.0000000e+01   3.9475786e+01
   4.1000000e+01   3.9475786e+01
   4.2000000e+01   3.9475328e+01
   4.3000000e+01   3.9474526e+01
   4.4000000e+01   3.9473334e+01
   4.5000000e+01   3.9471616e+01
   4.6000000e+01   3.9469397e+01
   4.7000000e+01   3.9466868e+01
   4.8000000e+01   3.9463867e+01
   4.9000000e+01   3.9460482e+01
   5.0000000e+01   3.9456506e+01
   5.1000000e+01   3.9451965e+01
   5.2000000e+01   3.9447036e+01
   5.3000000e+01   3.9441579e+01
   5.4000000e+01   3.9435605e+01
   5.5000000e+01   3.9429000e+01
   5.6000000e+01   3.9421432e+01
   5.7000000e+01   3.9413396e+01
   5.8000000e+01   3.9404485e+01
   5.9000000e+01   3.9394941e+01
   6.0000000e+01   3.9384596e+01
   6.1000000e+01   3.9373221e+01
   6.2000000e+01   3.9360517e+01
   6.3000000e+01   3.9346795e+01
   6.4000000e+01   3.9331808e+01
   6.5000000e+01   3.9315142e+01
   6.6000000e+01   3.9296959e+01
   6.7000000e+01   3.9276901e+01
   6.8000000e+01   3.9254566e+01
   6.9000000e+01   3.9229248e+01
   7.0000000e+01   3.9200997e+01
   7.1000000e+01   3.9168977e+01
   7.2000000e+01   3.9132160e+01
   7.3000000e+01   3.9089064e+01
   7.4000000e+01   3.9037786e+01
   7.5000000e+01   3.8975724e+01
   7.6000000e+01   3.8897902e+01
   7.7000000e+01   3.8796771e+01
   7.8000000e+01   3.8655821e+01
   7.9000000e+01   3.8434038e+01
   8.0000000e+01   3.7956077e+01


==> Dat/Total_NLI_PM_hepta2_8.dat <==
   1.0000000e+00   3.6885440e+01
   2.0000000e+00   3.7382277e+01
   3.0000000e+00   3.7609760e+01
   4.0000000e+00   3.7752372e+01
   5.0000000e+00   3.7853419e+01
   6.0000000e+00   3.7930085e+01
   7.0000000e+00   3.7990385e+01
   8.0000000e+00   3.8039363e+01
   9.0000000e+00   3.8079919e+01
   1.0000000e+01   3.8114037e+01
   1.1000000e+01   3.8143305e+01
   1.2000000e+01   3.8168857e+01
   1.3000000e+01   3.8191471e+01
   1.4000000e+01   3.8211263e+01
   1.5000000e+01   3.8228876e+01
   1.6000000e+01   3.8244673e+01
   1.7000000e+01   3.8259026e+01
   1.8000000e+01   3.8271866e+01
   1.9000000e+01   3.8283582e+01
   2.0000000e+01   3.8294287e+01
   2.1000000e+01   3.8303866e+01
   2.2000000e+01   3.8312566e+01
   2.3000000e+01   3.8320529e+01
   2.4000000e+01   3.8327910e+01
   2.5000000e+01   3.8334562e+01
   2.6000000e+01   3.8340759e+01
   2.7000000e+01   3.8346202e+01
   2.8000000e+01   3.8351114e+01
   2.9000000e+01   3.8355595e+01
   3.0000000e+01   3.8359626e+01
   3.1000000e+01   3.8363310e+01
   3.2000000e+01   3.8366537e+01
   3.3000000e+01   3.8369305e+01
   3.4000000e+01   3.8371732e+01
   3.5000000e+01   3.8373785e+01
   3.6000000e+01   3.8375562e+01
   3.7000000e+01   3.8376941e+01
   3.8000000e+01   3.8377910e+01
   3.9000000e+01   3.8378556e+01
   4.0000000e+01   3.8378912e+01
   4.1000000e+01   3.8378912e+01
   4.2000000e+01   3.8378556e+01
   4.3000000e+01   3.8377910e+01
   4.4000000e+01   3.8376941e+01
   4.5000000e+01   3.8375562e+01
   4.6000000e+01   3.8373785e+01
   4.7000000e+01   3.8371732e+01
   4.8000000e+01   3.8369305e+01
   4.9000000e+01   3.8366537e+01
   5.0000000e+01   3.8363310e+01
   5.1000000e+01   3.8359626e+01
   5.2000000e+01   3.8355595e+01
   5.3000000e+01   3.8351114e+01
   5.4000000e+01   3.8346202e+01
   5.5000000e+01   3.8340759e+01
   5.6000000e+01   3.8334562e+01
   5.7000000e+01   3.8327910e+01
   5.8000000e+01   3.8320529e+01
   5.9000000e+01   3.8312566e+01
   6.0000000e+01   3.8303866e+01
   6.1000000e+01   3.8294287e+01
   6.2000000e+01   3.8283582e+01
   6.3000000e+01   3.8271866e+01
   6.4000000e+01   3.8259026e+01
   6.5000000e+01   3.8244673e+01
   6.6000000e+01   3.8228876e+01
   6.7000000e+01   3.8211263e+01
   6.8000000e+01   3.8191471e+01
   6.9000000e+01   3.8168857e+01
   7.0000000e+01   3.8143305e+01
   7.1000000e+01   3.8114037e+01
   7.2000000e+01   3.8079919e+01
   7.3000000e+01   3.8039363e+01
   7.4000000e+01   3.7990385e+01
   7.5000000e+01   3.7930085e+01
   7.6000000e+01   3.7853419e+01
   7.7000000e+01   3.7752372e+01
   7.8000000e+01   3.7609760e+01
   7.9000000e+01   3.7382277e+01
   8.0000000e+01   3.6885440e+01


==> Dat/Total_NLI_PM_square2_8.dat <==
   1.0000000e+00   3.6783641e+01
   2.0000000e+00   3.7281862e+01
   3.0000000e+00   3.7509664e+01
   4.0000000e+00   3.7652264e+01
   5.0000000e+00   3.7753161e+01
   6.0000000e+00   3.7829588e+01
   7.0000000e+00   3.7889604e+01
   8.0000000e+00   3.7938250e+01
   9.0000000e+00   3.7978458e+01
   1.0000000e+01   3.8012218e+01
   1.1000000e+01   3.8041129e+01
   1.2000000e+01   3.8066335e+01
   1.3000000e+01   3.8088606e+01
   1.4000000e+01   3.8108076e+01
   1.5000000e+01   3.8125383e+01
   1.6000000e+01   3.8140882e+01
   1.7000000e+01   3.8154947e+01
   1.8000000e+01   3.8167521e+01
   1.9000000e+01   3.8178988e+01
   2.0000000e+01   3.8189447e+01
   2.1000000e+01   3.8198804e+01
   2.2000000e+01   3.8207302e+01
   2.3000000e+01   3.8215070e+01
   2.4000000e+01   3.8222262e+01
   2.5000000e+01   3.8228745e+01
   2.6000000e+01   3.8234773e+01
   2.7000000e+01   3.8240073e+01
   2.8000000e+01   3.8244856e+01
   2.9000000e+01   3.8249217e+01
   3.0000000e+01   3.8253137e+01
   3.1000000e+01   3.8256716e+01
   3.2000000e+01   3.8259851e+01
   3.3000000e+01   3.8262544e+01
   3.4000000e+01   3.8264901e+01
   3.5000000e+01   3.8266896e+01
   3.6000000e+01   3.8268618e+01
   3.7000000e+01   3.8269956e+01
   3.8000000e+01   3.8270898e+01
   3.9000000e+01   3.8271525e+01
   4.0000000e+01   3.8271868e+01
   4.1000000e+01   3.8271868e+01
   4.2000000e+01   3.8271525e+01
   4.3000000e+01   3.8270898e+01
   4.4000000e+01   3.8269956e+01
   4.5000000e+01   3.8268618e+01
   4.6000000e+01   3.8266896e+01
   4.7000000e+01   3.8264901e+01
   4.8000000e+01   3.8262544e+01
   4.9000000e+01   3.8259851e+01
   5.0000000e+01   3.8256716e+01
   5.1000000e+01   3.8253137e+01
   5.2000000e+01   3.8249217e+01
   5.3000000e+01   3.8244856e+01
   5.4000000e+01   3.8240073e+01
   5.5000000e+01   3.8234773e+01
   5.6000000e+01   3.8228745e+01
   5.7000000e+01   3.8222262e+01
   5.8000000e+01   3.8215070e+01
   5.9000000e+01   3.8207302e+01
   6.0000000e+01   3.8198804e+01
   6.1000000e+01   3.8189447e+01
   6.2000000e+01   3.8178988e+01
   6.3000000e+01   3.8167521e+01
   6.4000000e+01   3.8154947e+01
   6.5000000e+01   3.8140882e+01
   6.6000000e+01   3.8125383e+01
   6.7000000e+01   3.8108076e+01
   6.8000000e+01   3.8088606e+01
   6.9000000e+01   3.8066335e+01
   7.0000000e+01   3.8041129e+01
   7.1000000e+01   3.8012218e+01
   7.2000000e+01   3.7978458e+01
   7.3000000e+01   3.7938250e+01
   7.4000000e+01   3.7889604e+01
   7.5000000e+01   3.7829588e+01
   7.6000000e+01   3.7753161e+01
   7.7000000e+01   3.7652264e+01
   7.8000000e+01   3.7509664e+01
   7.9000000e+01   3.7281862e+01
   8.0000000e+01   3.6783641e+01


==> Dat/Total_NLI_PM_star2_8.dat <==
   1.0000000e+00   3.7491757e+01
   2.0000000e+00   3.7977105e+01
   3.0000000e+00   3.8201087e+01
   4.0000000e+00   3.8342640e+01
   5.0000000e+00   3.8443686e+01
   6.0000000e+00   3.8520998e+01
   7.0000000e+00   3.8582312e+01
   8.0000000e+00   3.8632628e+01
   9.0000000e+00   3.8674670e+01
   1.0000000e+01   3.8710371e+01
   1.1000000e+01   3.8741257e+01
   1.2000000e+01   3.8768398e+01
   1.3000000e+01   3.8792605e+01
   1.4000000e+01   3.8813896e+01
   1.5000000e+01   3.8832952e+01
   1.6000000e+01   3.8850157e+01
   1.7000000e+01   3.8865877e+01
   1.8000000e+01   3.8879986e+01
   1.9000000e+01   3.8892888e+01
   2.0000000e+01   3.8904776e+01
   2.1000000e+01   3.8915418e+01
   2.2000000e+01   3.8925091e+01
   2.3000000e+01   3.8933991e+01
   2.4000000e+01   3.8942277e+01
   2.5000000e+01   3.8949749e+01
   2.6000000e+01   3.8956759e+01
   2.7000000e+01   3.8962890e+01
   2.8000000e+01   3.8968431e+01
   2.9000000e+01   3.8973491e+01
   3.0000000e+01   3.8978054e+01
   3.1000000e+01   3.8982246e+01
   3.2000000e+01   3.8985917e+01
   3.3000000e+01   3.8989051e+01
   3.4000000e+01   3.8991819e+01
   3.5000000e+01   3.8994154e+01
   3.6000000e+01   3.8996193e+01
   3.7000000e+01   3.8997774e+01
   3.8000000e+01   3.8998875e+01
   3.9000000e+01   3.8999613e+01
   4.0000000e+01   3.9000029e+01
   4.1000000e+01   3.9000029e+01
   4.2000000e+01   3.8999613e+01
   4.3000000e+01   3.8998875e+01
   4.4000000e+01   3.8997774e+01
   4.5000000e+01   3.8996193e+01
   4.6000000e+01   3.8994154e+01
   4.7000000e+01   3.8991819e+01
   4.8000000e+01   3.8989051e+01
   4.9000000e+01   3.8985917e+01
   5.0000000e+01   3.8982246e+01
   5.1000000e+01   3.8978054e+01
   5.2000000e+01   3.8973491e+01
   5.3000000e+01   3.8968431e+01
   5.4000000e+01   3.8962890e+01
   5.5000000e+01   3.8956759e+01
   5.6000000e+01   3.8949749e+01
   5.7000000e+01   3.8942277e+01
   5.8000000e+01   3.8933991e+01
   5.9000000e+01   3.8925091e+01
   6.0000000e+01   3.8915418e+01
   6.1000000e+01   3.8904776e+01
   6.2000000e+01   3.8892888e+01
   6.3000000e+01   3.8879986e+01
   6.4000000e+01   3.8865877e+01
   6.5000000e+01   3.8850157e+01
   6.6000000e+01   3.8832952e+01
   6.7000000e+01   3.8813896e+01
   6.8000000e+01   3.8792605e+01
   6.9000000e+01   3.8768398e+01
   7.0000000e+01   3.8741257e+01
   7.1000000e+01   3.8710371e+01
   7.2000000e+01   3.8674670e+01
   7.3000000e+01   3.8632628e+01
   7.4000000e+01   3.8582312e+01
   7.5000000e+01   3.8520998e+01
   7.6000000e+01   3.8443686e+01
   7.7000000e+01   3.8342640e+01
   7.8000000e+01   3.8201087e+01
   7.9000000e+01   3.7977105e+01
   8.0000000e+01   3.7491757e+01


==> Dat/Total_NLI_PM_v29modem2_8.dat <==
   1.0000000e+00   3.7697410e+01
   2.0000000e+00   3.8179390e+01
   3.0000000e+00   3.8402370e+01
   4.0000000e+00   3.8543649e+01
   5.0000000e+00   3.8644733e+01
   6.0000000e+00   3.8722277e+01
   7.0000000e+00   3.8783932e+01
   8.0000000e+00   3.8834687e+01
   9.0000000e+00   3.8877209e+01
   1.0000000e+01   3.8913418e+01
   1.1000000e+01   3.8944821e+01
   1.2000000e+01   3.8972469e+01
   1.3000000e+01   3.8997182e+01
   1.4000000e+01   3.9018949e+01
   1.5000000e+01   3.9038462e+01
   1.6000000e+01   3.9056113e+01
   1.7000000e+01   3.9072265e+01
   1.8000000e+01   3.9086775e+01
   1.9000000e+01   3.9100050e+01
   2.0000000e+01   3.9112311e+01
   2.1000000e+01   3.9123288e+01
   2.2000000e+01   3.9133267e+01
   2.3000000e+01   3.9142461e+01
   2.4000000e+01   3.9151032e+01
   2.5000000e+01   3.9158762e+01
   2.6000000e+01   3.9166027e+01
   2.7000000e+01   3.9172374e+01
   2.8000000e+01   3.9178113e+01
   2.9000000e+01   3.9183354e+01
   3.0000000e+01   3.9188084e+01
   3.1000000e+01   3.9192436e+01
   3.2000000e+01   3.9196246e+01
   3.3000000e+01   3.9199495e+01
   3.4000000e+01   3.9202369e+01
   3.5000000e+01   3.9204792e+01
   3.6000000e+01   3.9206914e+01
   3.7000000e+01   3.9208557e+01
   3.8000000e+01   3.9209700e+01
   3.9000000e+01   3.9210467e+01
   4.0000000e+01   3.9210902e+01
   4.1000000e+01   3.9210902e+01
   4.2000000e+01   3.9210467e+01
   4.3000000e+01   3.9209700e+01
   4.4000000e+01   3.9208557e+01
   4.5000000e+01   3.9206914e+01
   4.6000000e+01   3.9204792e+01
   4.7000000e+01   3.9202369e+01
   4.8000000e+01   3.9199495e+01
   4.9000000e+01   3.9196246e+01
   5.0000000e+01   3.9192436e+01
   5.1000000e+01   3.9188084e+01
   5.2000000e+01   3.9183354e+01
   5.3000000e+01   3.9178113e+01
   5.4000000e+01   3.9172374e+01
   5.5000000e+01   3.9166027e+01
   5.6000000e+01   3.9158762e+01
   5.7000000e+01   3.9151032e+01
   5.8000000e+01   3.9142461e+01
   5.9000000e+01   3.9133267e+01
   6.0000000e+01   3.9123288e+01
   6.1000000e+01   3.9112311e+01
   6.2000000e+01   3.9100050e+01
   6.3000000e+01   3.9086775e+01
   6.4000000e+01   3.9072265e+01
   6.5000000e+01   3.9056113e+01
   6.6000000e+01   3.9038462e+01
   6.7000000e+01   3.9018949e+01
   6.8000000e+01   3.8997182e+01
   6.9000000e+01   3.8972469e+01
   7.0000000e+01   3.8944821e+01
   7.1000000e+01   3.8913418e+01
   7.2000000e+01   3.8877209e+01
   7.3000000e+01   3.8834687e+01
   7.4000000e+01   3.8783932e+01
   7.5000000e+01   3.8722277e+01
   7.6000000e+01   3.8644733e+01
   7.7000000e+01   3.8543649e+01
   7.8000000e+01   3.8402370e+01
   7.9000000e+01   3.8179390e+01
   8.0000000e+01   3.7697410e+01


==> Dat/Total_NLI_POLQAM_24CELL_10span.dat <==
   1.0000000e+00   3.4604630e+01
   2.0000000e+00   3.5535610e+01
   3.0000000e+00   3.5933653e+01
   4.0000000e+00   3.6175596e+01
   5.0000000e+00   3.6343775e+01
   6.0000000e+00   3.6469680e+01
   7.0000000e+00   3.6567723e+01
   8.0000000e+00   3.6646738e+01
   9.0000000e+00   3.6711757e+01
   1.0000000e+01   3.6766172e+01
   1.1000000e+01   3.6812652e+01
   1.2000000e+01   3.6853082e+01
   1.3000000e+01   3.6888747e+01
   1.4000000e+01   3.6919873e+01
   1.5000000e+01   3.6947507e+01
   1.6000000e+01   3.6972235e+01
   1.7000000e+01   3.6994660e+01
   1.8000000e+01   3.7014686e+01
   1.9000000e+01   3.7032929e+01
   2.0000000e+01   3.7049576e+01
   2.1000000e+01   3.7064451e+01
   2.2000000e+01   3.7077947e+01
   2.3000000e+01   3.7090285e+01
   2.4000000e+01   3.7101710e+01
   2.5000000e+01   3.7111999e+01
   2.6000000e+01   3.7121575e+01
   2.7000000e+01   3.7129980e+01
   2.8000000e+01   3.7137562e+01
   2.9000000e+01   3.7144472e+01
   3.0000000e+01   3.7150686e+01
   3.1000000e+01   3.7156362e+01
   3.2000000e+01   3.7161332e+01
   3.3000000e+01   3.7165593e+01
   3.4000000e+01   3.7169329e+01
   3.5000000e+01   3.7172488e+01
   3.6000000e+01   3.7175221e+01
   3.7000000e+01   3.7177342e+01
   3.8000000e+01   3.7178832e+01
   3.9000000e+01   3.7179826e+01
   4.0000000e+01   3.7180373e+01
   4.1000000e+01   3.7180373e+01
   4.2000000e+01   3.7179826e+01
   4.3000000e+01   3.7178832e+01
   4.4000000e+01   3.7177342e+01
   4.5000000e+01   3.7175221e+01
   4.6000000e+01   3.7172488e+01
   4.7000000e+01   3.7169329e+01
   4.8000000e+01   3.7165593e+01
   4.9000000e+01   3.7161332e+01
   5.0000000e+01   3.7156362e+01
   5.1000000e+01   3.7150686e+01
   5.2000000e+01   3.7144472e+01
   5.3000000e+01   3.7137562e+01
   5.4000000e+01   3.7129980e+01
   5.5000000e+01   3.7121575e+01
   5.6000000e+01   3.7111999e+01
   5.7000000e+01   3.7101710e+01
   5.8000000e+01   3.7090285e+01
   5.9000000e+01   3.7077947e+01
   6.0000000e+01   3.7064451e+01
   6.1000000e+01   3.7049576e+01
   6.2000000e+01   3.7032929e+01
   6.3000000e+01   3.7014686e+01
   6.4000000e+01   3.6994660e+01
   6.5000000e+01   3.6972235e+01
   6.6000000e+01   3.6947507e+01
   6.7000000e+01   3.6919873e+01
   6.8000000e+01   3.6888747e+01
   6.9000000e+01   3.6853082e+01
   7.0000000e+01   3.6812652e+01
   7.1000000e+01   3.6766172e+01
   7.2000000e+01   3.6711757e+01
   7.3000000e+01   3.6646738e+01
   7.4000000e+01   3.6567723e+01
   7.5000000e+01   3.6469680e+01
   7.6000000e+01   3.6343775e+01
   7.7000000e+01   3.6175596e+01
   7.8000000e+01   3.5933653e+01
   7.9000000e+01   3.5535610e+01
   8.0000000e+01   3.4604630e+01


==> Dat/Total_NLI_POLQAM_24CELL_5span.dat <==
   1.0000000e+00   3.1030128e+01
   2.0000000e+00   3.2019284e+01
   3.0000000e+00   3.2424186e+01
   4.0000000e+00   3.2660021e+01
   5.0000000e+00   3.2817346e+01
   6.0000000e+00   3.2932263e+01
   7.0000000e+00   3.3020643e+01
   8.0000000e+00   3.3091808e+01
   9.0000000e+00   3.3150487e+01
   1.0000000e+01   3.3200018e+01
   1.1000000e+01   3.3242644e+01
   1.2000000e+01   3.3279356e+01
   1.3000000e+01   3.3311523e+01
   1.4000000e+01   3.3339890e+01
   1.5000000e+01   3.3365228e+01
   1.6000000e+01   3.3387872e+01
   1.7000000e+01   3.3408504e+01
   1.8000000e+01   3.3427103e+01
   1.9000000e+01   3.3444060e+01
   2.0000000e+01   3.3459571e+01
   2.1000000e+01   3.3473465e+01
   2.2000000e+01   3.3486215e+01
   2.3000000e+01   3.3497735e+01
   2.4000000e+01   3.3508353e+01
   2.5000000e+01   3.3518212e+01
   2.6000000e+01   3.3527050e+01
   2.7000000e+01   3.3535010e+01
   2.8000000e+01   3.3542308e+01
   2.9000000e+01   3.3549055e+01
   3.0000000e+01   3.3554891e+01
   3.1000000e+01   3.3560197e+01
   3.2000000e+01   3.3564983e+01
   3.3000000e+01   3.3569087e+01
   3.4000000e+01   3.3572663e+01
   3.5000000e+01   3.3575741e+01
   3.6000000e+01   3.3578212e+01
   3.7000000e+01   3.3580043e+01
   3.8000000e+01   3.3581537e+01
   3.9000000e+01   3.3582464e+01
   4.0000000e+01   3.3582916e+01
   4.1000000e+01   3.3582916e+01
   4.2000000e+01   3.3582464e+01
   4.3000000e+01   3.3581537e+01
   4.4000000e+01   3.3580043e+01
   4.5000000e+01   3.3578212e+01
   4.6000000e+01   3.3575741e+01
   4.7000000e+01   3.3572663e+01
   4.8000000e+01   3.3569087e+01
   4.9000000e+01   3.3564983e+01
   5.0000000e+01   3.3560197e+01
   5.1000000e+01   3.3554891e+01
   5.2000000e+01   3.3549055e+01
   5.3000000e+01   3.3542308e+01
   5.4000000e+01   3.3535010e+01
   5.5000000e+01   3.3527050e+01
   5.6000000e+01   3.3518212e+01
   5.7000000e+01   3.3508353e+01
   5.8000000e+01   3.3497735e+01
   5.9000000e+01   3.3486215e+01
   6.0000000e+01   3.3473465e+01
   6.1000000e+01   3.3459571e+01
   6.2000000e+01   3.3444060e+01
   6.3000000e+01   3.3427103e+01
   6.4000000e+01   3.3408504e+01
   6.5000000e+01   3.3387872e+01
   6.6000000e+01   3.3365228e+01
   6.7000000e+01   3.3339890e+01
   6.8000000e+01   3.3311523e+01
   6.9000000e+01   3.3279356e+01
   7.0000000e+01   3.3242644e+01
   7.1000000e+01   3.3200018e+01
   7.2000000e+01   3.3150487e+01
   7.3000000e+01   3.3091808e+01
   7.4000000e+01   3.3020643e+01
   7.5000000e+01   3.2932263e+01
   7.6000000e+01   3.2817346e+01
   7.7000000e+01   3.2660021e+01
   7.8000000e+01   3.2424186e+01
   7.9000000e+01   3.2019284e+01
   8.0000000e+01   3.1030128e+01


==> Dat/Total_NLI_PPM4.dat <==
   1.0000000e+00   3.6380981e+01
   2.0000000e+00   3.6887494e+01
   3.0000000e+00   3.7117749e+01
   4.0000000e+00   3.7261021e+01
   5.0000000e+00   3.7361822e+01
   6.0000000e+00   3.7437682e+01
   7.0000000e+00   3.7496863e+01
   8.0000000e+00   3.7544438e+01
   9.0000000e+00   3.7583468e+01
   1.0000000e+01   3.7615979e+01
   1.1000000e+01   3.7643620e+01
   1.2000000e+01   3.7667580e+01
   1.3000000e+01   3.7688602e+01
   1.4000000e+01   3.7706898e+01
   1.5000000e+01   3.7723076e+01
   1.6000000e+01   3.7737473e+01
   1.7000000e+01   3.7750469e+01
   1.8000000e+01   3.7762050e+01
   1.9000000e+01   3.7772589e+01
   2.0000000e+01   3.7782122e+01
   2.1000000e+01   3.7790648e+01
   2.2000000e+01   3.7798384e+01
   2.3000000e+01   3.7805419e+01
   2.4000000e+01   3.7811901e+01
   2.5000000e+01   3.7817742e+01
   2.6000000e+01   3.7823134e+01
   2.7000000e+01   3.7827894e+01
   2.8000000e+01   3.7832184e+01
   2.9000000e+01   3.7836090e+01
   3.0000000e+01   3.7839594e+01
   3.1000000e+01   3.7842775e+01
   3.2000000e+01   3.7845561e+01
   3.3000000e+01   3.7847966e+01
   3.4000000e+01   3.7850056e+01
   3.5000000e+01   3.7851830e+01
   3.6000000e+01   3.7853346e+01
   3.7000000e+01   3.7854526e+01
   3.8000000e+01   3.7855364e+01
   3.9000000e+01   3.7855919e+01
   4.0000000e+01   3.7856215e+01
   4.1000000e+01   3.7856215e+01
   4.2000000e+01   3.7855919e+01
   4.3000000e+01   3.7855364e+01
   4.4000000e+01   3.7854526e+01
   4.5000000e+01   3.7853346e+01
   4.6000000e+01   3.7851830e+01
   4.7000000e+01   3.7850056e+01
   4.8000000e+01   3.7847966e+01
   4.9000000e+01   3.7845561e+01
   5.0000000e+01   3.7842775e+01
   5.1000000e+01   3.7839594e+01
   5.2000000e+01   3.7836090e+01
   5.3000000e+01   3.7832184e+01
   5.4000000e+01   3.7827894e+01
   5.5000000e+01   3.7823134e+01
   5.6000000e+01   3.7817742e+01
   5.7000000e+01   3.7811901e+01
   5.8000000e+01   3.7805419e+01
   5.9000000e+01   3.7798384e+01
   6.0000000e+01   3.7790648e+01
   6.1000000e+01   3.7782122e+01
   6.2000000e+01   3.7772589e+01
   6.3000000e+01   3.7762050e+01
   6.4000000e+01   3.7750469e+01
   6.5000000e+01   3.7737473e+01
   6.6000000e+01   3.7723076e+01
   6.7000000e+01   3.7706898e+01
   6.8000000e+01   3.7688602e+01
   6.9000000e+01   3.7667580e+01
   7.0000000e+01   3.7643620e+01
   7.1000000e+01   3.7615979e+01
   7.2000000e+01   3.7583468e+01
   7.3000000e+01   3.7544438e+01
   7.4000000e+01   3.7496863e+01
   7.5000000e+01   3.7437682e+01
   7.6000000e+01   3.7361822e+01
   7.7000000e+01   3.7261021e+01
   7.8000000e+01   3.7117749e+01
   7.9000000e+01   3.6887494e+01
   8.0000000e+01   3.6380981e+01


==> Dat/Total_NLI_PQSQSP_10span.dat <==
   1.0000000e+00   3.3167703e+01
   2.0000000e+00   3.4168797e+01
   3.0000000e+00   3.4589926e+01
   4.0000000e+00   3.4843093e+01
   5.0000000e+00   3.5017498e+01
   6.0000000e+00   3.5146846e+01
   7.0000000e+00   3.5246669e+01
   8.0000000e+00   3.5326247e+01
   9.0000000e+00   3.5391099e+01
   1.0000000e+01   3.5444828e+01
   1.1000000e+01   3.5490303e+01
   1.2000000e+01   3.5529571e+01
   1.3000000e+01   3.5563913e+01
   1.4000000e+01   3.5593715e+01
   1.5000000e+01   3.5620002e+01
   1.6000000e+01   3.5643343e+01
   1.7000000e+01   3.5664373e+01
   1.8000000e+01   3.5683079e+01
   1.9000000e+01   3.5700076e+01
   2.0000000e+01   3.5715430e+01
   2.1000000e+01   3.5729142e+01
   2.2000000e+01   3.5741571e+01
   2.3000000e+01   3.5752862e+01
   2.4000000e+01   3.5763257e+01
   2.5000000e+01   3.5772613e+01
   2.6000000e+01   3.5781245e+01
   2.7000000e+01   3.5788861e+01
   2.8000000e+01   3.5795718e+01
   2.9000000e+01   3.5801961e+01
   3.0000000e+01   3.5807556e+01
   3.1000000e+01   3.5812633e+01
   3.2000000e+01   3.5817080e+01
   3.3000000e+01   3.5820916e+01
   3.4000000e+01   3.5824249e+01
   3.5000000e+01   3.5827076e+01
   3.6000000e+01   3.5829493e+01
   3.7000000e+01   3.5831373e+01
   3.8000000e+01   3.5832708e+01
   3.9000000e+01   3.5833592e+01
   4.0000000e+01   3.5834063e+01
   4.1000000e+01   3.5834063e+01
   4.2000000e+01   3.5833592e+01
   4.3000000e+01   3.5832708e+01
   4.4000000e+01   3.5831373e+01
   4.5000000e+01   3.5829493e+01
   4.6000000e+01   3.5827076e+01
   4.7000000e+01   3.5824249e+01
   4.8000000e+01   3.5820916e+01
   4.9000000e+01   3.5817080e+01
   5.0000000e+01   3.5812633e+01
   5.1000000e+01   3.5807556e+01
   5.2000000e+01   3.5801961e+01
   5.3000000e+01   3.5795718e+01
   5.4000000e+01   3.5788861e+01
   5.5000000e+01   3.5781245e+01
   5.6000000e+01   3.5772613e+01
   5.7000000e+01   3.5763257e+01
   5.8000000e+01   3.5752862e+01
   5.9000000e+01   3.5741571e+01
   6.0000000e+01   3.5729142e+01
   6.1000000e+01   3.5715430e+01
   6.2000000e+01   3.5700076e+01
   6.3000000e+01   3.5683079e+01
   6.4000000e+01   3.5664373e+01
   6.5000000e+01   3.5643343e+01
   6.6000000e+01   3.5620002e+01
   6.7000000e+01   3.5593715e+01
   6.8000000e+01   3.5563913e+01
   6.9000000e+01   3.5529571e+01
   7.0000000e+01   3.5490303e+01
   7.1000000e+01   3.5444828e+01
   7.2000000e+01   3.5391099e+01
   7.3000000e+01   3.5326247e+01
   7.4000000e+01   3.5246669e+01
   7.5000000e+01   3.5146846e+01
   7.6000000e+01   3.5017498e+01
   7.7000000e+01   3.4843093e+01
   7.8000000e+01   3.4589926e+01
   7.9000000e+01   3.4168797e+01
   8.0000000e+01   3.3167703e+01


==> Dat/Total_NLI_PQSQSP_5span.dat <==
   1.0000000e+00   2.9351237e+01
   2.0000000e+00   3.0450850e+01
   3.0000000e+00   3.0886342e+01
   4.0000000e+00   3.1132814e+01
   5.0000000e+00   3.1293025e+01
   6.0000000e+00   3.1407473e+01
   7.0000000e+00   3.1493856e+01
   8.0000000e+00   3.1562178e+01
   9.0000000e+00   3.1617772e+01
   1.0000000e+01   3.1664131e+01
   1.1000000e+01   3.1703546e+01
   1.2000000e+01   3.1737195e+01
   1.3000000e+01   3.1766457e+01
   1.4000000e+01   3.1792057e+01
   1.5000000e+01   3.1814794e+01
   1.6000000e+01   3.1834977e+01
   1.7000000e+01   3.1853247e+01
   1.8000000e+01   3.1869645e+01
   1.9000000e+01   3.1884510e+01
   2.0000000e+01   3.1898044e+01
   2.1000000e+01   3.1910152e+01
   2.2000000e+01   3.1921222e+01
   2.3000000e+01   3.1931207e+01
   2.4000000e+01   3.1940368e+01
   2.5000000e+01   3.1948827e+01
   2.6000000e+01   3.1956402e+01
   2.7000000e+01   3.1963231e+01
   2.8000000e+01   3.1969454e+01
   2.9000000e+01   3.1975192e+01
   3.0000000e+01   3.1980177e+01
   3.1000000e+01   3.1984685e+01
   3.2000000e+01   3.1988736e+01
   3.3000000e+01   3.1992220e+01
   3.4000000e+01   3.1995249e+01
   3.5000000e+01   3.1997840e+01
   3.6000000e+01   3.1999930e+01
   3.7000000e+01   3.2001493e+01
   3.8000000e+01   3.2002763e+01
   3.9000000e+01   3.2003551e+01
   4.0000000e+01   3.2003941e+01
   4.1000000e+01   3.2003941e+01
   4.2000000e+01   3.2003551e+01
   4.3000000e+01   3.2002763e+01
   4.4000000e+01   3.2001493e+01
   4.5000000e+01   3.1999930e+01
   4.6000000e+01   3.1997840e+01
   4.7000000e+01   3.1995249e+01
   4.8000000e+01   3.1992220e+01
   4.9000000e+01   3.1988736e+01
   5.0000000e+01   3.1984685e+01
   5.1000000e+01   3.1980177e+01
   5.2000000e+01   3.1975192e+01
   5.3000000e+01   3.1969454e+01
   5.4000000e+01   3.1963231e+01
   5.5000000e+01   3.1956402e+01
   5.6000000e+01   3.1948827e+01
   5.7000000e+01   3.1940368e+01
   5.8000000e+01   3.1931207e+01
   5.9000000e+01   3.1921222e+01
   6.0000000e+01   3.1910152e+01
   6.1000000e+01   3.1898044e+01
   6.2000000e+01   3.1884510e+01
   6.3000000e+01   3.1869645e+01
   6.4000000e+01   3.1853247e+01
   6.5000000e+01   3.1834977e+01
   6.6000000e+01   3.1814794e+01
   6.7000000e+01   3.1792057e+01
   6.8000000e+01   3.1766457e+01
   6.9000000e+01   3.1737195e+01
   7.0000000e+01   3.1703546e+01
   7.1000000e+01   3.1664131e+01
   7.2000000e+01   3.1617772e+01
   7.3000000e+01   3.1562178e+01
   7.4000000e+01   3.1493856e+01
   7.5000000e+01   3.1407473e+01
   7.6000000e+01   3.1293025e+01
   7.7000000e+01   3.1132814e+01
   7.8000000e+01   3.0886342e+01
   7.9000000e+01   3.0450850e+01
   8.0000000e+01   2.9351237e+01


==> Dat/Total_NLI_QAM256.dat <==
   1.0000000e+00   3.7452375e+01
   2.0000000e+00   3.7938386e+01
   3.0000000e+00   3.8162565e+01
   4.0000000e+00   3.8304173e+01
   5.0000000e+00   3.8405210e+01
   6.0000000e+00   3.8482476e+01
   7.0000000e+00   3.8543724e+01
   8.0000000e+00   3.8593954e+01
   9.0000000e+00   3.8635901e+01
   1.0000000e+01   3.8671502e+01
   1.1000000e+01   3.8702286e+01
   1.2000000e+01   3.8729327e+01
   1.3000000e+01   3.8753435e+01
   1.4000000e+01   3.8774632e+01
   1.5000000e+01   3.8793598e+01
   1.6000000e+01   3.8810716e+01
   1.7000000e+01   3.8826350e+01
   1.8000000e+01   3.8840380e+01
   1.9000000e+01   3.8853208e+01
   2.0000000e+01   3.8865023e+01
   2.1000000e+01   3.8875599e+01
   2.2000000e+01   3.8885212e+01
   2.3000000e+01   3.8894053e+01
   2.4000000e+01   3.8902284e+01
   2.5000000e+01   3.8909705e+01
   2.6000000e+01   3.8916664e+01
   2.7000000e+01   3.8922753e+01
   2.8000000e+01   3.8928256e+01
   2.9000000e+01   3.8933279e+01
   3.0000000e+01   3.8937809e+01
   3.1000000e+01   3.8941970e+01
   3.2000000e+01   3.8945614e+01
   3.3000000e+01   3.8948725e+01
   3.4000000e+01   3.8951472e+01
   3.5000000e+01   3.8953789e+01
   3.6000000e+01   3.8955812e+01
   3.7000000e+01   3.8957380e+01
   3.8000000e+01   3.8958473e+01
   3.9000000e+01   3.8959206e+01
   4.0000000e+01   3.8959619e+01
   4.1000000e+01   3.8959619e+01
   4.2000000e+01   3.8959206e+01
   4.3000000e+01   3.8958473e+01
   4.4000000e+01   3.8957380e+01
   4.5000000e+01   3.8955812e+01
   4.6000000e+01   3.8953789e+01
   4.7000000e+01   3.8951472e+01
   4.8000000e+01   3.8948725e+01
   4.9000000e+01   3.8945614e+01
   5.0000000e+01   3.8941970e+01
   5.1000000e+01   3.8937809e+01
   5.2000000e+01   3.8933279e+01
   5.3000000e+01   3.8928256e+01
   5.4000000e+01   3.8922753e+01
   5.5000000e+01   3.8916664e+01
   5.6000000e+01   3.8909705e+01
   5.7000000e+01   3.8902284e+01
   5.8000000e+01   3.8894053e+01
   5.9000000e+01   3.8885212e+01
   6.0000000e+01   3.8875599e+01
   6.1000000e+01   3.8865023e+01
   6.2000000e+01   3.8853208e+01
   6.3000000e+01   3.8840380e+01
   6.4000000e+01   3.8826350e+01
   6.5000000e+01   3.8810716e+01
   6.6000000e+01   3.8793598e+01
   6.7000000e+01   3.8774632e+01
   6.8000000e+01   3.8753435e+01
   6.9000000e+01   3.8729327e+01
   7.0000000e+01   3.8702286e+01
   7.1000000e+01   3.8671502e+01
   7.2000000e+01   3.8635901e+01
   7.3000000e+01   3.8593954e+01
   7.4000000e+01   3.8543724e+01
   7.5000000e+01   3.8482476e+01
   7.6000000e+01   3.8405210e+01
   7.7000000e+01   3.8304173e+01
   7.8000000e+01   3.8162565e+01
   7.9000000e+01   3.7938386e+01
   8.0000000e+01   3.7452375e+01


==> Dat/Total_NLI_SOPMQPSK_10span.dat <==
   1.0000000e+00   3.7609873e+01
   2.0000000e+00   3.8099871e+01
   3.0000000e+00   3.8326237e+01
   4.0000000e+00   3.8469548e+01
   5.0000000e+00   3.8572030e+01
   6.0000000e+00   3.8650611e+01
   7.0000000e+00   3.8713067e+01
   8.0000000e+00   3.8764461e+01
   9.0000000e+00   3.8807505e+01
   1.0000000e+01   3.8844148e+01
   1.1000000e+01   3.8875919e+01
   1.2000000e+01   3.8903884e+01
   1.3000000e+01   3.8928877e+01
   1.4000000e+01   3.8950886e+01
   1.5000000e+01   3.8970613e+01
   1.6000000e+01   3.8988454e+01
   1.7000000e+01   3.9004777e+01
   1.8000000e+01   3.9019439e+01
   1.9000000e+01   3.9032854e+01
   2.0000000e+01   3.9045241e+01
   2.1000000e+01   3.9056329e+01
   2.2000000e+01   3.9066410e+01
   2.3000000e+01   3.9075697e+01
   2.4000000e+01   3.9084353e+01
   2.5000000e+01   3.9092160e+01
   2.6000000e+01   3.9099496e+01
   2.7000000e+01   3.9105905e+01
   2.8000000e+01   3.9111701e+01
   2.9000000e+01   3.9116993e+01
   3.0000000e+01   3.9121769e+01
   3.1000000e+01   3.9126162e+01
   3.2000000e+01   3.9130009e+01
   3.3000000e+01   3.9133289e+01
   3.4000000e+01   3.9136191e+01
   3.5000000e+01   3.9138638e+01
   3.6000000e+01   3.9140779e+01
   3.7000000e+01   3.9142438e+01
   3.8000000e+01   3.9143592e+01
   3.9000000e+01   3.9144366e+01
   4.0000000e+01   3.9144805e+01
   4.1000000e+01   3.9144805e+01
   4.2000000e+01   3.9144366e+01
   4.3000000e+01   3.9143592e+01
   4.4000000e+01   3.9142438e+01
   4.5000000e+01   3.9140779e+01
   4.6000000e+01   3.9138638e+01
   4.7000000e+01   3.9136191e+01
   4.8000000e+01   3.9133289e+01
   4.9000000e+01   3.9130009e+01
   5.0000000e+01   3.9126162e+01
   5.1000000e+01   3.9121769e+01
   5.2000000e+01   3.9116993e+01
   5.3000000e+01   3.9111701e+01
   5.4000000e+01   3.9105905e+01
   5.5000000e+01   3.9099496e+01
   5.6000000e+01   3.9092160e+01
   5.7000000e+01   3.9084353e+01
   5.8000000e+01   3.9075697e+01
   5.9000000e+01   3.9066410e+01
   6.0000000e+01   3.9056329e+01
   6.1000000e+01   3.9045241e+01
   6.2000000e+01   3.9032854e+01
   6.3000000e+01   3.9019439e+01
   6.4000000e+01   3.9004777e+01
   6.5000000e+01   3.8988454e+01
   6.6000000e+01   3.8970613e+01
   6.7000000e+01   3.8950886e+01
   6.8000000e+01   3.8928877e+01
   6.9000000e+01   3.8903884e+01
   7.0000000e+01   3.8875919e+01
   7.1000000e+01   3.8844148e+01
   7.2000000e+01   3.8807505e+01
   7.3000000e+01   3.8764461e+01
   7.4000000e+01   3.8713067e+01
   7.5000000e+01   3.8650611e+01
   7.6000000e+01   3.8572030e+01
   7.7000000e+01   3.8469548e+01
   7.8000000e+01   3.8326237e+01
   7.9000000e+01   3.8099871e+01
   8.0000000e+01   3.7609873e+01


==> Dat/Total_NLI_SOPMQPSK_5span.dat <==
   1.0000000e+00   3.2168186e+01
   2.0000000e+00   3.3027820e+01
   3.0000000e+00   3.3395560e+01
   4.0000000e+00   3.3618335e+01
   5.0000000e+00   3.3772104e+01
   6.0000000e+00   3.3887598e+01
   7.0000000e+00   3.3978441e+01
   8.0000000e+00   3.4053103e+01
   9.0000000e+00   3.4115572e+01
   1.0000000e+01   3.4168994e+01
   1.1000000e+01   3.4215553e+01
   1.2000000e+01   3.4256008e+01
   1.3000000e+01   3.4291722e+01
   1.4000000e+01   3.4323463e+01
   1.5000000e+01   3.4351967e+01
   1.6000000e+01   3.4377603e+01
   1.7000000e+01   3.4401104e+01
   1.8000000e+01   3.4422370e+01
   1.9000000e+01   3.4441863e+01
   2.0000000e+01   3.4459767e+01
   2.1000000e+01   3.4475819e+01
   2.2000000e+01   3.4490599e+01
   2.3000000e+01   3.4503972e+01
   2.4000000e+01   3.4516347e+01
   2.5000000e+01   3.4527894e+01
   2.6000000e+01   3.4538254e+01
   2.7000000e+01   3.4547575e+01
   2.8000000e+01   3.4556166e+01
   2.9000000e+01   3.4564127e+01
   3.0000000e+01   3.4570986e+01
   3.1000000e+01   3.4577252e+01
   3.2000000e+01   3.4582920e+01
   3.3000000e+01   3.4587767e+01
   3.4000000e+01   3.4591999e+01
   3.5000000e+01   3.4595662e+01
   3.6000000e+01   3.4598590e+01
   3.7000000e+01   3.4600743e+01
   3.8000000e+01   3.4602506e+01
   3.9000000e+01   3.4603600e+01
   4.0000000e+01   3.4604125e+01
   4.1000000e+01   3.4604125e+01
   4.2000000e+01   3.4603600e+01
   4.3000000e+01   3.4602506e+01
   4.4000000e+01   3.4600743e+01
   4.5000000e+01   3.4598590e+01
   4.6000000e+01   3.4595662e+01
   4.7000000e+01   3.4591999e+01
   4.8000000e+01   3.4587767e+01
   4.9000000e+01   3.4582920e+01
   5.0000000e+01   3.4577252e+01
   5.1000000e+01   3.4570986e+01
   5.2000000e+01   3.4564127e+01
   5.3000000e+01   3.4556166e+01
   5.4000000e+01   3.4547575e+01
   5.5000000e+01   3.4538254e+01
   5.6000000e+01   3.4527894e+01
   5.7000000e+01   3.4516347e+01
   5.8000000e+01   3.4503972e+01
   5.9000000e+01   3.4490599e+01
   6.0000000e+01   3.4475819e+01
   6.1000000e+01   3.4459767e+01
   6.2000000e+01   3.4441863e+01
   6.3000000e+01   3.4422370e+01
   6.4000000e+01   3.4401104e+01
   6.5000000e+01   3.4377603e+01
   6.6000000e+01   3.4351967e+01
   6.7000000e+01   3.4323463e+01
   6.8000000e+01   3.4291722e+01
   6.9000000e+01   3.4256008e+01
   7.0000000e+01   3.4215553e+01
   7.1000000e+01   3.4168994e+01
   7.2000000e+01   3.4115572e+01
   7.3000000e+01   3.4053103e+01
   7.4000000e+01   3.3978441e+01
   7.5000000e+01   3.3887598e+01
   7.6000000e+01   3.3772104e+01
   7.7000000e+01   3.3618335e+01
   7.8000000e+01   3.3395560e+01
   7.9000000e+01   3.3027820e+01
   8.0000000e+01   3.2168186e+01


==> Dat/Total_NLI_SO_PM_QPSK_EGN.dat <==
   1.0000000e+00   3.7080879e+01
   2.0000000e+00   3.7573445e+01
   3.0000000e+00   3.7799570e+01
   4.0000000e+00   3.7941711e+01
   5.0000000e+00   3.8042673e+01
   6.0000000e+00   3.8119488e+01
   7.0000000e+00   3.8180074e+01
   8.0000000e+00   3.8229453e+01
   9.0000000e+00   3.8270466e+01
   1.0000000e+01   3.8305078e+01
   1.1000000e+01   3.8334857e+01
   1.2000000e+01   3.8360913e+01
   1.3000000e+01   3.8384034e+01
   1.4000000e+01   3.8404305e+01
   1.5000000e+01   3.8422381e+01
   1.6000000e+01   3.8438630e+01
   1.7000000e+01   3.8453423e+01
   1.8000000e+01   3.8466672e+01
   1.9000000e+01   3.8478770e+01
   2.0000000e+01   3.8489858e+01
   2.1000000e+01   3.8499781e+01
   2.2000000e+01   3.8508796e+01
   2.3000000e+01   3.8517062e+01
   2.4000000e+01   3.8524736e+01
   2.5000000e+01   3.8531655e+01
   2.6000000e+01   3.8538115e+01
   2.7000000e+01   3.8543781e+01
   2.8000000e+01   3.8548898e+01
   2.9000000e+01   3.8553567e+01
   3.0000000e+01   3.8557770e+01
   3.1000000e+01   3.8561620e+01
   3.2000000e+01   3.8564991e+01
   3.3000000e+01   3.8567878e+01
   3.4000000e+01   3.8570416e+01
   3.5000000e+01   3.8572561e+01
   3.6000000e+01   3.8574423e+01
   3.7000000e+01   3.8575868e+01
   3.8000000e+01   3.8576880e+01
   3.9000000e+01   3.8577556e+01
   4.0000000e+01   3.8577931e+01
   4.1000000e+01   3.8577931e+01
   4.2000000e+01   3.8577556e+01
   4.3000000e+01   3.8576880e+01
   4.4000000e+01   3.8575868e+01
   4.5000000e+01   3.8574423e+01
   4.6000000e+01   3.8572561e+01
   4.7000000e+01   3.8570416e+01
   4.8000000e+01   3.8567878e+01
   4.9000000e+01   3.8564991e+01
   5.0000000e+01   3.8561620e+01
   5.1000000e+01   3.8557770e+01
   5.2000000e+01   3.8553567e+01
   5.3000000e+01   3.8548898e+01
   5.4000000e+01   3.8543781e+01
   5.5000000e+01   3.8538115e+01
   5.6000000e+01   3.8531655e+01
   5.7000000e+01   3.8524736e+01
   5.8000000e+01   3.8517062e+01
   5.9000000e+01   3.8508796e+01
   6.0000000e+01   3.8499781e+01
   6.1000000e+01   3.8489858e+01
   6.2000000e+01   3.8478770e+01
   6.3000000e+01   3.8466672e+01
   6.4000000e+01   3.8453423e+01
   6.5000000e+01   3.8438630e+01
   6.6000000e+01   3.8422381e+01
   6.7000000e+01   3.8404305e+01
   6.8000000e+01   3.8384034e+01
   6.9000000e+01   3.8360913e+01
   7.0000000e+01   3.8334857e+01
   7.1000000e+01   3.8305078e+01
   7.2000000e+01   3.8270466e+01
   7.3000000e+01   3.8229453e+01
   7.4000000e+01   3.8180074e+01
   7.5000000e+01   3.8119488e+01
   7.6000000e+01   3.8042673e+01
   7.7000000e+01   3.7941711e+01
   7.8000000e+01   3.7799570e+01
   7.9000000e+01   3.7573445e+01
   8.0000000e+01   3.7080879e+01


==> Dat/Total_NLI_Simplex_10span.dat <==
   1.0000000e+00   3.2812967e+01
   2.0000000e+00   3.3835023e+01
   3.0000000e+00   3.4262959e+01
   4.0000000e+00   3.4519419e+01
   5.0000000e+00   3.4695644e+01
   6.0000000e+00   3.4825999e+01
   7.0000000e+00   3.4926342e+01
   8.0000000e+00   3.5006083e+01
   9.0000000e+00   3.5070887e+01
   1.0000000e+01   3.5124416e+01
   1.1000000e+01   3.5169597e+01
   1.2000000e+01   3.5208527e+01
   1.3000000e+01   3.5242481e+01
   1.4000000e+01   3.5271897e+01
   1.5000000e+01   3.5297790e+01
   1.6000000e+01   3.5320725e+01
   1.7000000e+01   3.5341347e+01
   1.8000000e+01   3.5359666e+01
   1.9000000e+01   3.5376299e+01
   2.0000000e+01   3.5391274e+01
   2.1000000e+01   3.5404646e+01
   2.2000000e+01   3.5416762e+01
   2.3000000e+01   3.5427746e+01
   2.4000000e+01   3.5437838e+01
   2.5000000e+01   3.5446921e+01
   2.6000000e+01   3.5455276e+01
   2.7000000e+01   3.5462659e+01
   2.8000000e+01   3.5469305e+01
   2.9000000e+01   3.5475351e+01
   3.0000000e+01   3.5480765e+01
   3.1000000e+01   3.5485665e+01
   3.2000000e+01   3.5489958e+01
   3.3000000e+01   3.5493669e+01
   3.4000000e+01   3.5496884e+01
   3.5000000e+01   3.5499614e+01
   3.6000000e+01   3.5501937e+01
   3.7000000e+01   3.5503747e+01
   3.8000000e+01   3.5505037e+01
   3.9000000e+01   3.5505888e+01
   4.0000000e+01   3.5506337e+01
   4.1000000e+01   3.5506337e+01
   4.2000000e+01   3.5505888e+01
   4.3000000e+01   3.5505037e+01
   4.4000000e+01   3.5503747e+01
   4.5000000e+01   3.5501937e+01
   4.6000000e+01   3.5499614e+01
   4.7000000e+01   3.5496884e+01
   4.8000000e+01   3.5493669e+01
   4.9000000e+01   3.5489958e+01
   5.0000000e+01   3.5485665e+01
   5.1000000e+01   3.5480765e+01
   5.2000000e+01   3.5475351e+01
   5.3000000e+01   3.5469305e+01
   5.4000000e+01   3.5462659e+01
   5.5000000e+01   3.5455276e+01
   5.6000000e+01   3.5446921e+01
   5.7000000e+01   3.5437838e+01
   5.8000000e+01   3.5427746e+01
   5.9000000e+01   3.5416762e+01
   6.0000000e+01   3.5404646e+01
   6.1000000e+01   3.5391274e+01
   6.2000000e+01   3.5376299e+01
   6.3000000e+01   3.5359666e+01
   6.4000000e+01   3.5341347e+01
   6.5000000e+01   3.5320725e+01
   6.6000000e+01   3.5297790e+01
   6.7000000e+01   3.5271897e+01
   6.8000000e+01   3.5242481e+01
   6.9000000e+01   3.5208527e+01
   7.0000000e+01   3.5169597e+01
   7.1000000e+01   3.5124416e+01
   7.2000000e+01   3.5070887e+01
   7.3000000e+01   3.5006083e+01
   7.4000000e+01   3.4926342e+01
   7.5000000e+01   3.4825999e+01
   7.6000000e+01   3.4695644e+01
   7.7000000e+01   3.4519419e+01
   7.8000000e+01   3.4262959e+01
   7.9000000e+01   3.3835023e+01
   8.0000000e+01   3.2812967e+01


==> Dat/Total_NLI_Simplex_5span.dat <==
   1.0000000e+00   2.8920662e+01
   2.0000000e+00   3.0055585e+01
   3.0000000e+00   3.0500648e+01
   4.0000000e+00   3.0750427e+01
   5.0000000e+00   3.0911534e+01
   6.0000000e+00   3.1025837e+01
   7.0000000e+00   3.1111599e+01
   8.0000000e+00   3.1179038e+01
   9.0000000e+00   3.1233674e+01
   1.0000000e+01   3.1279046e+01
   1.1000000e+01   3.1317461e+01
   1.2000000e+01   3.1350156e+01
   1.3000000e+01   3.1378511e+01
   1.4000000e+01   3.1403247e+01
   1.5000000e+01   3.1425172e+01
   1.6000000e+01   3.1444584e+01
   1.7000000e+01   3.1462115e+01
   1.8000000e+01   3.1477824e+01
   1.9000000e+01   3.1492033e+01
   2.0000000e+01   3.1504948e+01
   2.1000000e+01   3.1516496e+01
   2.2000000e+01   3.1527038e+01
   2.3000000e+01   3.1536541e+01
   2.4000000e+01   3.1545244e+01
   2.5000000e+01   3.1553262e+01
   2.6000000e+01   3.1560440e+01
   2.7000000e+01   3.1566913e+01
   2.8000000e+01   3.1572798e+01
   2.9000000e+01   3.1578218e+01
   3.0000000e+01   3.1582935e+01
   3.1000000e+01   3.1587191e+01
   3.2000000e+01   3.1591011e+01
   3.3000000e+01   3.1594300e+01
   3.4000000e+01   3.1597157e+01
   3.5000000e+01   3.1599594e+01
   3.6000000e+01   3.1601565e+01
   3.7000000e+01   3.1603043e+01
   3.8000000e+01   3.1604242e+01
   3.9000000e+01   3.1604986e+01
   4.0000000e+01   3.1605357e+01
   4.1000000e+01   3.1605357e+01
   4.2000000e+01   3.1604986e+01
   4.3000000e+01   3.1604242e+01
   4.4000000e+01   3.1603043e+01
   4.5000000e+01   3.1601565e+01
   4.6000000e+01   3.1599594e+01
   4.7000000e+01   3.1597157e+01
   4.8000000e+01   3.1594300e+01
   4.9000000e+01   3.1591011e+01
   5.0000000e+01   3.1587191e+01
   5.1000000e+01   3.1582935e+01
   5.2000000e+01   3.1578218e+01
   5.3000000e+01   3.1572798e+01
   5.4000000e+01   3.1566913e+01
   5.5000000e+01   3.1560440e+01
   5.6000000e+01   3.1553262e+01
   5.7000000e+01   3.1545244e+01
   5.8000000e+01   3.1536541e+01
   5.9000000e+01   3.1527038e+01
   6.0000000e+01   3.1516496e+01
   6.1000000e+01   3.1504948e+01
   6.2000000e+01   3.1492033e+01
   6.3000000e+01   3.1477824e+01
   6.4000000e+01   3.1462115e+01
   6.5000000e+01   3.1444584e+01
   6.6000000e+01   3.1425172e+01
   6.7000000e+01   3.1403247e+01
   6.8000000e+01   3.1378511e+01
   6.9000000e+01   3.1350156e+01
   7.0000000e+01   3.1317461e+01
   7.1000000e+01   3.1279046e+01
   7.2000000e+01   3.1233674e+01
   7.3000000e+01   3.1179038e+01
   7.4000000e+01   3.1111599e+01
   7.5000000e+01   3.1025837e+01
   7.6000000e+01   3.0911534e+01
   7.7000000e+01   3.0750427e+01
   7.8000000e+01   3.0500648e+01
   7.9000000e+01   3.0055585e+01
   8.0000000e+01   2.8920662e+01


==> Dat/Total_NLI_a4_256_egn.dat <==
   1.0000000e+00   3.7763081e+01
   2.0000000e+00   3.8243540e+01
   3.0000000e+00   3.8465995e+01
   4.0000000e+00   3.8607049e+01
   5.0000000e+00   3.8708043e+01
   6.0000000e+00   3.8785576e+01
   7.0000000e+00   3.8847269e+01
   8.0000000e+00   3.8898099e+01
   9.0000000e+00   3.8940718e+01
   1.0000000e+01   3.8977038e+01
   1.1000000e+01   3.9008558e+01
   1.2000000e+01   3.9036324e+01
   1.3000000e+01   3.9061159e+01
   1.4000000e+01   3.9083041e+01
   1.5000000e+01   3.9102667e+01
   1.6000000e+01   3.9120428e+01
   1.7000000e+01   3.9136688e+01
   1.8000000e+01   3.9151298e+01
   1.9000000e+01   3.9164668e+01
   2.0000000e+01   3.9177024e+01
   2.1000000e+01   3.9188086e+01
   2.2000000e+01   3.9198143e+01
   2.3000000e+01   3.9207413e+01
   2.4000000e+01   3.9216057e+01
   2.5000000e+01   3.9223854e+01
   2.6000000e+01   3.9231184e+01
   2.7000000e+01   3.9237587e+01
   2.8000000e+01   3.9243377e+01
   2.9000000e+01   3.9248665e+01
   3.0000000e+01   3.9253438e+01
   3.1000000e+01   3.9257831e+01
   3.2000000e+01   3.9261677e+01
   3.3000000e+01   3.9264956e+01
   3.4000000e+01   3.9267858e+01
   3.5000000e+01   3.9270305e+01
   3.6000000e+01   3.9272448e+01
   3.7000000e+01   3.9274107e+01
   3.8000000e+01   3.9275261e+01
   3.9000000e+01   3.9276036e+01
   4.0000000e+01   3.9276476e+01
   4.1000000e+01   3.9276476e+01
   4.2000000e+01   3.9276036e+01
   4.3000000e+01   3.9275261e+01
   4.4000000e+01   3.9274107e+01
   4.5000000e+01   3.9272448e+01
   4.6000000e+01   3.9270305e+01
   4.7000000e+01   3.9267858e+01
   4.8000000e+01   3.9264956e+01
   4.9000000e+01   3.9261677e+01
   5.0000000e+01   3.9257831e+01
   5.1000000e+01   3.9253438e+01
   5.2000000e+01   3.9248665e+01
   5.3000000e+01   3.9243377e+01
   5.4000000e+01   3.9237587e+01
   5.5000000e+01   3.9231184e+01
   5.6000000e+01   3.9223854e+01
   5.7000000e+01   3.9216057e+01
   5.8000000e+01   3.9207413e+01
   5.9000000e+01   3.9198143e+01
   6.0000000e+01   3.9188086e+01
   6.1000000e+01   3.9177024e+01
   6.2000000e+01   3.9164668e+01
   6.3000000e+01   3.9151298e+01
   6.4000000e+01   3.9136688e+01
   6.5000000e+01   3.9120428e+01
   6.6000000e+01   3.9102667e+01
   6.7000000e+01   3.9083041e+01
   6.8000000e+01   3.9061159e+01
   6.9000000e+01   3.9036324e+01
   7.0000000e+01   3.9008558e+01
   7.1000000e+01   3.8977038e+01
   7.2000000e+01   3.8940718e+01
   7.3000000e+01   3.8898099e+01
   7.4000000e+01   3.8847269e+01
   7.5000000e+01   3.8785576e+01
   7.6000000e+01   3.8708043e+01
   7.7000000e+01   3.8607049e+01
   7.8000000e+01   3.8465995e+01
   7.9000000e+01   3.8243540e+01
   8.0000000e+01   3.7763081e+01


==> Dat/Total_NLI_a4_4096.dat <==
   1.0000000e+00   3.7232092e+01
   2.0000000e+00   3.7722376e+01
   3.0000000e+00   3.7947894e+01
   4.0000000e+00   3.8089944e+01
   5.0000000e+00   3.8191035e+01
   6.0000000e+00   3.8268116e+01
   7.0000000e+00   3.8329043e+01
   8.0000000e+00   3.8378834e+01
   9.0000000e+00   3.8420286e+01
   1.0000000e+01   3.8455356e+01
   1.1000000e+01   3.8485594e+01
   1.2000000e+01   3.8512098e+01
   1.3000000e+01   3.8535665e+01
   1.4000000e+01   3.8556353e+01
   1.5000000e+01   3.8574829e+01
   1.6000000e+01   3.8591467e+01
   1.7000000e+01   3.8606636e+01
   1.8000000e+01   3.8620233e+01
   1.9000000e+01   3.8632657e+01
   2.0000000e+01   3.8644068e+01
   2.1000000e+01   3.8654281e+01
   2.2000000e+01   3.8663562e+01
   2.3000000e+01   3.8672084e+01
   2.4000000e+01   3.8680005e+01
   2.5000000e+01   3.8687146e+01
   2.6000000e+01   3.8693827e+01
   2.7000000e+01   3.8699681e+01
   2.8000000e+01   3.8704969e+01
   2.9000000e+01   3.8709795e+01
   3.0000000e+01   3.8714143e+01
   3.1000000e+01   3.8718130e+01
   3.2000000e+01   3.8721622e+01
   3.3000000e+01   3.8724608e+01
   3.4000000e+01   3.8727238e+01
   3.5000000e+01   3.8729460e+01
   3.6000000e+01   3.8731393e+01
   3.7000000e+01   3.8732892e+01
   3.8000000e+01   3.8733940e+01
   3.9000000e+01   3.8734641e+01
   4.0000000e+01   3.8735033e+01
   4.1000000e+01   3.8735033e+01
   4.2000000e+01   3.8734641e+01
   4.3000000e+01   3.8733940e+01
   4.4000000e+01   3.8732892e+01
   4.5000000e+01   3.8731393e+01
   4.6000000e+01   3.8729460e+01
   4.7000000e+01   3.8727238e+01
   4.8000000e+01   3.8724608e+01
   4.9000000e+01   3.8721622e+01
   5.0000000e+01   3.8718130e+01
   5.1000000e+01   3.8714143e+01
   5.2000000e+01   3.8709795e+01
   5.3000000e+01   3.8704969e+01
   5.4000000e+01   3.8699681e+01
   5.5000000e+01   3.8693827e+01
   5.6000000e+01   3.8687146e+01
   5.7000000e+01   3.8680005e+01
   5.8000000e+01   3.8672084e+01
   5.9000000e+01   3.8663562e+01
   6.0000000e+01   3.8654281e+01
   6.1000000e+01   3.8644068e+01
   6.2000000e+01   3.8632657e+01
   6.3000000e+01   3.8620233e+01
   6.4000000e+01   3.8606636e+01
   6.5000000e+01   3.8591467e+01
   6.6000000e+01   3.8574829e+01
   6.7000000e+01   3.8556353e+01
   6.8000000e+01   3.8535665e+01
   6.9000000e+01   3.8512098e+01
   7.0000000e+01   3.8485594e+01
   7.1000000e+01   3.8455356e+01
   7.2000000e+01   3.8420286e+01
   7.3000000e+01   3.8378834e+01
   7.4000000e+01   3.8329043e+01
   7.5000000e+01   3.8268116e+01
   7.6000000e+01   3.8191035e+01
   7.7000000e+01   3.8089944e+01
   7.8000000e+01   3.7947894e+01
   7.9000000e+01   3.7722376e+01
   8.0000000e+01   3.7232092e+01


==> Dat/Total_NLI_a4_4096_egn.dat <==
   1.0000000e+00   3.7980841e+01
   2.0000000e+00   3.8457626e+01
   3.0000000e+00   3.8678937e+01
   4.0000000e+00   3.8819622e+01
   5.0000000e+00   3.8920585e+01
   6.0000000e+00   3.8998294e+01
   7.0000000e+00   3.9060280e+01
   8.0000000e+00   3.9111505e+01
   9.0000000e+00   3.9154567e+01
   1.0000000e+01   3.9191361e+01
   1.1000000e+01   3.9223367e+01
   1.2000000e+01   3.9251611e+01
   1.3000000e+01   3.9276925e+01
   1.4000000e+01   3.9299259e+01
   1.5000000e+01   3.9319319e+01
   1.6000000e+01   3.9337505e+01
   1.7000000e+01   3.9354176e+01
   1.8000000e+01   3.9369169e+01
   1.9000000e+01   3.9382896e+01
   2.0000000e+01   3.9395608e+01
   2.1000000e+01   3.9406989e+01
   2.2000000e+01   3.9417340e+01
   2.3000000e+01   3.9426891e+01
   2.4000000e+01   3.9435808e+01
   2.5000000e+01   3.9443851e+01
   2.6000000e+01   3.9451425e+01
   2.7000000e+01   3.9458035e+01
   2.8000000e+01   3.9464014e+01
   2.9000000e+01   3.9469476e+01
   3.0000000e+01   3.9474409e+01
   3.1000000e+01   3.9478955e+01
   3.2000000e+01   3.9482934e+01
   3.3000000e+01   3.9486323e+01
   3.4000000e+01   3.9489327e+01
   3.5000000e+01   3.9491858e+01
   3.6000000e+01   3.9494080e+01
   3.7000000e+01   3.9495800e+01
   3.8000000e+01   3.9496993e+01
   3.9000000e+01   3.9497796e+01
   4.0000000e+01   3.9498254e+01
   4.1000000e+01   3.9498254e+01
   4.2000000e+01   3.9497796e+01
   4.3000000e+01   3.9496993e+01
   4.4000000e+01   3.9495800e+01
   4.5000000e+01   3.9494080e+01
   4.6000000e+01   3.9491858e+01
   4.7000000e+01   3.9489327e+01
   4.8000000e+01   3.9486323e+01
   4.9000000e+01   3.9482934e+01
   5.0000000e+01   3.9478955e+01
   5.1000000e+01   3.9474409e+01
   5.2000000e+01   3.9469476e+01
   5.3000000e+01   3.9464014e+01
   5.4000000e+01   3.9458035e+01
   5.5000000e+01   3.9451425e+01
   5.6000000e+01   3.9443851e+01
   5.7000000e+01   3.9435808e+01
   5.8000000e+01   3.9426891e+01
   5.9000000e+01   3.9417340e+01
   6.0000000e+01   3.9406989e+01
   6.1000000e+01   3.9395608e+01
   6.2000000e+01   3.9382896e+01
   6.3000000e+01   3.9369169e+01
   6.4000000e+01   3.9354176e+01
   6.5000000e+01   3.9337505e+01
   6.6000000e+01   3.9319319e+01
   6.7000000e+01   3.9299259e+01
   6.8000000e+01   3.9276925e+01
   6.9000000e+01   3.9251611e+01
   7.0000000e+01   3.9223367e+01
   7.1000000e+01   3.9191361e+01
   7.2000000e+01   3.9154567e+01
   7.3000000e+01   3.9111505e+01
   7.4000000e+01   3.9060280e+01
   7.5000000e+01   3.8998294e+01
   7.6000000e+01   3.8920585e+01
   7.7000000e+01   3.8819622e+01
   7.8000000e+01   3.8678937e+01
   7.9000000e+01   3.8457626e+01
   8.0000000e+01   3.7980841e+01


==> Dat/Total_NLI_ab4_256_egn.dat <==
   1.0000000e+00   3.8031519e+01
   2.0000000e+00   3.8507559e+01
   3.0000000e+00   3.8728649e+01
   4.0000000e+00   3.8869275e+01
   5.0000000e+00   3.8970249e+01
   6.0000000e+00   3.9048012e+01
   7.0000000e+00   3.9110075e+01
   8.0000000e+00   3.9161401e+01
   9.0000000e+00   3.9204572e+01
   1.0000000e+01   3.9241482e+01
   1.1000000e+01   3.9273605e+01
   1.2000000e+01   3.9301963e+01
   1.3000000e+01   3.9327392e+01
   1.4000000e+01   3.9349833e+01
   1.5000000e+01   3.9369996e+01
   1.6000000e+01   3.9388282e+01
   1.7000000e+01   3.9405051e+01
   1.8000000e+01   3.9420134e+01
   1.9000000e+01   3.9433945e+01
   2.0000000e+01   3.9446741e+01
   2.1000000e+01   3.9458198e+01
   2.2000000e+01   3.9468617e+01
   2.3000000e+01   3.9478234e+01
   2.4000000e+01   3.9487216e+01
   2.5000000e+01   3.9495316e+01
   2.6000000e+01   3.9502948e+01
   2.7000000e+01   3.9509607e+01
   2.8000000e+01   3.9515630e+01
   2.9000000e+01   3.9521133e+01
   3.0000000e+01   3.9526103e+01
   3.1000000e+01   3.9530685e+01
   3.2000000e+01   3.9534695e+01
   3.3000000e+01   3.9538110e+01
   3.4000000e+01   3.9541138e+01
   3.5000000e+01   3.9543689e+01
   3.6000000e+01   3.9545929e+01
   3.7000000e+01   3.9547663e+01
   3.8000000e+01   3.9548866e+01
   3.9000000e+01   3.9549675e+01
   4.0000000e+01   3.9550137e+01
   4.1000000e+01   3.9550137e+01
   4.2000000e+01   3.9549675e+01
   4.3000000e+01   3.9548866e+01
   4.4000000e+01   3.9547663e+01
   4.5000000e+01   3.9545929e+01
   4.6000000e+01   3.9543689e+01
   4.7000000e+01   3.9541138e+01
   4.8000000e+01   3.9538110e+01
   4.9000000e+01   3.9534695e+01
   5.0000000e+01   3.9530685e+01
   5.1000000e+01   3.9526103e+01
   5.2000000e+01   3.9521133e+01
   5.3000000e+01   3.9515630e+01
   5.4000000e+01   3.9509607e+01
   5.5000000e+01   3.9502948e+01
   5.6000000e+01   3.9495316e+01
   5.7000000e+01   3.9487216e+01
   5.8000000e+01   3.9478234e+01
   5.9000000e+01   3.9468617e+01
   6.0000000e+01   3.9458198e+01
   6.1000000e+01   3.9446741e+01
   6.2000000e+01   3.9433945e+01
   6.3000000e+01   3.9420134e+01
   6.4000000e+01   3.9405051e+01
   6.5000000e+01   3.9388282e+01
   6.6000000e+01   3.9369996e+01
   6.7000000e+01   3.9349833e+01
   6.8000000e+01   3.9327392e+01
   6.9000000e+01   3.9301963e+01
   7.0000000e+01   3.9273605e+01
   7.1000000e+01   3.9241482e+01
   7.2000000e+01   3.9204572e+01
   7.3000000e+01   3.9161401e+01
   7.4000000e+01   3.9110075e+01
   7.5000000e+01   3.9048012e+01
   7.6000000e+01   3.8970249e+01
   7.7000000e+01   3.8869275e+01
   7.8000000e+01   3.8728649e+01
   7.9000000e+01   3.8507559e+01
   8.0000000e+01   3.8031519e+01


==> Dat/Total_NLI_b4_4096.dat <==
   1.0000000e+00   3.7633390e+01
   2.0000000e+00   3.8116061e+01
   3.0000000e+00   3.8339195e+01
   4.0000000e+00   3.8480459e+01
   5.0000000e+00   3.8581458e+01
   6.0000000e+00   3.8658872e+01
   7.0000000e+00   3.8720374e+01
   8.0000000e+00   3.8770952e+01
   9.0000000e+00   3.8813289e+01
   1.0000000e+01   3.8849310e+01
   1.1000000e+01   3.8880524e+01
   1.2000000e+01   3.8907988e+01
   1.3000000e+01   3.8932521e+01
   1.4000000e+01   3.8954120e+01
   1.5000000e+01   3.8973472e+01
   1.6000000e+01   3.8990967e+01
   1.7000000e+01   3.9006968e+01
   1.8000000e+01   3.9021338e+01
   1.9000000e+01   3.9034484e+01
   2.0000000e+01   3.9046617e+01
   2.1000000e+01   3.9057477e+01
   2.2000000e+01   3.9067351e+01
   2.3000000e+01   3.9076444e+01
   2.4000000e+01   3.9084917e+01
   2.5000000e+01   3.9092559e+01
   2.6000000e+01   3.9099736e+01
   2.7000000e+01   3.9106009e+01
   2.8000000e+01   3.9111681e+01
   2.9000000e+01   3.9116860e+01
   3.0000000e+01   3.9121532e+01
   3.1000000e+01   3.9125830e+01
   3.2000000e+01   3.9129592e+01
   3.3000000e+01   3.9132802e+01
   3.4000000e+01   3.9135640e+01
   3.5000000e+01   3.9138033e+01
   3.6000000e+01   3.9140127e+01
   3.7000000e+01   3.9141748e+01
   3.8000000e+01   3.9142877e+01
   3.9000000e+01   3.9143635e+01
   4.0000000e+01   3.9144063e+01
   4.1000000e+01   3.9144063e+01
   4.2000000e+01   3.9143635e+01
   4.3000000e+01   3.9142877e+01
   4.4000000e+01   3.9141748e+01
   4.5000000e+01   3.9140127e+01
   4.6000000e+01   3.9138033e+01
   4.7000000e+01   3.9135640e+01
   4.8000000e+01   3.9132802e+01
   4.9000000e+01   3.9129592e+01
   5.0000000e+01   3.9125830e+01
   5.1000000e+01   3.9121532e+01
   5.2000000e+01   3.9116860e+01
   5.3000000e+01   3.9111681e+01
   5.4000000e+01   3.9106009e+01
   5.5000000e+01   3.9099736e+01
   5.6000000e+01   3.9092559e+01
   5.7000000e+01   3.9084917e+01
   5.8000000e+01   3.9076444e+01
   5.9000000e+01   3.9067351e+01
   6.0000000e+01   3.9057477e+01
   6.1000000e+01   3.9046617e+01
   6.2000000e+01   3.9034484e+01
   6.3000000e+01   3.9021338e+01
   6.4000000e+01   3.9006968e+01
   6.5000000e+01   3.8990967e+01
   6.6000000e+01   3.8973472e+01
   6.7000000e+01   3.8954120e+01
   6.8000000e+01   3.8932521e+01
   6.9000000e+01   3.8907988e+01
   7.0000000e+01   3.8880524e+01
   7.1000000e+01   3.8849310e+01
   7.2000000e+01   3.8813289e+01
   7.3000000e+01   3.8770952e+01
   7.4000000e+01   3.8720374e+01
   7.5000000e+01   3.8658872e+01
   7.6000000e+01   3.8581458e+01
   7.7000000e+01   3.8480459e+01
   7.8000000e+01   3.8339195e+01
   7.9000000e+01   3.8116061e+01
   8.0000000e+01   3.7633390e+01


==> Dat/Total_NLI_b4_64.dat <==
   1.0000000e+00   3.6985023e+01
   2.0000000e+00   3.7479688e+01
   3.0000000e+00   3.7706484e+01
   4.0000000e+00   3.7848861e+01
   5.0000000e+00   3.7949870e+01
   6.0000000e+00   3.8026618e+01
   7.0000000e+00   3.8087069e+01
   8.0000000e+00   3.8136257e+01
   9.0000000e+00   3.8177052e+01
   1.0000000e+01   3.8211426e+01
   1.1000000e+01   3.8240960e+01
   1.2000000e+01   3.8266774e+01
   1.3000000e+01   3.8289651e+01
   1.4000000e+01   3.8309691e+01
   1.5000000e+01   3.8327544e+01
   1.6000000e+01   3.8343576e+01
   1.7000000e+01   3.8358157e+01
   1.8000000e+01   3.8371209e+01
   1.9000000e+01   3.8383123e+01
   2.0000000e+01   3.8394027e+01
   2.1000000e+01   3.8403784e+01
   2.2000000e+01   3.8412647e+01
   2.3000000e+01   3.8420767e+01
   2.4000000e+01   3.8428300e+01
   2.5000000e+01   3.8435090e+01
   2.6000000e+01   3.8441424e+01
   2.7000000e+01   3.8446982e+01
   2.8000000e+01   3.8452001e+01
   2.9000000e+01   3.8456579e+01
   3.0000000e+01   3.8460699e+01
   3.1000000e+01   3.8464469e+01
   3.2000000e+01   3.8467770e+01
   3.3000000e+01   3.8470600e+01
   3.4000000e+01   3.8473085e+01
   3.5000000e+01   3.8475186e+01
   3.6000000e+01   3.8477006e+01
   3.7000000e+01   3.8478420e+01
   3.8000000e+01   3.8479411e+01
   3.9000000e+01   3.8480072e+01
   4.0000000e+01   3.8480438e+01
   4.1000000e+01   3.8480438e+01
   4.2000000e+01   3.8480072e+01
   4.3000000e+01   3.8479411e+01
   4.4000000e+01   3.8478420e+01
   4.5000000e+01   3.8477006e+01
   4.6000000e+01   3.8475186e+01
   4.7000000e+01   3.8473085e+01
   4.8000000e+01   3.8470600e+01
   4.9000000e+01   3.8467770e+01
   5.0000000e+01   3.8464469e+01
   5.1000000e+01   3.8460699e+01
   5.2000000e+01   3.8456579e+01
   5.3000000e+01   3.8452001e+01
   5.4000000e+01   3.8446982e+01
   5.5000000e+01   3.8441424e+01
   5.6000000e+01   3.8435090e+01
   5.7000000e+01   3.8428300e+01
   5.8000000e+01   3.8420767e+01
   5.9000000e+01   3.8412647e+01
   6.0000000e+01   3.8403784e+01
   6.1000000e+01   3.8394027e+01
   6.2000000e+01   3.8383123e+01
   6.3000000e+01   3.8371209e+01
   6.4000000e+01   3.8358157e+01
   6.5000000e+01   3.8343576e+01
   6.6000000e+01   3.8327544e+01
   6.7000000e+01   3.8309691e+01
   6.8000000e+01   3.8289651e+01
   6.9000000e+01   3.8266774e+01
   7.0000000e+01   3.8240960e+01
   7.1000000e+01   3.8211426e+01
   7.2000000e+01   3.8177052e+01
   7.3000000e+01   3.8136257e+01
   7.4000000e+01   3.8087069e+01
   7.5000000e+01   3.8026618e+01
   7.6000000e+01   3.7949870e+01
   7.7000000e+01   3.7848861e+01
   7.8000000e+01   3.7706484e+01
   7.9000000e+01   3.7479688e+01
   8.0000000e+01   3.6985023e+01


==> Dat/Total_NLI_biortho4_8.dat <==
   1.0000000e+00   3.6380981e+01
   2.0000000e+00   3.6887494e+01
   3.0000000e+00   3.7117749e+01
   4.0000000e+00   3.7261021e+01
   5.0000000e+00   3.7361822e+01
   6.0000000e+00   3.7437682e+01
   7.0000000e+00   3.7496863e+01
   8.0000000e+00   3.7544438e+01
   9.0000000e+00   3.7583468e+01
   1.0000000e+01   3.7615979e+01
   1.1000000e+01   3.7643620e+01
   1.2000000e+01   3.7667580e+01
   1.3000000e+01   3.7688602e+01
   1.4000000e+01   3.7706898e+01
   1.5000000e+01   3.7723076e+01
   1.6000000e+01   3.7737473e+01
   1.7000000e+01   3.7750469e+01
   1.8000000e+01   3.7762050e+01
   1.9000000e+01   3.7772589e+01
   2.0000000e+01   3.7782122e+01
   2.1000000e+01   3.7790648e+01
   2.2000000e+01   3.7798384e+01
   2.3000000e+01   3.7805419e+01
   2.4000000e+01   3.7811901e+01
   2.5000000e+01   3.7817742e+01
   2.6000000e+01   3.7823134e+01
   2.7000000e+01   3.7827894e+01
   2.8000000e+01   3.7832184e+01
   2.9000000e+01   3.7836090e+01
   3.0000000e+01   3.7839594e+01
   3.1000000e+01   3.7842775e+01
   3.2000000e+01   3.7845561e+01
   3.3000000e+01   3.7847966e+01
   3.4000000e+01   3.7850056e+01
   3.5000000e+01   3.7851830e+01
   3.6000000e+01   3.7853346e+01
   3.7000000e+01   3.7854526e+01
   3.8000000e+01   3.7855364e+01
   3.9000000e+01   3.7855919e+01
   4.0000000e+01   3.7856215e+01
   4.1000000e+01   3.7856215e+01
   4.2000000e+01   3.7855919e+01
   4.3000000e+01   3.7855364e+01
   4.4000000e+01   3.7854526e+01
   4.5000000e+01   3.7853346e+01
   4.6000000e+01   3.7851830e+01
   4.7000000e+01   3.7850056e+01
   4.8000000e+01   3.7847966e+01
   4.9000000e+01   3.7845561e+01
   5.0000000e+01   3.7842775e+01
   5.1000000e+01   3.7839594e+01
   5.2000000e+01   3.7836090e+01
   5.3000000e+01   3.7832184e+01
   5.4000000e+01   3.7827894e+01
   5.5000000e+01   3.7823134e+01
   5.6000000e+01   3.7817742e+01
   5.7000000e+01   3.7811901e+01
   5.8000000e+01   3.7805419e+01
   5.9000000e+01   3.7798384e+01
   6.0000000e+01   3.7790648e+01
   6.1000000e+01   3.7782122e+01
   6.2000000e+01   3.7772589e+01
   6.3000000e+01   3.7762050e+01
   6.4000000e+01   3.7750469e+01
   6.5000000e+01   3.7737473e+01
   6.6000000e+01   3.7723076e+01
   6.7000000e+01   3.7706898e+01
   6.8000000e+01   3.7688602e+01
   6.9000000e+01   3.7667580e+01
   7.0000000e+01   3.7643620e+01
   7.1000000e+01   3.7615979e+01
   7.2000000e+01   3.7583468e+01
   7.3000000e+01   3.7544438e+01
   7.4000000e+01   3.7496863e+01
   7.5000000e+01   3.7437682e+01
   7.6000000e+01   3.7361822e+01
   7.7000000e+01   3.7261021e+01
   7.8000000e+01   3.7117749e+01
   7.9000000e+01   3.6887494e+01
   8.0000000e+01   3.6380981e+01


==> Dat/Total_NLI_c4_25.dat <==
   1.0000000e+00   3.6677245e+01
   2.0000000e+00   3.7178399e+01
   3.0000000e+00   3.7407193e+01
   4.0000000e+00   3.7550201e+01
   5.0000000e+00   3.7651248e+01
   6.0000000e+00   3.7727671e+01
   7.0000000e+00   3.7787590e+01
   8.0000000e+00   3.7836065e+01
   9.0000000e+00   3.7876063e+01
   1.0000000e+01   3.7909585e+01
   1.1000000e+01   3.7938245e+01
   1.2000000e+01   3.7963200e+01
   1.3000000e+01   3.7985214e+01
   1.4000000e+01   3.8004440e+01
   1.5000000e+01   3.8021511e+01
   1.6000000e+01   3.8036776e+01
   1.7000000e+01   3.8050614e+01
   1.8000000e+01   3.8062975e+01
   1.9000000e+01   3.8074244e+01
   2.0000000e+01   3.8084503e+01
   2.1000000e+01   3.8093680e+01
   2.2000000e+01   3.8102013e+01
   2.3000000e+01   3.8109622e+01
   2.4000000e+01   3.8116660e+01
   2.5000000e+01   3.8123003e+01
   2.6000000e+01   3.8128892e+01
   2.7000000e+01   3.8134074e+01
   2.8000000e+01   3.8138749e+01
   2.9000000e+01   3.8143011e+01
   3.0000000e+01   3.8146840e+01
   3.1000000e+01   3.8150332e+01
   3.2000000e+01   3.8153391e+01
   3.3000000e+01   3.8156020e+01
   3.4000000e+01   3.8158319e+01
   3.5000000e+01   3.8160265e+01
   3.6000000e+01   3.8161942e+01
   3.7000000e+01   3.8163245e+01
   3.8000000e+01   3.8164164e+01
   3.9000000e+01   3.8164775e+01
   4.0000000e+01   3.8165108e+01
   4.1000000e+01   3.8165108e+01
   4.2000000e+01   3.8164775e+01
   4.3000000e+01   3.8164164e+01
   4.4000000e+01   3.8163245e+01
   4.5000000e+01   3.8161942e+01
   4.6000000e+01   3.8160265e+01
   4.7000000e+01   3.8158319e+01
   4.8000000e+01   3.8156020e+01
   4.9000000e+01   3.8153391e+01
   5.0000000e+01   3.8150332e+01
   5.1000000e+01   3.8146840e+01
   5.2000000e+01   3.8143011e+01
   5.3000000e+01   3.8138749e+01
   5.4000000e+01   3.8134074e+01
   5.5000000e+01   3.8128892e+01
   5.6000000e+01   3.8123003e+01
   5.7000000e+01   3.8116660e+01
   5.8000000e+01   3.8109622e+01
   5.9000000e+01   3.8102013e+01
   6.0000000e+01   3.8093680e+01
   6.1000000e+01   3.8084503e+01
   6.2000000e+01   3.8074244e+01
   6.3000000e+01   3.8062975e+01
   6.4000000e+01   3.8050614e+01
   6.5000000e+01   3.8036776e+01
   6.6000000e+01   3.8021511e+01
   6.7000000e+01   3.8004440e+01
   6.8000000e+01   3.7985214e+01
   6.9000000e+01   3.7963200e+01
   7.0000000e+01   3.7938245e+01
   7.1000000e+01   3.7909585e+01
   7.2000000e+01   3.7876063e+01
   7.3000000e+01   3.7836065e+01
   7.4000000e+01   3.7787590e+01
   7.5000000e+01   3.7727671e+01
   7.6000000e+01   3.7651248e+01
   7.7000000e+01   3.7550201e+01
   7.8000000e+01   3.7407193e+01
   7.9000000e+01   3.7178399e+01
   8.0000000e+01   3.6677245e+01


==> Dat/Total_NLI_cross4_512.dat <==
   1.0000000e+00   3.7345987e+01
   2.0000000e+00   3.7834126e+01
   3.0000000e+00   3.8058985e+01
   4.0000000e+00   3.8200829e+01
   5.0000000e+00   3.8301912e+01
   6.0000000e+00   3.8379105e+01
   7.0000000e+00   3.8440213e+01
   8.0000000e+00   3.8490245e+01
   9.0000000e+00   3.8531966e+01
   1.0000000e+01   3.8567322e+01
   1.1000000e+01   3.8597854e+01
   1.2000000e+01   3.8624647e+01
   1.3000000e+01   3.8648503e+01
   1.4000000e+01   3.8669464e+01
   1.5000000e+01   3.8688202e+01
   1.6000000e+01   3.8705096e+01
   1.7000000e+01   3.8720514e+01
   1.8000000e+01   3.8734342e+01
   1.9000000e+01   3.8746981e+01
   2.0000000e+01   3.8758608e+01
   2.1000000e+01   3.8769014e+01
   2.2000000e+01   3.8778472e+01
   2.3000000e+01   3.8787164e+01
   2.4000000e+01   3.8795250e+01
   2.5000000e+01   3.8802541e+01
   2.6000000e+01   3.8809370e+01
   2.7000000e+01   3.8815348e+01
   2.8000000e+01   3.8820751e+01
   2.9000000e+01   3.8825682e+01
   3.0000000e+01   3.8830127e+01
   3.1000000e+01   3.8834207e+01
   3.2000000e+01   3.8837779e+01
   3.3000000e+01   3.8840832e+01
   3.4000000e+01   3.8843524e+01
   3.5000000e+01   3.8845797e+01
   3.6000000e+01   3.8847778e+01
   3.7000000e+01   3.8849313e+01
   3.8000000e+01   3.8850385e+01
   3.9000000e+01   3.8851103e+01
   4.0000000e+01   3.8851506e+01
   4.1000000e+01   3.8851506e+01
   4.2000000e+01   3.8851103e+01
   4.3000000e+01   3.8850385e+01
   4.4000000e+01   3.8849313e+01
   4.5000000e+01   3.8847778e+01
   4.6000000e+01   3.8845797e+01
   4.7000000e+01   3.8843524e+01
   4.8000000e+01   3.8840832e+01
   4.9000000e+01   3.8837779e+01
   5.0000000e+01   3.8834207e+01
   5.1000000e+01   3.8830127e+01
   5.2000000e+01   3.8825682e+01
   5.3000000e+01   3.8820751e+01
   5.4000000e+01   3.8815348e+01
   5.5000000e+01   3.8809370e+01
   5.6000000e+01   3.8802541e+01
   5.7000000e+01   3.8795250e+01
   5.8000000e+01   3.8787164e+01
   5.9000000e+01   3.8778472e+01
   6.0000000e+01   3.8769014e+01
   6.1000000e+01   3.8758608e+01
   6.2000000e+01   3.8746981e+01
   6.3000000e+01   3.8734342e+01
   6.4000000e+01   3.8720514e+01
   6.5000000e+01   3.8705096e+01
   6.6000000e+01   3.8688202e+01
   6.7000000e+01   3.8669464e+01
   6.8000000e+01   3.8648503e+01
   6.9000000e+01   3.8624647e+01
   7.0000000e+01   3.8597854e+01
   7.1000000e+01   3.8567322e+01
   7.2000000e+01   3.8531966e+01
   7.3000000e+01   3.8490245e+01
   7.4000000e+01   3.8440213e+01
   7.5000000e+01   3.8379105e+01
   7.6000000e+01   3.8301912e+01
   7.7000000e+01   3.8200829e+01
   7.8000000e+01   3.8058985e+01
   7.9000000e+01   3.7834126e+01
   8.0000000e+01   3.7345987e+01


==> Dat/Total_NLI_cube4.dat <==
   1.0000000e+00   3.6318968e+01
   2.0000000e+00   3.6832352e+01
   3.0000000e+00   3.7065471e+01
   4.0000000e+00   3.7210450e+01
   5.0000000e+00   3.7312417e+01
   6.0000000e+00   3.7389138e+01
   7.0000000e+00   3.7448980e+01
   8.0000000e+00   3.7497079e+01
   9.0000000e+00   3.7536535e+01
   1.0000000e+01   3.7569398e+01
   1.1000000e+01   3.7597336e+01
   1.2000000e+01   3.7621552e+01
   1.3000000e+01   3.7642798e+01
   1.4000000e+01   3.7661287e+01
   1.5000000e+01   3.7677636e+01
   1.6000000e+01   3.7692183e+01
   1.7000000e+01   3.7705316e+01
   1.8000000e+01   3.7717017e+01
   1.9000000e+01   3.7727666e+01
   2.0000000e+01   3.7737299e+01
   2.1000000e+01   3.7745912e+01
   2.2000000e+01   3.7753728e+01
   2.3000000e+01   3.7760836e+01
   2.4000000e+01   3.7767385e+01
   2.5000000e+01   3.7773286e+01
   2.6000000e+01   3.7778733e+01
   2.7000000e+01   3.7783543e+01
   2.8000000e+01   3.7787876e+01
   2.9000000e+01   3.7791823e+01
   3.0000000e+01   3.7795363e+01
   3.1000000e+01   3.7798576e+01
   3.2000000e+01   3.7801391e+01
   3.3000000e+01   3.7803820e+01
   3.4000000e+01   3.7805932e+01
   3.5000000e+01   3.7807724e+01
   3.6000000e+01   3.7809255e+01
   3.7000000e+01   3.7810448e+01
   3.8000000e+01   3.7811294e+01
   3.9000000e+01   3.7811854e+01
   4.0000000e+01   3.7812153e+01
   4.1000000e+01   3.7812153e+01
   4.2000000e+01   3.7811854e+01
   4.3000000e+01   3.7811294e+01
   4.4000000e+01   3.7810448e+01
   4.5000000e+01   3.7809255e+01
   4.6000000e+01   3.7807724e+01
   4.7000000e+01   3.7805932e+01
   4.8000000e+01   3.7803820e+01
   4.9000000e+01   3.7801391e+01
   5.0000000e+01   3.7798576e+01
   5.1000000e+01   3.7795363e+01
   5.2000000e+01   3.7791823e+01
   5.3000000e+01   3.7787876e+01
   5.4000000e+01   3.7783543e+01
   5.5000000e+01   3.7778733e+01
   5.6000000e+01   3.7773286e+01
   5.7000000e+01   3.7767385e+01
   5.8000000e+01   3.7760836e+01
   5.9000000e+01   3.7753728e+01
   6.0000000e+01   3.7745912e+01
   6.1000000e+01   3.7737299e+01
   6.2000000e+01   3.7727666e+01
   6.3000000e+01   3.7717017e+01
   6.4000000e+01   3.7705316e+01
   6.5000000e+01   3.7692183e+01
   6.6000000e+01   3.7677636e+01
   6.7000000e+01   3.7661287e+01
   6.8000000e+01   3.7642798e+01
   6.9000000e+01   3.7621552e+01
   7.0000000e+01   3.7597336e+01
   7.1000000e+01   3.7569398e+01
   7.2000000e+01   3.7536535e+01
   7.3000000e+01   3.7497079e+01
   7.4000000e+01   3.7448980e+01
   7.5000000e+01   3.7389138e+01
   7.6000000e+01   3.7312417e+01
   7.7000000e+01   3.7210450e+01
   7.8000000e+01   3.7065471e+01
   7.9000000e+01   3.6832352e+01
   8.0000000e+01   3.6318968e+01


==> Dat/Total_NLI_dicyclic.dat <==
   1.0000000e+00   3.6380981e+01
   2.0000000e+00   3.6887494e+01
   3.0000000e+00   3.7117749e+01
   4.0000000e+00   3.7261021e+01
   5.0000000e+00   3.7361822e+01
   6.0000000e+00   3.7437682e+01
   7.0000000e+00   3.7496863e+01
   8.0000000e+00   3.7544438e+01
   9.0000000e+00   3.7583468e+01
   1.0000000e+01   3.7615979e+01
   1.1000000e+01   3.7643620e+01
   1.2000000e+01   3.7667580e+01
   1.3000000e+01   3.7688602e+01
   1.4000000e+01   3.7706898e+01
   1.5000000e+01   3.7723076e+01
   1.6000000e+01   3.7737473e+01
   1.7000000e+01   3.7750469e+01
   1.8000000e+01   3.7762050e+01
   1.9000000e+01   3.7772589e+01
   2.0000000e+01   3.7782122e+01
   2.1000000e+01   3.7790648e+01
   2.2000000e+01   3.7798384e+01
   2.3000000e+01   3.7805419e+01
   2.4000000e+01   3.7811901e+01
   2.5000000e+01   3.7817742e+01
   2.6000000e+01   3.7823134e+01
   2.7000000e+01   3.7827894e+01
   2.8000000e+01   3.7832184e+01
   2.9000000e+01   3.7836090e+01
   3.0000000e+01   3.7839594e+01
   3.1000000e+01   3.7842775e+01
   3.2000000e+01   3.7845561e+01
   3.3000000e+01   3.7847966e+01
   3.4000000e+01   3.7850056e+01
   3.5000000e+01   3.7851830e+01
   3.6000000e+01   3.7853346e+01
   3.7000000e+01   3.7854526e+01
   3.8000000e+01   3.7855364e+01
   3.9000000e+01   3.7855919e+01
   4.0000000e+01   3.7856215e+01
   4.1000000e+01   3.7856215e+01
   4.2000000e+01   3.7855919e+01
   4.3000000e+01   3.7855364e+01
   4.4000000e+01   3.7854526e+01
   4.5000000e+01   3.7853346e+01
   4.6000000e+01   3.7851830e+01
   4.7000000e+01   3.7850056e+01
   4.8000000e+01   3.7847966e+01
   4.9000000e+01   3.7845561e+01
   5.0000000e+01   3.7842775e+01
   5.1000000e+01   3.7839594e+01
   5.2000000e+01   3.7836090e+01
   5.3000000e+01   3.7832184e+01
   5.4000000e+01   3.7827894e+01
   5.5000000e+01   3.7823134e+01
   5.6000000e+01   3.7817742e+01
   5.7000000e+01   3.7811901e+01
   5.8000000e+01   3.7805419e+01
   5.9000000e+01   3.7798384e+01
   6.0000000e+01   3.7790648e+01
   6.1000000e+01   3.7782122e+01
   6.2000000e+01   3.7772589e+01
   6.3000000e+01   3.7762050e+01
   6.4000000e+01   3.7750469e+01
   6.5000000e+01   3.7737473e+01
   6.6000000e+01   3.7723076e+01
   6.7000000e+01   3.7706898e+01
   6.8000000e+01   3.7688602e+01
   6.9000000e+01   3.7667580e+01
   7.0000000e+01   3.7643620e+01
   7.1000000e+01   3.7615979e+01
   7.2000000e+01   3.7583468e+01
   7.3000000e+01   3.7544438e+01
   7.4000000e+01   3.7496863e+01
   7.5000000e+01   3.7437682e+01
   7.6000000e+01   3.7361822e+01
   7.7000000e+01   3.7261021e+01
   7.8000000e+01   3.7117749e+01
   7.9000000e+01   3.6887494e+01
   8.0000000e+01   3.6380981e+01


==> Dat/Total_NLI_dicyclic_egn.dat <==
   1.0000000e+00   3.9109488e+01
   2.0000000e+00   3.9572138e+01
   3.0000000e+00   3.9789349e+01
   4.0000000e+00   3.9929043e+01
   5.0000000e+00   4.0030352e+01
   6.0000000e+00   4.0109235e+01
   7.0000000e+00   4.0172854e+01
   8.0000000e+00   4.0226129e+01
   9.0000000e+00   4.0271417e+01
   1.0000000e+01   4.0310551e+01
   1.1000000e+01   4.0344923e+01
   1.2000000e+01   4.0375478e+01
   1.3000000e+01   4.0403097e+01
   1.4000000e+01   4.0427591e+01
   1.5000000e+01   4.0449722e+01
   1.6000000e+01   4.0469924e+01
   1.7000000e+01   4.0488545e+01
   1.8000000e+01   4.0505345e+01
   1.9000000e+01   4.0520757e+01
   2.0000000e+01   4.0535145e+01
   2.1000000e+01   4.0548031e+01
   2.2000000e+01   4.0559757e+01
   2.3000000e+01   4.0570630e+01
   2.4000000e+01   4.0580825e+01
   2.5000000e+01   4.0590022e+01
   2.6000000e+01   4.0598738e+01
   2.7000000e+01   4.0606316e+01
   2.8000000e+01   4.0613178e+01
   2.9000000e+01   4.0619453e+01
   3.0000000e+01   4.0625131e+01
   3.1000000e+01   4.0630389e+01
   3.2000000e+01   4.0634990e+01
   3.3000000e+01   4.0638891e+01
   3.4000000e+01   4.0642371e+01
   3.5000000e+01   4.0645297e+01
   3.6000000e+01   4.0647886e+01
   3.7000000e+01   4.0649887e+01
   3.8000000e+01   4.0651265e+01
   3.9000000e+01   4.0652196e+01
   4.0000000e+01   4.0652739e+01
   4.1000000e+01   4.0652739e+01
   4.2000000e+01   4.0652196e+01
   4.3000000e+01   4.0651265e+01
   4.4000000e+01   4.0649887e+01
   4.5000000e+01   4.0647886e+01
   4.6000000e+01   4.0645297e+01
   4.7000000e+01   4.0642371e+01
   4.8000000e+01   4.0638891e+01
   4.9000000e+01   4.0634990e+01
   5.0000000e+01   4.0630389e+01
   5.1000000e+01   4.0625131e+01
   5.2000000e+01   4.0619453e+01
   5.3000000e+01   4.0613178e+01
   5.4000000e+01   4.0606316e+01
   5.5000000e+01   4.0598738e+01
   5.6000000e+01   4.0590022e+01
   5.7000000e+01   4.0580825e+01
   5.8000000e+01   4.0570630e+01
   5.9000000e+01   4.0559757e+01
   6.0000000e+01   4.0548031e+01
   6.1000000e+01   4.0535145e+01
   6.2000000e+01   4.0520757e+01
   6.3000000e+01   4.0505345e+01
   6.4000000e+01   4.0488545e+01
   6.5000000e+01   4.0469924e+01
   6.6000000e+01   4.0449722e+01
   6.7000000e+01   4.0427591e+01
   6.8000000e+01   4.0403097e+01
   6.9000000e+01   4.0375478e+01
   7.0000000e+01   4.0344923e+01
   7.1000000e+01   4.0310551e+01
   7.2000000e+01   4.0271417e+01
   7.3000000e+01   4.0226129e+01
   7.4000000e+01   4.0172854e+01
   7.5000000e+01   4.0109235e+01
   7.6000000e+01   4.0030352e+01
   7.7000000e+01   3.9929043e+01
   7.8000000e+01   3.9789349e+01
   7.9000000e+01   3.9572138e+01
   8.0000000e+01   3.9109488e+01


==> Dat/Total_NLI_l4_25.dat <==
   1.0000000e+00   3.6677245e+01
   2.0000000e+00   3.7178399e+01
   3.0000000e+00   3.7407193e+01
   4.0000000e+00   3.7550201e+01
   5.0000000e+00   3.7651248e+01
   6.0000000e+00   3.7727671e+01
   7.0000000e+00   3.7787590e+01
   8.0000000e+00   3.7836065e+01
   9.0000000e+00   3.7876063e+01
   1.0000000e+01   3.7909585e+01
   1.1000000e+01   3.7938245e+01
   1.2000000e+01   3.7963200e+01
   1.3000000e+01   3.7985214e+01
   1.4000000e+01   3.8004440e+01
   1.5000000e+01   3.8021511e+01
   1.6000000e+01   3.8036776e+01
   1.7000000e+01   3.8050614e+01
   1.8000000e+01   3.8062975e+01
   1.9000000e+01   3.8074244e+01
   2.0000000e+01   3.8084503e+01
   2.1000000e+01   3.8093680e+01
   2.2000000e+01   3.8102013e+01
   2.3000000e+01   3.8109622e+01
   2.4000000e+01   3.8116660e+01
   2.5000000e+01   3.8123003e+01
   2.6000000e+01   3.8128892e+01
   2.7000000e+01   3.8134074e+01
   2.8000000e+01   3.8138749e+01
   2.9000000e+01   3.8143011e+01
   3.0000000e+01   3.8146840e+01
   3.1000000e+01   3.8150332e+01
   3.2000000e+01   3.8153391e+01
   3.3000000e+01   3.8156020e+01
   3.4000000e+01   3.8158319e+01
   3.5000000e+01   3.8160265e+01
   3.6000000e+01   3.8161942e+01
   3.7000000e+01   3.8163245e+01
   3.8000000e+01   3.8164164e+01
   3.9000000e+01   3.8164775e+01
   4.0000000e+01   3.8165108e+01
   4.1000000e+01   3.8165108e+01
   4.2000000e+01   3.8164775e+01
   4.3000000e+01   3.8164164e+01
   4.4000000e+01   3.8163245e+01
   4.5000000e+01   3.8161942e+01
   4.6000000e+01   3.8160265e+01
   4.7000000e+01   3.8158319e+01
   4.8000000e+01   3.8156020e+01
   4.9000000e+01   3.8153391e+01
   5.0000000e+01   3.8150332e+01
   5.1000000e+01   3.8146840e+01
   5.2000000e+01   3.8143011e+01
   5.3000000e+01   3.8138749e+01
   5.4000000e+01   3.8134074e+01
   5.5000000e+01   3.8128892e+01
   5.6000000e+01   3.8123003e+01
   5.7000000e+01   3.8116660e+01
   5.8000000e+01   3.8109622e+01
   5.9000000e+01   3.8102013e+01
   6.0000000e+01   3.8093680e+01
   6.1000000e+01   3.8084503e+01
   6.2000000e+01   3.8074244e+01
   6.3000000e+01   3.8062975e+01
   6.4000000e+01   3.8050614e+01
   6.5000000e+01   3.8036776e+01
   6.6000000e+01   3.8021511e+01
   6.7000000e+01   3.8004440e+01
   6.8000000e+01   3.7985214e+01
   6.9000000e+01   3.7963200e+01
   7.0000000e+01   3.7938245e+01
   7.1000000e+01   3.7909585e+01
   7.2000000e+01   3.7876063e+01
   7.3000000e+01   3.7836065e+01
   7.4000000e+01   3.7787590e+01
   7.5000000e+01   3.7727671e+01
   7.6000000e+01   3.7651248e+01
   7.7000000e+01   3.7550201e+01
   7.8000000e+01   3.7407193e+01
   7.9000000e+01   3.7178399e+01
   8.0000000e+01   3.6677245e+01


==> Dat/Total_NLI_l4_64.dat <==
   1.0000000e+00   3.6985023e+01
   2.0000000e+00   3.7479688e+01
   3.0000000e+00   3.7706484e+01
   4.0000000e+00   3.7848861e+01
   5.0000000e+00   3.7949870e+01
   6.0000000e+00   3.8026618e+01
   7.0000000e+00   3.8087069e+01
   8.0000000e+00   3.8136257e+01
   9.0000000e+00   3.8177052e+01
   1.0000000e+01   3.8211426e+01
   1.1000000e+01   3.8240960e+01
   1.2000000e+01   3.8266774e+01
   1.3000000e+01   3.8289651e+01
   1.4000000e+01   3.8309691e+01
   1.5000000e+01   3.8327544e+01
   1.6000000e+01   3.8343576e+01
   1.7000000e+01   3.8358157e+01
   1.8000000e+01   3.8371209e+01
   1.9000000e+01   3.8383123e+01
   2.0000000e+01   3.8394027e+01
   2.1000000e+01   3.8403784e+01
   2.2000000e+01   3.8412647e+01
   2.3000000e+01   3.8420767e+01
   2.4000000e+01   3.8428300e+01
   2.5000000e+01   3.8435090e+01
   2.6000000e+01   3.8441424e+01
   2.7000000e+01   3.8446982e+01
   2.8000000e+01   3.8452001e+01
   2.9000000e+01   3.8456579e+01
   3.0000000e+01   3.8460699e+01
   3.1000000e+01   3.8464469e+01
   3.2000000e+01   3.8467770e+01
   3.3000000e+01   3.8470600e+01
   3.4000000e+01   3.8473085e+01
   3.5000000e+01   3.8475186e+01
   3.6000000e+01   3.8477006e+01
   3.7000000e+01   3.8478420e+01
   3.8000000e+01   3.8479411e+01
   3.9000000e+01   3.8480072e+01
   4.0000000e+01   3.8480438e+01
   4.1000000e+01   3.8480438e+01
   4.2000000e+01   3.8480072e+01
   4.3000000e+01   3.8479411e+01
   4.4000000e+01   3.8478420e+01
   4.5000000e+01   3.8477006e+01
   4.6000000e+01   3.8475186e+01
   4.7000000e+01   3.8473085e+01
   4.8000000e+01   3.8470600e+01
   4.9000000e+01   3.8467770e+01
   5.0000000e+01   3.8464469e+01
   5.1000000e+01   3.8460699e+01
   5.2000000e+01   3.8456579e+01
   5.3000000e+01   3.8452001e+01
   5.4000000e+01   3.8446982e+01
   5.5000000e+01   3.8441424e+01
   5.6000000e+01   3.8435090e+01
   5.7000000e+01   3.8428300e+01
   5.8000000e+01   3.8420767e+01
   5.9000000e+01   3.8412647e+01
   6.0000000e+01   3.8403784e+01
   6.1000000e+01   3.8394027e+01
   6.2000000e+01   3.8383123e+01
   6.3000000e+01   3.8371209e+01
   6.4000000e+01   3.8358157e+01
   6.5000000e+01   3.8343576e+01
   6.6000000e+01   3.8327544e+01
   6.7000000e+01   3.8309691e+01
   6.8000000e+01   3.8289651e+01
   6.9000000e+01   3.8266774e+01
   7.0000000e+01   3.8240960e+01
   7.1000000e+01   3.8211426e+01
   7.2000000e+01   3.8177052e+01
   7.3000000e+01   3.8136257e+01
   7.4000000e+01   3.8087069e+01
   7.5000000e+01   3.8026618e+01
   7.6000000e+01   3.7949870e+01
   7.7000000e+01   3.7848861e+01
   7.8000000e+01   3.7706484e+01
   7.9000000e+01   3.7479688e+01
   8.0000000e+01   3.6985023e+01


==> Dat/Total_NLI_l4_64_egn.dat <==
   1.0000000e+00   3.7346897e+01
   2.0000000e+00   3.7834832e+01
   3.0000000e+00   3.8059601e+01
   4.0000000e+00   3.8201390e+01
   5.0000000e+00   3.8302432e+01
   6.0000000e+00   3.8379595e+01
   7.0000000e+00   3.8440677e+01
   8.0000000e+00   3.8490687e+01
   9.0000000e+00   3.8532390e+01
   1.0000000e+01   3.8567730e+01
   1.1000000e+01   3.8598248e+01
   1.2000000e+01   3.8625027e+01
   1.3000000e+01   3.8648872e+01
   1.4000000e+01   3.8669822e+01
   1.5000000e+01   3.8688551e+01
   1.6000000e+01   3.8705436e+01
   1.7000000e+01   3.8720846e+01
   1.8000000e+01   3.8734667e+01
   1.9000000e+01   3.8747299e+01
   2.0000000e+01   3.8758919e+01
   2.1000000e+01   3.8769320e+01
   2.2000000e+01   3.8778773e+01
   2.3000000e+01   3.8787460e+01
   2.4000000e+01   3.8795541e+01
   2.5000000e+01   3.8802828e+01
   2.6000000e+01   3.8809653e+01
   2.7000000e+01   3.8815628e+01
   2.8000000e+01   3.8821027e+01
   2.9000000e+01   3.8825956e+01
   3.0000000e+01   3.8830398e+01
   3.1000000e+01   3.8834475e+01
   3.2000000e+01   3.8838045e+01
   3.3000000e+01   3.8841097e+01
   3.4000000e+01   3.8843787e+01
   3.5000000e+01   3.8846059e+01
   3.6000000e+01   3.8848038e+01
   3.7000000e+01   3.8849573e+01
   3.8000000e+01   3.8850645e+01
   3.9000000e+01   3.8851362e+01
   4.0000000e+01   3.8851765e+01
   4.1000000e+01   3.8851765e+01
   4.2000000e+01   3.8851362e+01
   4.3000000e+01   3.8850645e+01
   4.4000000e+01   3.8849573e+01
   4.5000000e+01   3.8848038e+01
   4.6000000e+01   3.8846059e+01
   4.7000000e+01   3.8843787e+01
   4.8000000e+01   3.8841097e+01
   4.9000000e+01   3.8838045e+01
   5.0000000e+01   3.8834475e+01
   5.1000000e+01   3.8830398e+01
   5.2000000e+01   3.8825956e+01
   5.3000000e+01   3.8821027e+01
   5.4000000e+01   3.8815628e+01
   5.5000000e+01   3.8809653e+01
   5.6000000e+01   3.8802828e+01
   5.7000000e+01   3.8795541e+01
   5.8000000e+01   3.8787460e+01
   5.9000000e+01   3.8778773e+01
   6.0000000e+01   3.8769320e+01
   6.1000000e+01   3.8758919e+01
   6.2000000e+01   3.8747299e+01
   6.3000000e+01   3.8734667e+01
   6.4000000e+01   3.8720846e+01
   6.5000000e+01   3.8705436e+01
   6.6000000e+01   3.8688551e+01
   6.7000000e+01   3.8669822e+01
   6.8000000e+01   3.8648872e+01
   6.9000000e+01   3.8625027e+01
   7.0000000e+01   3.8598248e+01
   7.1000000e+01   3.8567730e+01
   7.2000000e+01   3.8532390e+01
   7.3000000e+01   3.8490687e+01
   7.4000000e+01   3.8440677e+01
   7.5000000e+01   3.8379595e+01
   7.6000000e+01   3.8302432e+01
   7.7000000e+01   3.8201390e+01
   7.8000000e+01   3.8059601e+01
   7.9000000e+01   3.7834832e+01
   8.0000000e+01   3.7346897e+01


==> Dat/Total_NLI_orthogonal4.dat <==
   1.0000000e+00   3.6380981e+01
   2.0000000e+00   3.6887494e+01
   3.0000000e+00   3.7117749e+01
   4.0000000e+00   3.7261021e+01
   5.0000000e+00   3.7361822e+01
   6.0000000e+00   3.7437682e+01
   7.0000000e+00   3.7496863e+01
   8.0000000e+00   3.7544438e+01
   9.0000000e+00   3.7583468e+01
   1.0000000e+01   3.7615979e+01
   1.1000000e+01   3.7643620e+01
   1.2000000e+01   3.7667580e+01
   1.3000000e+01   3.7688602e+01
   1.4000000e+01   3.7706898e+01
   1.5000000e+01   3.7723076e+01
   1.6000000e+01   3.7737473e+01
   1.7000000e+01   3.7750469e+01
   1.8000000e+01   3.7762050e+01
   1.9000000e+01   3.7772589e+01
   2.0000000e+01   3.7782122e+01
   2.1000000e+01   3.7790648e+01
   2.2000000e+01   3.7798384e+01
   2.3000000e+01   3.7805419e+01
   2.4000000e+01   3.7811901e+01
   2.5000000e+01   3.7817742e+01
   2.6000000e+01   3.7823134e+01
   2.7000000e+01   3.7827894e+01
   2.8000000e+01   3.7832184e+01
   2.9000000e+01   3.7836090e+01
   3.0000000e+01   3.7839594e+01
   3.1000000e+01   3.7842775e+01
   3.2000000e+01   3.7845561e+01
   3.3000000e+01   3.7847966e+01
   3.4000000e+01   3.7850056e+01
   3.5000000e+01   3.7851830e+01
   3.6000000e+01   3.7853346e+01
   3.7000000e+01   3.7854526e+01
   3.8000000e+01   3.7855364e+01
   3.9000000e+01   3.7855919e+01
   4.0000000e+01   3.7856215e+01
   4.1000000e+01   3.7856215e+01
   4.2000000e+01   3.7855919e+01
   4.3000000e+01   3.7855364e+01
   4.4000000e+01   3.7854526e+01
   4.5000000e+01   3.7853346e+01
   4.6000000e+01   3.7851830e+01
   4.7000000e+01   3.7850056e+01
   4.8000000e+01   3.7847966e+01
   4.9000000e+01   3.7845561e+01
   5.0000000e+01   3.7842775e+01
   5.1000000e+01   3.7839594e+01
   5.2000000e+01   3.7836090e+01
   5.3000000e+01   3.7832184e+01
   5.4000000e+01   3.7827894e+01
   5.5000000e+01   3.7823134e+01
   5.6000000e+01   3.7817742e+01
   5.7000000e+01   3.7811901e+01
   5.8000000e+01   3.7805419e+01
   5.9000000e+01   3.7798384e+01
   6.0000000e+01   3.7790648e+01
   6.1000000e+01   3.7782122e+01
   6.2000000e+01   3.7772589e+01
   6.3000000e+01   3.7762050e+01
   6.4000000e+01   3.7750469e+01
   6.5000000e+01   3.7737473e+01
   6.6000000e+01   3.7723076e+01
   6.7000000e+01   3.7706898e+01
   6.8000000e+01   3.7688602e+01
   6.9000000e+01   3.7667580e+01
   7.0000000e+01   3.7643620e+01
   7.1000000e+01   3.7615979e+01
   7.2000000e+01   3.7583468e+01
   7.3000000e+01   3.7544438e+01
   7.4000000e+01   3.7496863e+01
   7.5000000e+01   3.7437682e+01
   7.6000000e+01   3.7361822e+01
   7.7000000e+01   3.7261021e+01
   7.8000000e+01   3.7117749e+01
   7.9000000e+01   3.6887494e+01
   8.0000000e+01   3.6380981e+01


==> Dat/Total_NLI_qam4_256_egn.dat <==
   1.0000000e+00   3.7452375e+01
   2.0000000e+00   3.7938386e+01
   3.0000000e+00   3.8162565e+01
   4.0000000e+00   3.8304173e+01
   5.0000000e+00   3.8405210e+01
   6.0000000e+00   3.8482476e+01
   7.0000000e+00   3.8543724e+01
   8.0000000e+00   3.8593954e+01
   9.0000000e+00   3.8635901e+01
   1.0000000e+01   3.8671502e+01
   1.1000000e+01   3.8702286e+01
   1.2000000e+01   3.8729327e+01
   1.3000000e+01   3.8753435e+01
   1.4000000e+01   3.8774632e+01
   1.5000000e+01   3.8793598e+01
   1.6000000e+01   3.8810716e+01
   1.7000000e+01   3.8826350e+01
   1.8000000e+01   3.8840380e+01
   1.9000000e+01   3.8853208e+01
   2.0000000e+01   3.8865023e+01
   2.1000000e+01   3.8875599e+01
   2.2000000e+01   3.8885212e+01
   2.3000000e+01   3.8894053e+01
   2.4000000e+01   3.8902284e+01
   2.5000000e+01   3.8909705e+01
   2.6000000e+01   3.8916664e+01
   2.7000000e+01   3.8922753e+01
   2.8000000e+01   3.8928256e+01
   2.9000000e+01   3.8933279e+01
   3.0000000e+01   3.8937809e+01
   3.1000000e+01   3.8941970e+01
   3.2000000e+01   3.8945614e+01
   3.3000000e+01   3.8948725e+01
   3.4000000e+01   3.8951472e+01
   3.5000000e+01   3.8953789e+01
   3.6000000e+01   3.8955812e+01
   3.7000000e+01   3.8957380e+01
   3.8000000e+01   3.8958473e+01
   3.9000000e+01   3.8959206e+01
   4.0000000e+01   3.8959619e+01
   4.1000000e+01   3.8959619e+01
   4.2000000e+01   3.8959206e+01
   4.3000000e+01   3.8958473e+01
   4.4000000e+01   3.8957380e+01
   4.5000000e+01   3.8955812e+01
   4.6000000e+01   3.8953789e+01
   4.7000000e+01   3.8951472e+01
   4.8000000e+01   3.8948725e+01
   4.9000000e+01   3.8945614e+01
   5.0000000e+01   3.8941970e+01
   5.1000000e+01   3.8937809e+01
   5.2000000e+01   3.8933279e+01
   5.3000000e+01   3.8928256e+01
   5.4000000e+01   3.8922753e+01
   5.5000000e+01   3.8916664e+01
   5.6000000e+01   3.8909705e+01
   5.7000000e+01   3.8902284e+01
   5.8000000e+01   3.8894053e+01
   5.9000000e+01   3.8885212e+01
   6.0000000e+01   3.8875599e+01
   6.1000000e+01   3.8865023e+01
   6.2000000e+01   3.8853208e+01
   6.3000000e+01   3.8840380e+01
   6.4000000e+01   3.8826350e+01
   6.5000000e+01   3.8810716e+01
   6.6000000e+01   3.8793598e+01
   6.7000000e+01   3.8774632e+01
   6.8000000e+01   3.8753435e+01
   6.9000000e+01   3.8729327e+01
   7.0000000e+01   3.8702286e+01
   7.1000000e+01   3.8671502e+01
   7.2000000e+01   3.8635901e+01
   7.3000000e+01   3.8593954e+01
   7.4000000e+01   3.8543724e+01
   7.5000000e+01   3.8482476e+01
   7.6000000e+01   3.8405210e+01
   7.7000000e+01   3.8304173e+01
   7.8000000e+01   3.8162565e+01
   7.9000000e+01   3.7938386e+01
   8.0000000e+01   3.7452375e+01


==> Dat/Total_NLI_qam4_4096.dat <==
   1.0000000e+00   3.7633390e+01
   2.0000000e+00   3.8116061e+01
   3.0000000e+00   3.8339195e+01
   4.0000000e+00   3.8480459e+01
   5.0000000e+00   3.8581458e+01
   6.0000000e+00   3.8658872e+01
   7.0000000e+00   3.8720374e+01
   8.0000000e+00   3.8770952e+01
   9.0000000e+00   3.8813289e+01
   1.0000000e+01   3.8849310e+01
   1.1000000e+01   3.8880524e+01
   1.2000000e+01   3.8907988e+01
   1.3000000e+01   3.8932521e+01
   1.4000000e+01   3.8954120e+01
   1.5000000e+01   3.8973472e+01
   1.6000000e+01   3.8990967e+01
   1.7000000e+01   3.9006968e+01
   1.8000000e+01   3.9021338e+01
   1.9000000e+01   3.9034484e+01
   2.0000000e+01   3.9046617e+01
   2.1000000e+01   3.9057477e+01
   2.2000000e+01   3.9067351e+01
   2.3000000e+01   3.9076444e+01
   2.4000000e+01   3.9084917e+01
   2.5000000e+01   3.9092559e+01
   2.6000000e+01   3.9099736e+01
   2.7000000e+01   3.9106009e+01
   2.8000000e+01   3.9111681e+01
   2.9000000e+01   3.9116860e+01
   3.0000000e+01   3.9121532e+01
   3.1000000e+01   3.9125830e+01
   3.2000000e+01   3.9129592e+01
   3.3000000e+01   3.9132802e+01
   3.4000000e+01   3.9135640e+01
   3.5000000e+01   3.9138033e+01
   3.6000000e+01   3.9140127e+01
   3.7000000e+01   3.9141748e+01
   3.8000000e+01   3.9142877e+01
   3.9000000e+01   3.9143635e+01
   4.0000000e+01   3.9144063e+01
   4.1000000e+01   3.9144063e+01
   4.2000000e+01   3.9143635e+01
   4.3000000e+01   3.9142877e+01
   4.4000000e+01   3.9141748e+01
   4.5000000e+01   3.9140127e+01
   4.6000000e+01   3.9138033e+01
   4.7000000e+01   3.9135640e+01
   4.8000000e+01   3.9132802e+01
   4.9000000e+01   3.9129592e+01
   5.0000000e+01   3.9125830e+01
   5.1000000e+01   3.9121532e+01
   5.2000000e+01   3.9116860e+01
   5.3000000e+01   3.9111681e+01
   5.4000000e+01   3.9106009e+01
   5.5000000e+01   3.9099736e+01
   5.6000000e+01   3.9092559e+01
   5.7000000e+01   3.9084917e+01
   5.8000000e+01   3.9076444e+01
   5.9000000e+01   3.9067351e+01
   6.0000000e+01   3.9057477e+01
   6.1000000e+01   3.9046617e+01
   6.2000000e+01   3.9034484e+01
   6.3000000e+01   3.9021338e+01
   6.4000000e+01   3.9006968e+01
   6.5000000e+01   3.8990967e+01
   6.6000000e+01   3.8973472e+01
   6.7000000e+01   3.8954120e+01
   6.8000000e+01   3.8932521e+01
   6.9000000e+01   3.8907988e+01
   7.0000000e+01   3.8880524e+01
   7.1000000e+01   3.8849310e+01
   7.2000000e+01   3.8813289e+01
   7.3000000e+01   3.8770952e+01
   7.4000000e+01   3.8720374e+01
   7.5000000e+01   3.8658872e+01
   7.6000000e+01   3.8581458e+01
   7.7000000e+01   3.8480459e+01
   7.8000000e+01   3.8339195e+01
   7.9000000e+01   3.8116061e+01
   8.0000000e+01   3.7633390e+01


==> Dat/Total_NLI_qam4_4096_egn.dat <==
   1.0000000e+00   3.7633390e+01
   2.0000000e+00   3.8116061e+01
   3.0000000e+00   3.8339195e+01
   4.0000000e+00   3.8480459e+01
   5.0000000e+00   3.8581458e+01
   6.0000000e+00   3.8658872e+01
   7.0000000e+00   3.8720374e+01
   8.0000000e+00   3.8770952e+01
   9.0000000e+00   3.8813289e+01
   1.0000000e+01   3.8849310e+01
   1.1000000e+01   3.8880524e+01
   1.2000000e+01   3.8907988e+01
   1.3000000e+01   3.8932521e+01
   1.4000000e+01   3.8954120e+01
   1.5000000e+01   3.8973472e+01
   1.6000000e+01   3.8990967e+01
   1.7000000e+01   3.9006968e+01
   1.8000000e+01   3.9021338e+01
   1.9000000e+01   3.9034484e+01
   2.0000000e+01   3.9046617e+01
   2.1000000e+01   3.9057477e+01
   2.2000000e+01   3.9067351e+01
   2.3000000e+01   3.9076444e+01
   2.4000000e+01   3.9084917e+01
   2.5000000e+01   3.9092559e+01
   2.6000000e+01   3.9099736e+01
   2.7000000e+01   3.9106009e+01
   2.8000000e+01   3.9111681e+01
   2.9000000e+01   3.9116860e+01
   3.0000000e+01   3.9121532e+01
   3.1000000e+01   3.9125830e+01
   3.2000000e+01   3.9129592e+01
   3.3000000e+01   3.9132802e+01
   3.4000000e+01   3.9135640e+01
   3.5000000e+01   3.9138033e+01
   3.6000000e+01   3.9140127e+01
   3.7000000e+01   3.9141748e+01
   3.8000000e+01   3.9142877e+01
   3.9000000e+01   3.9143635e+01
   4.0000000e+01   3.9144063e+01
   4.1000000e+01   3.9144063e+01
   4.2000000e+01   3.9143635e+01
   4.3000000e+01   3.9142877e+01
   4.4000000e+01   3.9141748e+01
   4.5000000e+01   3.9140127e+01
   4.6000000e+01   3.9138033e+01
   4.7000000e+01   3.9135640e+01
   4.8000000e+01   3.9132802e+01
   4.9000000e+01   3.9129592e+01
   5.0000000e+01   3.9125830e+01
   5.1000000e+01   3.9121532e+01
   5.2000000e+01   3.9116860e+01
   5.3000000e+01   3.9111681e+01
   5.4000000e+01   3.9106009e+01
   5.5000000e+01   3.9099736e+01
   5.6000000e+01   3.9092559e+01
   5.7000000e+01   3.9084917e+01
   5.8000000e+01   3.9076444e+01
   5.9000000e+01   3.9067351e+01
   6.0000000e+01   3.9057477e+01
   6.1000000e+01   3.9046617e+01
   6.2000000e+01   3.9034484e+01
   6.3000000e+01   3.9021338e+01
   6.4000000e+01   3.9006968e+01
   6.5000000e+01   3.8990967e+01
   6.6000000e+01   3.8973472e+01
   6.7000000e+01   3.8954120e+01
   6.8000000e+01   3.8932521e+01
   6.9000000e+01   3.8907988e+01
   7.0000000e+01   3.8880524e+01
   7.1000000e+01   3.8849310e+01
   7.2000000e+01   3.8813289e+01
   7.3000000e+01   3.8770952e+01
   7.4000000e+01   3.8720374e+01
   7.5000000e+01   3.8658872e+01
   7.6000000e+01   3.8581458e+01
   7.7000000e+01   3.8480459e+01
   7.8000000e+01   3.8339195e+01
   7.9000000e+01   3.8116061e+01
   8.0000000e+01   3.7633390e+01


==> Dat/Total_NLI_sim5.dat <==
   1.0000000e+00   3.6380981e+01
   2.0000000e+00   3.6887494e+01
   3.0000000e+00   3.7117749e+01
   4.0000000e+00   3.7261021e+01
   5.0000000e+00   3.7361822e+01
   6.0000000e+00   3.7437682e+01
   7.0000000e+00   3.7496863e+01
   8.0000000e+00   3.7544438e+01
   9.0000000e+00   3.7583468e+01
   1.0000000e+01   3.7615979e+01
   1.1000000e+01   3.7643620e+01
   1.2000000e+01   3.7667580e+01
   1.3000000e+01   3.7688602e+01
   1.4000000e+01   3.7706898e+01
   1.5000000e+01   3.7723076e+01
   1.6000000e+01   3.7737473e+01
   1.7000000e+01   3.7750469e+01
   1.8000000e+01   3.7762050e+01
   1.9000000e+01   3.7772589e+01
   2.0000000e+01   3.7782122e+01
   2.1000000e+01   3.7790648e+01
   2.2000000e+01   3.7798384e+01
   2.3000000e+01   3.7805419e+01
   2.4000000e+01   3.7811901e+01
   2.5000000e+01   3.7817742e+01
   2.6000000e+01   3.7823134e+01
   2.7000000e+01   3.7827894e+01
   2.8000000e+01   3.7832184e+01
   2.9000000e+01   3.7836090e+01
   3.0000000e+01   3.7839594e+01
   3.1000000e+01   3.7842775e+01
   3.2000000e+01   3.7845561e+01
   3.3000000e+01   3.7847966e+01
   3.4000000e+01   3.7850056e+01
   3.5000000e+01   3.7851830e+01
   3.6000000e+01   3.7853346e+01
   3.7000000e+01   3.7854526e+01
   3.8000000e+01   3.7855364e+01
   3.9000000e+01   3.7855919e+01
   4.0000000e+01   3.7856215e+01
   4.1000000e+01   3.7856215e+01
   4.2000000e+01   3.7855919e+01
   4.3000000e+01   3.7855364e+01
   4.4000000e+01   3.7854526e+01
   4.5000000e+01   3.7853346e+01
   4.6000000e+01   3.7851830e+01
   4.7000000e+01   3.7850056e+01
   4.8000000e+01   3.7847966e+01
   4.9000000e+01   3.7845561e+01
   5.0000000e+01   3.7842775e+01
   5.1000000e+01   3.7839594e+01
   5.2000000e+01   3.7836090e+01
   5.3000000e+01   3.7832184e+01
   5.4000000e+01   3.7827894e+01
   5.5000000e+01   3.7823134e+01
   5.6000000e+01   3.7817742e+01
   5.7000000e+01   3.7811901e+01
   5.8000000e+01   3.7805419e+01
   5.9000000e+01   3.7798384e+01
   6.0000000e+01   3.7790648e+01
   6.1000000e+01   3.7782122e+01
   6.2000000e+01   3.7772589e+01
   6.3000000e+01   3.7762050e+01
   6.4000000e+01   3.7750469e+01
   6.5000000e+01   3.7737473e+01
   6.6000000e+01   3.7723076e+01
   6.7000000e+01   3.7706898e+01
   6.8000000e+01   3.7688602e+01
   6.9000000e+01   3.7667580e+01
   7.0000000e+01   3.7643620e+01
   7.1000000e+01   3.7615979e+01
   7.2000000e+01   3.7583468e+01
   7.3000000e+01   3.7544438e+01
   7.4000000e+01   3.7496863e+01
   7.5000000e+01   3.7437682e+01
   7.6000000e+01   3.7361822e+01
   7.7000000e+01   3.7261021e+01
   7.8000000e+01   3.7117749e+01
   7.9000000e+01   3.6887494e+01
   8.0000000e+01   3.6380981e+01


==> Dat/Total_NLI_spm4_128.dat <==
   1.0000000e+00   3.7452375e+01
   2.0000000e+00   3.7938386e+01
   3.0000000e+00   3.8162565e+01
   4.0000000e+00   3.8304173e+01
   5.0000000e+00   3.8405210e+01
   6.0000000e+00   3.8482476e+01
   7.0000000e+00   3.8543724e+01
   8.0000000e+00   3.8593954e+01
   9.0000000e+00   3.8635901e+01
   1.0000000e+01   3.8671502e+01
   1.1000000e+01   3.8702286e+01
   1.2000000e+01   3.8729327e+01
   1.3000000e+01   3.8753435e+01
   1.4000000e+01   3.8774632e+01
   1.5000000e+01   3.8793598e+01
   1.6000000e+01   3.8810716e+01
   1.7000000e+01   3.8826350e+01
   1.8000000e+01   3.8840380e+01
   1.9000000e+01   3.8853208e+01
   2.0000000e+01   3.8865023e+01
   2.1000000e+01   3.8875599e+01
   2.2000000e+01   3.8885212e+01
   2.3000000e+01   3.8894053e+01
   2.4000000e+01   3.8902284e+01
   2.5000000e+01   3.8909705e+01
   2.6000000e+01   3.8916664e+01
   2.7000000e+01   3.8922753e+01
   2.8000000e+01   3.8928256e+01
   2.9000000e+01   3.8933279e+01
   3.0000000e+01   3.8937809e+01
   3.1000000e+01   3.8941970e+01
   3.2000000e+01   3.8945614e+01
   3.3000000e+01   3.8948725e+01
   3.4000000e+01   3.8951472e+01
   3.5000000e+01   3.8953789e+01
   3.6000000e+01   3.8955812e+01
   3.7000000e+01   3.8957380e+01
   3.8000000e+01   3.8958473e+01
   3.9000000e+01   3.8959206e+01
   4.0000000e+01   3.8959619e+01
   4.1000000e+01   3.8959619e+01
   4.2000000e+01   3.8959206e+01
   4.3000000e+01   3.8958473e+01
   4.4000000e+01   3.8957380e+01
   4.5000000e+01   3.8955812e+01
   4.6000000e+01   3.8953789e+01
   4.7000000e+01   3.8951472e+01
   4.8000000e+01   3.8948725e+01
   4.9000000e+01   3.8945614e+01
   5.0000000e+01   3.8941970e+01
   5.1000000e+01   3.8937809e+01
   5.2000000e+01   3.8933279e+01
   5.3000000e+01   3.8928256e+01
   5.4000000e+01   3.8922753e+01
   5.5000000e+01   3.8916664e+01
   5.6000000e+01   3.8909705e+01
   5.7000000e+01   3.8902284e+01
   5.8000000e+01   3.8894053e+01
   5.9000000e+01   3.8885212e+01
   6.0000000e+01   3.8875599e+01
   6.1000000e+01   3.8865023e+01
   6.2000000e+01   3.8853208e+01
   6.3000000e+01   3.8840380e+01
   6.4000000e+01   3.8826350e+01
   6.5000000e+01   3.8810716e+01
   6.6000000e+01   3.8793598e+01
   6.7000000e+01   3.8774632e+01
   6.8000000e+01   3.8753435e+01
   6.9000000e+01   3.8729327e+01
   7.0000000e+01   3.8702286e+01
   7.1000000e+01   3.8671502e+01
   7.2000000e+01   3.8635901e+01
   7.3000000e+01   3.8593954e+01
   7.4000000e+01   3.8543724e+01
   7.5000000e+01   3.8482476e+01
   7.6000000e+01   3.8405210e+01
   7.7000000e+01   3.8304173e+01
   7.8000000e+01   3.8162565e+01
   7.9000000e+01   3.7938386e+01
   8.0000000e+01   3.7452375e+01


==> Dat/Total_NLI_tetra4_9.dat <==
   1.0000000e+00   3.7217386e+01
   2.0000000e+00   3.7709453e+01
   3.0000000e+00   3.7935731e+01
   4.0000000e+00   3.8078244e+01
   5.0000000e+00   3.8179657e+01
   6.0000000e+00   3.8256983e+01
   7.0000000e+00   3.8318101e+01
   8.0000000e+00   3.8368049e+01
   9.0000000e+00   3.8409632e+01
   1.0000000e+01   3.8444812e+01
   1.1000000e+01   3.8475146e+01
   1.2000000e+01   3.8501735e+01
   1.3000000e+01   3.8525377e+01
   1.4000000e+01   3.8546131e+01
   1.5000000e+01   3.8564666e+01
   1.6000000e+01   3.8581357e+01
   1.7000000e+01   3.8596575e+01
   1.8000000e+01   3.8610217e+01
   1.9000000e+01   3.8622680e+01
   2.0000000e+01   3.8634129e+01
   2.1000000e+01   3.8644375e+01
   2.2000000e+01   3.8653686e+01
   2.3000000e+01   3.8662235e+01
   2.4000000e+01   3.8670182e+01
   2.5000000e+01   3.8677347e+01
   2.6000000e+01   3.8684050e+01
   2.7000000e+01   3.8689922e+01
   2.8000000e+01   3.8695228e+01
   2.9000000e+01   3.8700070e+01
   3.0000000e+01   3.8704432e+01
   3.1000000e+01   3.8708432e+01
   3.2000000e+01   3.8711935e+01
   3.3000000e+01   3.8714931e+01
   3.4000000e+01   3.8717570e+01
   3.5000000e+01   3.8719799e+01
   3.6000000e+01   3.8721739e+01
   3.7000000e+01   3.8723243e+01
   3.8000000e+01   3.8724294e+01
   3.9000000e+01   3.8724998e+01
   4.0000000e+01   3.8725391e+01
   4.1000000e+01   3.8725391e+01
   4.2000000e+01   3.8724998e+01
   4.3000000e+01   3.8724294e+01
   4.4000000e+01   3.8723243e+01
   4.5000000e+01   3.8721739e+01
   4.6000000e+01   3.8719799e+01
   4.7000000e+01   3.8717570e+01
   4.8000000e+01   3.8714931e+01
   4.9000000e+01   3.8711935e+01
   5.0000000e+01   3.8708432e+01
   5.1000000e+01   3.8704432e+01
   5.2000000e+01   3.8700070e+01
   5.3000000e+01   3.8695228e+01
   5.4000000e+01   3.8689922e+01
   5.5000000e+01   3.8684050e+01
   5.6000000e+01   3.8677347e+01
   5.7000000e+01   3.8670182e+01
   5.8000000e+01   3.8662235e+01
   5.9000000e+01   3.8653686e+01
   6.0000000e+01   3.8644375e+01
   6.1000000e+01   3.8634129e+01
   6.2000000e+01   3.8622680e+01
   6.3000000e+01   3.8610217e+01
   6.4000000e+01   3.8596575e+01
   6.5000000e+01   3.8581357e+01
   6.6000000e+01   3.8564666e+01
   6.7000000e+01   3.8546131e+01
   6.8000000e+01   3.8525377e+01
   6.9000000e+01   3.8501735e+01
   7.0000000e+01   3.8475146e+01
   7.1000000e+01   3.8444812e+01
   7.2000000e+01   3.8409632e+01
   7.3000000e+01   3.8368049e+01
   7.4000000e+01   3.8318101e+01
   7.5000000e+01   3.8256983e+01
   7.6000000e+01   3.8179657e+01
   7.7000000e+01   3.8078244e+01
   7.8000000e+01   3.7935731e+01
   7.9000000e+01   3.7709453e+01
   8.0000000e+01   3.7217386e+01


==> Dat/Total_NLI_voron4_256_egn.dat <==
   1.0000000e+00   3.8014515e+01
   2.0000000e+00   3.8490679e+01
   3.0000000e+00   3.8711785e+01
   4.0000000e+00   3.8852392e+01
   5.0000000e+00   3.8953333e+01
   6.0000000e+00   3.9031054e+01
   7.0000000e+00   3.9093071e+01
   8.0000000e+00   3.9144344e+01
   9.0000000e+00   3.9187462e+01
   1.0000000e+01   3.9224318e+01
   1.1000000e+01   3.9256389e+01
   1.2000000e+01   3.9284696e+01
   1.3000000e+01   3.9310075e+01
   1.4000000e+01   3.9332469e+01
   1.5000000e+01   3.9352588e+01
   1.6000000e+01   3.9370832e+01
   1.7000000e+01   3.9387559e+01
   1.8000000e+01   3.9402604e+01
   1.9000000e+01   3.9416380e+01
   2.0000000e+01   3.9429140e+01
   2.1000000e+01   3.9440566e+01
   2.2000000e+01   3.9450956e+01
   2.3000000e+01   3.9460546e+01
   2.4000000e+01   3.9469501e+01
   2.5000000e+01   3.9477577e+01
   2.6000000e+01   3.9485186e+01
   2.7000000e+01   3.9491824e+01
   2.8000000e+01   3.9497829e+01
   2.9000000e+01   3.9503315e+01
   3.0000000e+01   3.9508270e+01
   3.1000000e+01   3.9512837e+01
   3.2000000e+01   3.9516835e+01
   3.3000000e+01   3.9520238e+01
   3.4000000e+01   3.9523256e+01
   3.5000000e+01   3.9525799e+01
   3.6000000e+01   3.9528032e+01
   3.7000000e+01   3.9529760e+01
   3.8000000e+01   3.9530959e+01
   3.9000000e+01   3.9531765e+01
   4.0000000e+01   3.9532226e+01
   4.1000000e+01   3.9532226e+01
   4.2000000e+01   3.9531765e+01
   4.3000000e+01   3.9530959e+01
   4.4000000e+01   3.9529760e+01
   4.5000000e+01   3.9528032e+01
   4.6000000e+01   3.9525799e+01
   4.7000000e+01   3.9523256e+01
   4.8000000e+01   3.9520238e+01
   4.9000000e+01   3.9516835e+01
   5.0000000e+01   3.9512837e+01
   5.1000000e+01   3.9508270e+01
   5.2000000e+01   3.9503315e+01
   5.3000000e+01   3.9497829e+01
   5.4000000e+01   3.9491824e+01
   5.5000000e+01   3.9485186e+01
   5.6000000e+01   3.9477577e+01
   5.7000000e+01   3.9469501e+01
   5.8000000e+01   3.9460546e+01
   5.9000000e+01   3.9450956e+01
   6.0000000e+01   3.9440566e+01
   6.1000000e+01   3.9429140e+01
   6.2000000e+01   3.9416380e+01
   6.3000000e+01   3.9402604e+01
   6.4000000e+01   3.9387559e+01
   6.5000000e+01   3.9370832e+01
   6.6000000e+01   3.9352588e+01
   6.7000000e+01   3.9332469e+01
   6.8000000e+01   3.9310075e+01
   6.9000000e+01   3.9284696e+01
   7.0000000e+01   3.9256389e+01
   7.1000000e+01   3.9224318e+01
   7.2000000e+01   3.9187462e+01
   7.3000000e+01   3.9144344e+01
   7.4000000e+01   3.9093071e+01
   7.5000000e+01   3.9031054e+01
   7.6000000e+01   3.8953333e+01
   7.7000000e+01   3.8852392e+01
   7.8000000e+01   3.8711785e+01
   7.9000000e+01   3.8490679e+01
   8.0000000e+01   3.8014515e+01


==> Dat/Total_NLI_voroni256.dat <==
   1.0000000e+00   3.7298188e+01
   2.0000000e+00   3.7787183e+01
   3.0000000e+00   3.8012298e+01
   4.0000000e+00   3.8154216e+01
   5.0000000e+00   3.8255292e+01
   6.0000000e+00   3.8332430e+01
   7.0000000e+00   3.8393455e+01
   8.0000000e+00   3.8443380e+01
   9.0000000e+00   3.8484983e+01
   1.0000000e+01   3.8520214e+01
   1.1000000e+01   3.8550619e+01
   1.2000000e+01   3.8577286e+01
   1.3000000e+01   3.8601018e+01
   1.4000000e+01   3.8621861e+01
   1.5000000e+01   3.8640486e+01
   1.6000000e+01   3.8657269e+01
   1.7000000e+01   3.8672580e+01
   1.8000000e+01   3.8686309e+01
   1.9000000e+01   3.8698856e+01
   2.0000000e+01   3.8710390e+01
   2.1000000e+01   3.8720713e+01
   2.2000000e+01   3.8730095e+01
   2.3000000e+01   3.8738714e+01
   2.4000000e+01   3.8746729e+01
   2.5000000e+01   3.8753956e+01
   2.6000000e+01   3.8760721e+01
   2.7000000e+01   3.8766646e+01
   2.8000000e+01   3.8772000e+01
   2.9000000e+01   3.8776886e+01
   3.0000000e+01   3.8781289e+01
   3.1000000e+01   3.8785329e+01
   3.2000000e+01   3.8788867e+01
   3.3000000e+01   3.8791892e+01
   3.4000000e+01   3.8794557e+01
   3.5000000e+01   3.8796808e+01
   3.6000000e+01   3.8798768e+01
   3.7000000e+01   3.8800288e+01
   3.8000000e+01   3.8801350e+01
   3.9000000e+01   3.8802061e+01
   4.0000000e+01   3.8802459e+01
   4.1000000e+01   3.8802459e+01
   4.2000000e+01   3.8802061e+01
   4.3000000e+01   3.8801350e+01
   4.4000000e+01   3.8800288e+01
   4.5000000e+01   3.8798768e+01
   4.6000000e+01   3.8796808e+01
   4.7000000e+01   3.8794557e+01
   4.8000000e+01   3.8791892e+01
   4.9000000e+01   3.8788867e+01
   5.0000000e+01   3.8785329e+01
   5.1000000e+01   3.8781289e+01
   5.2000000e+01   3.8776886e+01
   5.3000000e+01   3.8772000e+01
   5.4000000e+01   3.8766646e+01
   5.5000000e+01   3.8760721e+01
   5.6000000e+01   3.8753956e+01
   5.7000000e+01   3.8746729e+01
   5.8000000e+01   3.8738714e+01
   5.9000000e+01   3.8730095e+01
   6.0000000e+01   3.8720713e+01
   6.1000000e+01   3.8710390e+01
   6.2000000e+01   3.8698856e+01
   6.3000000e+01   3.8686309e+01
   6.4000000e+01   3.8672580e+01
   6.5000000e+01   3.8657269e+01
   6.6000000e+01   3.8640486e+01
   6.7000000e+01   3.8621861e+01
   6.8000000e+01   3.8601018e+01
   6.9000000e+01   3.8577286e+01
   7.0000000e+01   3.8550619e+01
   7.1000000e+01   3.8520214e+01
   7.2000000e+01   3.8484983e+01
   7.3000000e+01   3.8443380e+01
   7.4000000e+01   3.8393455e+01
   7.5000000e+01   3.8332430e+01
   7.6000000e+01   3.8255292e+01
   7.7000000e+01   3.8154216e+01
   7.8000000e+01   3.8012298e+01
   7.9000000e+01   3.7787183e+01
   8.0000000e+01   3.7298188e+01


==> Dat/Total_NLI_w256.dat <==
   1.0000000e+00   3.7198235e+01
   2.0000000e+00   3.7689195e+01
   3.0000000e+00   3.7914924e+01
   4.0000000e+00   3.8057044e+01
   5.0000000e+00   3.8158143e+01
   6.0000000e+00   3.8235196e+01
   7.0000000e+00   3.8296071e+01
   8.0000000e+00   3.8345793e+01
   9.0000000e+00   3.8387168e+01
   1.0000000e+01   3.8422153e+01
   1.1000000e+01   3.8452305e+01
   1.2000000e+01   3.8478724e+01
   1.3000000e+01   3.8502205e+01
   1.4000000e+01   3.8522813e+01
   1.5000000e+01   3.8541211e+01
   1.6000000e+01   3.8557773e+01
   1.7000000e+01   3.8572868e+01
   1.8000000e+01   3.8586398e+01
   1.9000000e+01   3.8598757e+01
   2.0000000e+01   3.8610105e+01
   2.1000000e+01   3.8620260e+01
   2.2000000e+01   3.8629489e+01
   2.3000000e+01   3.8637960e+01
   2.4000000e+01   3.8645831e+01
   2.5000000e+01   3.8652929e+01
   2.6000000e+01   3.8659566e+01
   2.7000000e+01   3.8665382e+01
   2.8000000e+01   3.8670636e+01
   2.9000000e+01   3.8675431e+01
   3.0000000e+01   3.8679750e+01
   3.1000000e+01   3.8683710e+01
   3.2000000e+01   3.8687177e+01
   3.3000000e+01   3.8690144e+01
   3.4000000e+01   3.8692755e+01
   3.5000000e+01   3.8694962e+01
   3.6000000e+01   3.8696880e+01
   3.7000000e+01   3.8698369e+01
   3.8000000e+01   3.8699410e+01
   3.9000000e+01   3.8700106e+01
   4.0000000e+01   3.8700494e+01
   4.1000000e+01   3.8700494e+01
   4.2000000e+01   3.8700106e+01
   4.3000000e+01   3.8699410e+01
   4.4000000e+01   3.8698369e+01
   4.5000000e+01   3.8696880e+01
   4.6000000e+01   3.8694962e+01
   4.7000000e+01   3.8692755e+01
   4.8000000e+01   3.8690144e+01
   4.9000000e+01   3.8687177e+01
   5.0000000e+01   3.8683710e+01
   5.1000000e+01   3.8679750e+01
   5.2000000e+01   3.8675431e+01
   5.3000000e+01   3.8670636e+01
   5.4000000e+01   3.8665382e+01
   5.5000000e+01   3.8659566e+01
   5.6000000e+01   3.8652929e+01
   5.7000000e+01   3.8645831e+01
   5.8000000e+01   3.8637960e+01
   5.9000000e+01   3.8629489e+01
   6.0000000e+01   3.8620260e+01
   6.1000000e+01   3.8610105e+01
   6.2000000e+01   3.8598757e+01
   6.3000000e+01   3.8586398e+01
   6.4000000e+01   3.8572868e+01
   6.5000000e+01   3.8557773e+01
   6.6000000e+01   3.8541211e+01
   6.7000000e+01   3.8522813e+01
   6.8000000e+01   3.8502205e+01
   6.9000000e+01   3.8478724e+01
   7.0000000e+01   3.8452305e+01
   7.1000000e+01   3.8422153e+01
   7.2000000e+01   3.8387168e+01
   7.3000000e+01   3.8345793e+01
   7.4000000e+01   3.8296071e+01
   7.5000000e+01   3.8235196e+01
   7.6000000e+01   3.8158143e+01
   7.7000000e+01   3.8057044e+01
   7.8000000e+01   3.7914924e+01
   7.9000000e+01   3.7689195e+01
   8.0000000e+01   3.7198235e+01


==> Dat/Total_NLI_w4_256_egn.dat <==
   1.0000000e+00   3.7763081e+01
   2.0000000e+00   3.8243540e+01
   3.0000000e+00   3.8465995e+01
   4.0000000e+00   3.8607049e+01
   5.0000000e+00   3.8708043e+01
   6.0000000e+00   3.8785576e+01
   7.0000000e+00   3.8847269e+01
   8.0000000e+00   3.8898099e+01
   9.0000000e+00   3.8940718e+01
   1.0000000e+01   3.8977038e+01
   1.1000000e+01   3.9008558e+01
   1.2000000e+01   3.9036324e+01
   1.3000000e+01   3.9061159e+01
   1.4000000e+01   3.9083041e+01
   1.5000000e+01   3.9102667e+01
   1.6000000e+01   3.9120428e+01
   1.7000000e+01   3.9136688e+01
   1.8000000e+01   3.9151298e+01
   1.9000000e+01   3.9164668e+01
   2.0000000e+01   3.9177024e+01
   2.1000000e+01   3.9188086e+01
   2.2000000e+01   3.9198143e+01
   2.3000000e+01   3.9207413e+01
   2.4000000e+01   3.9216057e+01
   2.5000000e+01   3.9223854e+01
   2.6000000e+01   3.9231184e+01
   2.7000000e+01   3.9237587e+01
   2.8000000e+01   3.9243377e+01
   2.9000000e+01   3.9248665e+01
   3.0000000e+01   3.9253438e+01
   3.1000000e+01   3.9257831e+01
   3.2000000e+01   3.9261677e+01
   3.3000000e+01   3.9264956e+01
   3.4000000e+01   3.9267858e+01
   3.5000000e+01   3.9270305e+01
   3.6000000e+01   3.9272448e+01
   3.7000000e+01   3.9274107e+01
   3.8000000e+01   3.9275261e+01
   3.9000000e+01   3.9276036e+01
   4.0000000e+01   3.9276476e+01
   4.1000000e+01   3.9276476e+01
   4.2000000e+01   3.9276036e+01
   4.3000000e+01   3.9275261e+01
   4.4000000e+01   3.9274107e+01
   4.5000000e+01   3.9272448e+01
   4.6000000e+01   3.9270305e+01
   4.7000000e+01   3.9267858e+01
   4.8000000e+01   3.9264956e+01
   4.9000000e+01   3.9261677e+01
   5.0000000e+01   3.9257831e+01
   5.1000000e+01   3.9253438e+01
   5.2000000e+01   3.9248665e+01
   5.3000000e+01   3.9243377e+01
   5.4000000e+01   3.9237587e+01
   5.5000000e+01   3.9231184e+01
   5.6000000e+01   3.9223854e+01
   5.7000000e+01   3.9216057e+01
   5.8000000e+01   3.9207413e+01
   5.9000000e+01   3.9198143e+01
   6.0000000e+01   3.9188086e+01
   6.1000000e+01   3.9177024e+01
   6.2000000e+01   3.9164668e+01
   6.3000000e+01   3.9151298e+01
   6.4000000e+01   3.9136688e+01
   6.5000000e+01   3.9120428e+01
   6.6000000e+01   3.9102667e+01
   6.7000000e+01   3.9083041e+01
   6.8000000e+01   3.9061159e+01
   6.9000000e+01   3.9036324e+01
   7.0000000e+01   3.9008558e+01
   7.1000000e+01   3.8977038e+01
   7.2000000e+01   3.8940718e+01
   7.3000000e+01   3.8898099e+01
   7.4000000e+01   3.8847269e+01
   7.5000000e+01   3.8785576e+01
   7.6000000e+01   3.8708043e+01
   7.7000000e+01   3.8607049e+01
   7.8000000e+01   3.8465995e+01
   7.9000000e+01   3.8243540e+01
   8.0000000e+01   3.7763081e+01


==> Dat/Total_NLI_w4_64.dat <==
   1.0000000e+00   3.7203717e+01
   2.0000000e+00   3.7694744e+01
   3.0000000e+00   3.7920491e+01
   4.0000000e+00   3.8062614e+01
   5.0000000e+00   3.8163709e+01
   6.0000000e+00   3.8240754e+01
   7.0000000e+00   3.8301620e+01
   8.0000000e+00   3.8351330e+01
   9.0000000e+00   3.8392691e+01
   1.0000000e+01   3.8427663e+01
   1.1000000e+01   3.8457802e+01
   1.2000000e+01   3.8484208e+01
   1.3000000e+01   3.8507677e+01
   1.4000000e+01   3.8528272e+01
   1.5000000e+01   3.8546659e+01
   1.6000000e+01   3.8563209e+01
   1.7000000e+01   3.8578294e+01
   1.8000000e+01   3.8591813e+01
   1.9000000e+01   3.8604163e+01
   2.0000000e+01   3.8615501e+01
   2.1000000e+01   3.8625648e+01
   2.2000000e+01   3.8634869e+01
   2.3000000e+01   3.8643332e+01
   2.4000000e+01   3.8651197e+01
   2.5000000e+01   3.8658288e+01
   2.6000000e+01   3.8664919e+01
   2.7000000e+01   3.8670729e+01
   2.8000000e+01   3.8675978e+01
   2.9000000e+01   3.8680768e+01
   3.0000000e+01   3.8685084e+01
   3.1000000e+01   3.8689039e+01
   3.2000000e+01   3.8692503e+01
   3.3000000e+01   3.8695467e+01
   3.4000000e+01   3.8698076e+01
   3.5000000e+01   3.8700280e+01
   3.6000000e+01   3.8702197e+01
   3.7000000e+01   3.8703684e+01
   3.8000000e+01   3.8704723e+01
   3.9000000e+01   3.8705419e+01
   4.0000000e+01   3.8705807e+01
   4.1000000e+01   3.8705807e+01
   4.2000000e+01   3.8705419e+01
   4.3000000e+01   3.8704723e+01
   4.4000000e+01   3.8703684e+01
   4.5000000e+01   3.8702197e+01
   4.6000000e+01   3.8700280e+01
   4.7000000e+01   3.8698076e+01
   4.8000000e+01   3.8695467e+01
   4.9000000e+01   3.8692503e+01
   5.0000000e+01   3.8689039e+01
   5.1000000e+01   3.8685084e+01
   5.2000000e+01   3.8680768e+01
   5.3000000e+01   3.8675978e+01
   5.4000000e+01   3.8670729e+01
   5.5000000e+01   3.8664919e+01
   5.6000000e+01   3.8658288e+01
   5.7000000e+01   3.8651197e+01
   5.8000000e+01   3.8643332e+01
   5.9000000e+01   3.8634869e+01
   6.0000000e+01   3.8625648e+01
   6.1000000e+01   3.8615501e+01
   6.2000000e+01   3.8604163e+01
   6.3000000e+01   3.8591813e+01
   6.4000000e+01   3.8578294e+01
   6.5000000e+01   3.8563209e+01
   6.6000000e+01   3.8546659e+01
   6.7000000e+01   3.8528272e+01
   6.8000000e+01   3.8507677e+01
   6.9000000e+01   3.8484208e+01
   7.0000000e+01   3.8457802e+01
   7.1000000e+01   3.8427663e+01
   7.2000000e+01   3.8392691e+01
   7.3000000e+01   3.8351330e+01
   7.4000000e+01   3.8301620e+01
   7.5000000e+01   3.8240754e+01
   7.6000000e+01   3.8163709e+01
   7.7000000e+01   3.8062614e+01
   7.8000000e+01   3.7920491e+01
   7.9000000e+01   3.7694744e+01
   8.0000000e+01   3.7203717e+01


==> Dat/Total_NLI_w4_64_egn.dat <==
   1.0000000e+00   3.7771483e+01
   2.0000000e+00   3.8252089e+01
   3.0000000e+00   3.8474587e+01
   4.0000000e+00   3.8615652e+01
   5.0000000e+00   3.8716643e+01
   6.0000000e+00   3.8794167e+01
   7.0000000e+00   3.8855843e+01
   8.0000000e+00   3.8906654e+01
   9.0000000e+00   3.8949251e+01
   1.0000000e+01   3.8985548e+01
   1.1000000e+01   3.9017046e+01
   1.2000000e+01   3.9044789e+01
   1.3000000e+01   3.9069601e+01
   1.4000000e+01   3.9091462e+01
   1.5000000e+01   3.9111067e+01
   1.6000000e+01   3.9128809e+01
   1.7000000e+01   3.9145049e+01
   1.8000000e+01   3.9159642e+01
   1.9000000e+01   3.9172995e+01
   2.0000000e+01   3.9185335e+01
   2.1000000e+01   3.9196382e+01
   2.2000000e+01   3.9206425e+01
   2.3000000e+01   3.9215682e+01
   2.4000000e+01   3.9224314e+01
   2.5000000e+01   3.9232099e+01
   2.6000000e+01   3.9239417e+01
   2.7000000e+01   3.9245811e+01
   2.8000000e+01   3.9251592e+01
   2.9000000e+01   3.9256872e+01
   3.0000000e+01   3.9261638e+01
   3.1000000e+01   3.9266024e+01
   3.2000000e+01   3.9269864e+01
   3.3000000e+01   3.9273137e+01
   3.4000000e+01   3.9276035e+01
   3.5000000e+01   3.9278477e+01
   3.6000000e+01   3.9280617e+01
   3.7000000e+01   3.9282274e+01
   3.8000000e+01   3.9283425e+01
   3.9000000e+01   3.9284199e+01
   4.0000000e+01   3.9284638e+01
   4.1000000e+01   3.9284638e+01
   4.2000000e+01   3.9284199e+01
   4.3000000e+01   3.9283425e+01
   4.4000000e+01   3.9282274e+01
   4.5000000e+01   3.9280617e+01
   4.6000000e+01   3.9278477e+01
   4.7000000e+01   3.9276035e+01
   4.8000000e+01   3.9273137e+01
   4.9000000e+01   3.9269864e+01
   5.0000000e+01   3.9266024e+01
   5.1000000e+01   3.9261638e+01
   5.2000000e+01   3.9256872e+01
   5.3000000e+01   3.9251592e+01
   5.4000000e+01   3.9245811e+01
   5.5000000e+01   3.9239417e+01
   5.6000000e+01   3.9232099e+01
   5.7000000e+01   3.9224314e+01
   5.8000000e+01   3.9215682e+01
   5.9000000e+01   3.9206425e+01
   6.0000000e+01   3.9196382e+01
   6.1000000e+01   3.9185335e+01
   6.2000000e+01   3.9172995e+01
   6.3000000e+01   3.9159642e+01
   6.4000000e+01   3.9145049e+01
   6.5000000e+01   3.9128809e+01
   6.6000000e+01   3.9111067e+01
   6.7000000e+01   3.9091462e+01
   6.8000000e+01   3.9069601e+01
   6.9000000e+01   3.9044789e+01
   7.0000000e+01   3.9017046e+01
   7.1000000e+01   3.8985548e+01
   7.2000000e+01   3.8949251e+01
   7.3000000e+01   3.8906654e+01
   7.4000000e+01   3.8855843e+01
   7.5000000e+01   3.8794167e+01
   7.6000000e+01   3.8716643e+01
   7.7000000e+01   3.8615652e+01
   7.8000000e+01   3.8474587e+01
   7.9000000e+01   3.8252089e+01
   8.0000000e+01   3.7771483e+01


==> Dat/diff_NLIN_16QAM1.dat <==
   1.0000000e+00   0.0000000e+00
   2.0000000e+00  -9.4167104e-02
   3.0000000e+00   9.2667151e-02
   4.0000000e+00   1.5283241e-03
   5.0000000e+00   2.0909109e-02
   6.0000000e+00   1.4556366e-01
   7.0000000e+00   3.5971492e-01
   8.0000000e+00   6.9074022e-01
   9.0000000e+00   1.4033969e+00
   1.0000000e+01   2.4082691e+00


==> Dat/diff_NLIN_16QAM10.dat <==
   1.0000000e+00   0.0000000e+00
   2.0000000e+00  -6.1788914e-02
   3.0000000e+00   2.1611934e-02
   4.0000000e+00  -5.7040586e-02
   5.0000000e+00  -8.4107801e-02
   6.0000000e+00  -2.5407346e-02
   7.0000000e+00  -6.9953732e-02
   8.0000000e+00  -7.2208900e-02
   9.0000000e+00  -6.7147132e-02
   1.0000000e+01  -2.6527705e-01


==> Dat/diff_NLIN_16QAM15.dat <==
   1.0000000e+00   0.0000000e+00
   2.0000000e+00  -5.1403918e-02
   3.0000000e+00   1.8866385e-02
   4.0000000e+00  -9.8618923e-02
   5.0000000e+00  -1.7739404e-01
   6.0000000e+00  -2.0769805e-01
   7.0000000e+00  -3.9678487e-01
   8.0000000e+00  -6.2171787e-01
   9.0000000e+00  -9.9341490e-01
   1.0000000e+01  -1.7369304e+00


==> Dat/diff_NLIN_16QAM20.dat <==
   1.0000000e+00   0.0000000e+00
   2.0000000e+00  -1.0435822e-01
   3.0000000e+00   1.8094560e-02
   4.0000000e+00  -1.2105571e-01
   5.0000000e+00  -2.4100861e-01
   6.0000000e+00  -3.0782361e-01
   7.0000000e+00  -5.0237362e-01
   8.0000000e+00  -7.9006492e-01
   9.0000000e+00  -1.3185149e+00
   1.0000000e+01  -2.1206382e+00


==> Dat/diff_NLIN_16QAM5.dat <==
   1.0000000e+00   0.0000000e+00
   2.0000000e+00  -3.1319513e-02
   3.0000000e+00   8.0970179e-02
   4.0000000e+00   5.8381786e-03
   5.0000000e+00   1.1613468e-02
   6.0000000e+00   1.6342684e-01
   7.0000000e+00   2.5008642e-01
   8.0000000e+00   4.9260108e-01
   9.0000000e+00   9.8795725e-01
   1.0000000e+01   1.5952877e+00


==> Dat/diff_NLIN_64QAM1.dat <==
   1.0000000e+00   0.0000000e+00
   2.0000000e+00  -8.4589288e-02
   3.0000000e+00   9.0316643e-02
   4.0000000e+00   6.1883064e-03
   5.0000000e+00   2.8282960e-02
   6.0000000e+00   1.4705165e-01
   7.0000000e+00   3.5831948e-01
   8.0000000e+00   6.9027331e-01
   9.0000000e+00   1.3933274e+00
   1.0000000e+01   2.3945479e+00


==> Dat/diff_NLIN_64QAM10.dat <==
   1.0000000e+00   0.0000000e+00
   2.0000000e+00  -5.7418336e-02
   3.0000000e+00   2.0878229e-02
   4.0000000e+00  -5.3536918e-02
   5.0000000e+00  -7.9610598e-02
   6.0000000e+00  -2.5694689e-02
   7.0000000e+00  -6.8083169e-02
   8.0000000e+00  -6.9491437e-02
   9.0000000e+00  -6.5209081e-02
   1.0000000e+01  -2.5550616e-01


==> Dat/diff_NLIN_64QAM15.dat <==
   1.0000000e+00   0.0000000e+00
   2.0000000e+00  -4.8364309e-02
   3.0000000e+00   1.6885355e-02
   4.0000000e+00  -9.5860037e-02
   5.0000000e+00  -1.7280651e-01
   6.0000000e+00  -2.0730367e-01
   7.0000000e+00  -3.9358359e-01
   8.0000000e+00  -6.1715336e-01
   9.0000000e+00  -9.8757507e-01
   1.0000000e+01  -1.7167287e+00


==> Dat/diff_NLIN_64QAM20.dat <==
   1.0000000e+00   0.0000000e+00
   2.0000000e+00  -9.6928870e-02
   3.0000000e+00   1.4732097e-02
   4.0000000e+00  -1.1807812e-01
   5.0000000e+00  -2.3296281e-01
   6.0000000e+00  -3.0449144e-01
   7.0000000e+00  -4.9890077e-01
   8.0000000e+00  -7.8197268e-01
   9.0000000e+00  -1.3025019e+00
   1.0000000e+01  -2.0823167e+00


==> Dat/diff_NLIN_64QAM5.dat <==
   1.0000000e+00   0.0000000e+00
   2.0000000e+00  -2.7447878e-02
   3.0000000e+00   7.8968507e-02
   4.0000000e+00   8.6724822e-03
   5.0000000e+00   1.6423313e-02
   6.0000000e+00   1.6244910e-01
   7.0000000e+00   2.5108284e-01
   8.0000000e+00   4.9436176e-01
   9.0000000e+00   9.8552314e-01
   1.0000000e+01   1.5948171e+00


==> Dat/diff_NLIN_Gaussian1.dat <==
   1.0000000e+00   0.0000000e+00
   2.0000000e+00  -2.4959601e-02
   3.0000000e+00   7.6934344e-02
   4.0000000e+00   3.7813682e-02
   5.0000000e+00   7.7740522e-02
   6.0000000e+00   1.6491239e-01
   7.0000000e+00   3.6396845e-01
   8.0000000e+00   7.1214529e-01
   9.0000000e+00   1.3749200e+00
   1.0000000e+01   2.3894204e+00


==> Dat/diff_NLIN_Gaussian10.dat <==
   1.0000000e+00   0.0000000e+00
   2.0000000e+00  -2.8313042e-02
   3.0000000e+00   1.6010342e-02
   4.0000000e+00  -2.9919453e-02
   5.0000000e+00  -4.9714022e-02
   6.0000000e+00  -2.7220115e-02
   7.0000000e+00  -5.5592747e-02
   8.0000000e+00  -5.2372869e-02
   9.0000000e+00  -5.5849021e-02
   1.0000000e+01  -2.0106501e-01


==> Dat/diff_NLIN_Gaussian15.dat <==
   1.0000000e+00   0.0000000e+00
   2.0000000e+00  -2.8381446e-02
   3.0000000e+00   3.2266628e-03
   4.0000000e+00  -7.7856282e-02
   5.0000000e+00  -1.4354103e-01
   6.0000000e+00  -2.0628694e-01
   7.0000000e+00  -3.7575370e-01
   8.0000000e+00  -5.9380366e-01
   9.0000000e+00  -9.6200620e-01
   1.0000000e+01  -1.6083513e+00


==> Dat/diff_NLIN_Gaussian20.dat <==
   1.0000000e+00   0.0000000e+00
   2.0000000e+00  -5.2218632e-02
   3.0000000e+00  -7.5666363e-03
   4.0000000e+00  -1.0164138e-01
   5.0000000e+00  -1.8796795e-01
   6.0000000e+00  -2.9068684e-01
   7.0000000e+00  -4.9001196e-01
   8.0000000e+00  -7.5453016e-01
   9.0000000e+00  -1.2406628e+00
   1.0000000e+01  -1.9063054e+00


==> Dat/diff_NLIN_Gaussian5.dat <==
   1.0000000e+00   0.0000000e+00
   2.0000000e+00  -1.5116162e-03
   3.0000000e+00   6.5910715e-02
   4.0000000e+00   2.8569812e-02
   5.0000000e+00   4.9560622e-02
   6.0000000e+00   1.5849918e-01
   7.0000000e+00   2.6179920e-01
   8.0000000e+00   5.1228465e-01
   9.0000000e+00   9.7810806e-01
   1.0000000e+01   1.6019692e+00


==> Dat/diff_NLIN_QPSK1.dat <==
   1.0000000e+00   0.0000000e+00
   2.0000000e+00  -1.6832629e-01
   3.0000000e+00   1.1201948e-01
   4.0000000e+00  -3.1871089e-02
   5.0000000e+00  -3.2547726e-02
   6.0000000e+00   1.4260744e-01
   7.0000000e+00   3.8457091e-01
   8.0000000e+00   7.1877610e-01
   9.0000000e+00   1.5230989e+00
   1.0000000e+01   2.5893579e+00


==> Dat/diff_NLIN_QPSK10.dat <==
   1.0000000e+00   0.0000000e+00
   2.0000000e+00  -9.3218057e-02
   3.0000000e+00   2.6896471e-02
   4.0000000e+00  -8.1987394e-02
   5.0000000e+00  -1.1649292e-01
   6.0000000e+00  -2.3017327e-02
   7.0000000e+00  -8.3368158e-02
   8.0000000e+00  -9.2572651e-02
   9.0000000e+00  -8.4077959e-02
   1.0000000e+01  -3.4487576e-01


==> Dat/diff_NLIN_QPSK15.dat <==
   1.0000000e+00   0.0000000e+00
   2.0000000e+00  -7.3464384e-02
   3.0000000e+00   3.2691656e-02
   4.0000000e+00  -1.1875415e-01
   5.0000000e+00  -2.1146888e-01
   6.0000000e+00  -2.1188902e-01
   7.0000000e+00  -4.2276151e-01
   8.0000000e+00  -6.6056241e-01
   9.0000000e+00  -1.0468616e+00
   1.0000000e+01  -1.9063084e+00


==> Dat/diff_NLIN_QPSK20.dat <==
   1.0000000e+00   0.0000000e+00
   2.0000000e+00  -1.6349371e-01
   3.0000000e+00   4.2710064e-02
   4.0000000e+00  -1.4620214e-01
   5.0000000e+00  -3.0856923e-01
   6.0000000e+00  -3.4058712e-01
   7.0000000e+00  -5.4205906e-01
   8.0000000e+00  -8.7623284e-01
   9.0000000e+00  -1.4827237e+00
   1.0000000e+01  -2.4916123e+00


==> Dat/diff_NLIN_QPSK5.dat <==
   1.0000000e+00   0.0000000e+00
   2.0000000e+00  -5.9000920e-02
   3.0000000e+00   9.5556758e-02
   4.0000000e+00  -1.3645717e-02
   5.0000000e+00  -2.1997307e-02
   6.0000000e+00   1.7259731e-01
   7.0000000e+00   2.4639070e-01
   8.0000000e+00   4.8522427e-01
   9.0000000e+00   1.0127803e+00
   1.0000000e+01   1.6073368e+00


==> Dat/nlinSure.dat <==
   1.0000000e+00   3.3686400e+01
   2.0000000e+00   3.4195400e+01
   3.0000000e+00   3.4462200e+01
   4.0000000e+00   3.4617300e+01
   5.0000000e+00   3.4712200e+01
   6.0000000e+00   3.4770800e+01
   7.0000000e+00   3.4805500e+01
   8.0000000e+00   3.4823500e+01
   9.0000000e+00   3.4829200e+01
   1.0000000e+01   3.4825600e+01
   1.1000000e+01   3.4814800e+01
   1.2000000e+01   3.4798200e+01
   1.3000000e+01   3.4777100e+01
   1.4000000e+01   3.4752100e+01
   1.5000000e+01   3.4723900e+01
   1.6000000e+01   3.4693100e+01
   1.7000000e+01   3.4659900e+01
   1.8000000e+01   3.4624800e+01
   1.9000000e+01   3.4588000e+01
   2.0000000e+01   3.4549700e+01
   2.1000000e+01   3.4510100e+01
   2.2000000e+01   3.4469300e+01
   2.3000000e+01   3.4427500e+01
   2.4000000e+01   3.4384800e+01
   2.5000000e+01   3.4341200e+01
   2.6000000e+01   3.4297000e+01
   2.7000000e+01   3.4252200e+01
   2.8000000e+01   3.4206800e+01
   2.9000000e+01   3.4160900e+01
   3.0000000e+01   3.4114600e+01
   3.1000000e+01   3.4067900e+01
   3.2000000e+01   3.4020800e+01
   3.3000000e+01   3.3973400e+01
   3.4000000e+01   3.3925700e+01
   3.5000000e+01   3.3877800e+01
   3.6000000e+01   3.3829600e+01
   3.7000000e+01   3.3781200e+01
   3.8000000e+01   3.3732600e+01
   3.9000000e+01   3.3683900e+01
   4.0000000e+01   3.3635000e+01
   4.1000000e+01   3.3586000e+01
   4.2000000e+01   3.3536800e+01
   4.3000000e+01   3.3487600e+01
   4.4000000e+01   3.3438200e+01
   4.5000000e+01   3.3388700e+01
   4.6000000e+01   3.3339200e+01
   4.7000000e+01   3.3289500e+01
   4.8000000e+01   3.3239800e+01
   4.9000000e+01   3.3190000e+01
   5.0000000e+01   3.3140100e+01
   5.1000000e+01   3.3090100e+01
   5.2000000e+01   3.3040000e+01
   5.3000000e+01   3.2989800e+01
   5.4000000e+01   3.2939600e+01
   5.5000000e+01   3.2889200e+01
   5.6000000e+01   3.2838800e+01
   5.7000000e+01   3.2788200e+01
   5.8000000e+01   3.2737600e+01
   5.9000000e+01   3.2686800e+01
   6.0000000e+01   3.2636000e+01
   6.1000000e+01   3.2584900e+01
   6.2000000e+01   3.2533800e+01
   6.3000000e+01   3.2482500e+01
   6.4000000e+01   3.2431000e+01
   6.5000000e+01   3.2379300e+01
   6.6000000e+01   3.2327500e+01
   6.7000000e+01   3.2275400e+01
   6.8000000e+01   3.2223000e+01
   6.9000000e+01   3.2170400e+01
   7.0000000e+01   3.2117400e+01
   7.1000000e+01   3.2064100e+01
   7.2000000e+01   3.2010400e+01
   7.3000000e+01   3.1956300e+01
   7.4000000e+01   3.1901800e+01
   7.5000000e+01   3.1846700e+01
   7.6000000e+01   3.1791000e+01
   7.7000000e+01   3.1734800e+01
   7.8000000e+01   3.1677800e+01
   7.9000000e+01   3.1620000e+01
   8.0000000e+01   3.1561400e+01
   8.1000000e+01   3.1501700e+01
   8.2000000e+01   3.1441000e+01
   8.3000000e+01   3.1379000e+01
   8.4000000e+01   3.1315700e+01
   8.5000000e+01   3.1250700e+01
   8.6000000e+01   3.1183900e+01
   8.7000000e+01   3.1115000e+01
   8.8000000e+01   3.1043700e+01
   8.9000000e+01   3.0969500e+01
   9.0000000e+01   3.0892000e+01
   9.1000000e+01   3.0810500e+01
   9.2000000e+01   3.0724300e+01
   9.3000000e+01   3.0632300e+01
   9.4000000e+01   3.0533000e+01
   9.5000000e+01   3.0424600e+01
   9.6000000e+01   3.0304300e+01
   9.7000000e+01   3.0168100e+01
   9.8000000e+01   3.0009700e+01
   9.9000000e+01   2.9818900e+01
   1.0000000e+02   2.9576600e+01
   1.0100000e+02   2.9248200e+01


==> Dat/orthogonal4.dat <==
   1.0000000e+00


==> Dat/ssfm_16qam_no_srs.dat <==

1	35.3241598438202
2	36.3339621793888
3	36.7949582677739
4	37.1101718230765
5	37.2747032391696
6	37.4346290997294
7	37.5435599684529
8	37.6008101214867
9	37.6963360748626
10	37.7658586069161
11	37.794430806467
12	37.8187808954758
13	37.91019777277
14	37.9402223316879
15	37.9515117595021
16	37.9996387225287
17	37.9855696935768
18	38.0067663141406
19	38.0566968705065
20	38.0603711093948
21	38.0742809078022
22	38.1136781677024
23	38.1466089309266
24	38.1708803043962
25	38.2209477756108
26	38.2239687185102
27	38.1855106287615
28	38.1608854489815
29	38.1940105180325
30	38.2183178120498
31	38.2313123467234
32	38.2259905018431
33	38.2627893084602
34	38.2522963129452
35	38.256902989659
36	38.2502501136394
37	38.2284229691878
38	38.2396399507612
39	38.2912560714047
40	38.2851832049584
41	38.2312060333439
42	38.2725104429116
43	38.2426008886481
44	38.2632423501455
45	38.2995822387289
46	38.2824736902871
47	38.2774013878239
48	38.3182303850354
49	38.3238178840842
50	38.2536969790839
51	38.230520983152
52	38.2665942656589
53	38.2331077126409
54	38.2487530873251
55	38.2696600172828
56	38.2845654347256
57	38.2537175630723
58	38.2697240654672
59	38.291955055152
60	38.288745386879
61	38.3111158772167
62	38.3007432985565
63	38.2885867130251
64	38.2583504307843
65	38.2468752913271
66	38.2485106104684
67	38.2226695187224
68	38.2332107027396
69	38.2257017009224
70	38.2097613281975
71	38.2190296743474
72	38.1997221829717
73	38.2104580200183
74	38.196277316059
75	38.1841991404596
76	38.1667034564758
77	38.1332346563318
78	38.1584414094864
79	38.1342597892282
80	38.1375126041414
81	38.1020955679233
82	38.0696758245075
83	38.025331427623
84	38.0357342326072
85	38.023764033343
86	38.0266193491857
87	37.9797338426441
88	37.9642081047604
89	37.9409122715654
90	37.8530476137176
91	37.7610026861108
92	37.7542871099592
93	37.7111550079973
94	37.6570553515781
95	37.568688998614
96	37.4867544233046
97	37.3489932231686
98	37.1622278864972
99	36.8857647333866
100	36.3948876171512
101	35.3432983420535

==> Dat/ssfm_16qam_srs.dat <==
1	37.9730837503414
2	39.1295392453639
3	39.6548278186718
4	39.860871916451
5	39.9724960806004
6	40.0410107513039
7	40.1051755128152
8	40.1417107711856
9	40.1591189661998
10	40.1422542214576
11	40.0946684976828
12	40.0699358258009
13	40.0654038960609
14	40.010349354199
15	40.0073467211745
16	39.9802774670247
17	39.9186624457847
18	39.9023466788724
19	39.8686685426459
20	39.7964310905172
21	39.8266594390166
22	39.7920083401186
23	39.7409061484526
24	39.7025929345446
25	39.7006384975299
26	39.6046699446469
27	39.5590874045701
28	39.5027109176908
29	39.4723033611589
30	39.4075114574725
31	39.3549303730432
32	39.3434124253238
33	39.2504464689818
34	39.2377461703143
35	39.207228741427
36	39.076036818261
37	39.0928908312788
38	39.0623798619391
39	38.9983957147124
40	38.9642949221595
41	38.9361768197961
42	38.9013204016701
43	38.8450654151762
44	38.7927737766859
45	38.7462892868019
46	38.6731931691901
47	38.5967991184499
48	38.5312779898612
49	38.488621410037
50	38.5012317461347
51	38.4196443047815
52	38.4041597123239
53	38.3777767852493
54	38.3244794982699
55	38.2931775226844
56	38.2026440239128
57	38.2009798548814
58	38.1618354877658
59	38.0693636641446
60	38.0796843544334
61	38.0024589855214
62	37.9699036667596
63	37.8768491091883
64	37.8783803748813
65	37.806068221312
66	37.7569736683195
67	37.7060302160822
68	37.6235939840551
69	37.5706836053683
70	37.5317747098028
71	37.4575497935734
72	37.4233863577331
73	37.3473341439327
74	37.3545204805615
75	37.2816851902745
76	37.2568005676695
77	37.2175205109795
78	37.1525040231458
79	37.1192349068352
80	37.0397295339511
81	36.9639611298067
82	36.9236070810353
83	36.8619741920837
84	36.8016269105075
85	36.7604839362086
86	36.6591153848286
87	36.629959132956
88	36.5844827801489
89	36.4964871003882
90	36.415481103737
91	36.3814436187801
92	36.2876246923828
93	36.2093460786503
94	36.095747213926
95	36.0190508430529
96	35.8890289097521
97	35.7164254171093
98	35.528552493319
99	35.2358431993031
100	34.8159655791276
101	34.011532150851

==> Dat/ssfm_diff_mod_no_srs.dat <==

1	34.0039969588825
2	35.1235945681716
3	35.6574245153959
4	35.9576479578431
5	36.1724511522206
6	36.2957412937973
7	36.3973968339475
8	36.4533868050121
9	36.5070887539118
10	36.579825540835
11	36.6533548651445
12	36.6954560595648
13	36.766409541783
14	36.7736574635473
15	36.8199498779036
16	36.8506352191693
17	36.8995107407253
18	36.8966356288542
19	36.9171258006633
20	36.9360926605356
21	36.978576450853
22	37.0213904007528
23	37.0723781131704
24	37.0824552485838
25	37.1421238039183
26	37.1300747447092
27	37.1363166668071
28	37.2131200633548
29	37.2217149159766
30	37.2807818116901
31	37.3301956051369
32	37.4089577325344
33	37.4997749432482
34	37.5715884048277
35	37.6212330739937
36	37.7288058524802
37	37.7947188421587
38	37.8345608110667
39	37.8755804015284
40	37.9128882163323
41	37.9472566502329
42	37.9454823302276
43	37.9611456399929
44	38.0344175660175
45	38.0064851092129
46	38.0206301087887
47	38.0290894517647
48	38.0425446112115
49	38.0584538189816
50	38.0577793810002
51	38.0389673402404
52	38.0577244550301
53	38.0569251990296
54	38.0987187375746
55	38.1026641888853
56	38.0797362583565
57	38.0528057717262
58	38.101587862328
59	38.0814832695413
60	38.1146895894554
61	38.1540065928475
62	38.1489054186604
63	38.1863268985328
64	38.171475605116
65	38.1953549751381
66	38.1765315018674
67	38.1659398472327
68	38.1980027994192
69	38.1708042550739
70	38.1754424377063
71	38.1514554559684
72	38.1261500467759
73	38.1658627733453
74	38.1866884757854
75	38.2042926077025
76	38.1358797321519
77	38.1543871743181
78	38.1684838852952
79	38.1357584059628
80	38.1314213859388
81	38.1239404003344
82	38.0955753265514
83	38.0921800458308
84	38.1039887471601
85	38.0518359797514
86	38.0457160780207
87	38.01708814385
88	37.9655432791002
89	37.9677997071914
90	37.8929144213837
91	37.9107908422697
92	37.838501039503
93	37.7543906393991
94	37.6892134613821
95	37.5911273213736
96	37.4813903684891
97	37.3858219186868
98	37.1649537446212
99	36.9025693053293
100	36.4410661119988
101	35.3590065409207

==> Dat/ssfm_diff_mod_srs.dat <==
1	36.2812178390006
2	37.5910965416877
3	38.1674411931266
4	38.446525619287
5	38.5714764471253
6	38.633096785694
7	38.665570174589
8	38.6938494530875
9	38.6889844784371
10	38.7076240908057
11	38.6927715290172
12	38.6498350004408
13	38.6291932520192
14	38.6118820076729
15	38.5802977417039
16	38.5571813315004
17	38.5286903079723
18	38.5011059055306
19	38.4775066941712
20	38.4555690322186
21	38.4437300670629
22	38.4044320365018
23	38.3638516757749
24	38.3267011157949
25	38.3269949916887
26	38.2845883803665
27	38.2605471328357
28	38.2477143274468
29	38.2288689205557
30	38.2342540002007
31	38.2305990283618
32	38.2389061390527
33	38.2937180263034
34	38.3466759211897
35	38.380930356833
36	38.4252066232107
37	38.425351658241
38	38.4104052592491
39	38.4138187123403
40	38.4282016480544
41	38.38038264444
42	38.3515362213529
43	38.3401145258555
44	38.3089725303067
45	38.2674410483535
46	38.2440032167797
47	38.236919976152
48	38.1876740875111
49	38.1247624683397
50	38.1159222504248
51	38.0557302176625
52	38.0161652163214
53	37.9934422262962
54	37.9599788099638
55	37.9085311115195
56	37.8723461166738
57	37.8341563180982
58	37.8053036613865
59	37.7468486352061
60	37.7229060050209
61	37.6763685779204
62	37.6241856855017
63	37.5919270836795
64	37.5629816959703
65	37.5411370350011
66	37.4879204060494
67	37.4473231573523
68	37.4281218975071
69	37.3668827549594
70	37.3431444043338
71	37.2944701998959
72	37.2834539298596
73	37.2518643529363
74	37.2075654546171
75	37.1581979324465
76	37.1190833539461
77	37.0369991940037
78	37.0175293600254
79	36.9797565713938
80	36.9211777113561
81	36.8550229753329
82	36.8230911649297
83	36.7508242459223
84	36.6932598135799
85	36.6515504934371
86	36.5949761786309
87	36.5297100915569
88	36.4845487553395
89	36.3673068741811
90	36.2937317805478
91	36.2393343932896
92	36.1575925800622
93	36.0777808972273
94	35.9743980047268
95	35.8775722792261
96	35.7271876887808
97	35.5633244718112
98	35.3713810607511
99	35.0402564016474
100	34.614573962554
101	33.7026703188085

==> Dat/ssfm_qpsk_no_srs.dat <==
1	33.3126459215124
2	34.5972384337096
3	35.1563774709242
4	35.5110770371352
5	35.6664873159158
6	35.8494155435362
7	35.9497287154351
8	36.0655538021372
9	36.0923895872464
10	36.1726738285345
11	36.1591265433583
12	36.1853792391749
13	36.2570172450638
14	36.2822667366956
15	36.311301552252
16	36.3213463193399
17	36.3620499928724
18	36.375397101249
19	36.3601479823676
20	36.4113875711771
21	36.4276111499652
22	36.4756980821223
23	36.4403519452345
24	36.4716194124032
25	36.4707755861172
26	36.484113246809
27	36.4525579905572
28	36.492419644232
29	36.5140924717759
30	36.4973371022095
31	36.4941656139339
32	36.4982204629443
33	36.5460323336418
34	36.5211226435154
35	36.5243159375089
36	36.5303460398263
37	36.5284083074344
38	36.5648005617868
39	36.5569965984669
40	36.5222639640421
41	36.5184682801532
42	36.5597702000324
43	36.5774591502934
44	36.5544573631828
45	36.5750345628119
46	36.5792681749644
47	36.5709512139534
48	36.5590343809229
49	36.5884728724088
50	36.5453987683022
51	36.5689360742349
52	36.5658873419869
53	36.564255384745
54	36.5521032697771
55	36.5677782524678
56	36.562214550954
57	36.5812208323511
58	36.5864410119289
59	36.5765885782202
60	36.5728339864287
61	36.5814178260771
62	36.5525904147317
63	36.5312472929619
64	36.5716185755666
65	36.542291657376
66	36.5310766128202
67	36.5399066287067
68	36.5454598410825
69	36.508466386858
70	36.5531886861193
71	36.5446128004231
72	36.5314457399257
73	36.5268365381137
74	36.525905399316
75	36.4995860705779
76	36.4660291259718
77	36.4606916789209
78	36.4842606231782
79	36.4759466596155
80	36.4735837734749
81	36.440025440314
82	36.411474077559
83	36.3817067228913
84	36.3733057795046
85	36.3204509067824
86	36.3378689438203
87	36.2868633823309
88	36.2954604449128
89	36.2401746910921
90	36.1748447962786
91	36.1650863693807
92	36.1121158562249
93	36.0921279399805
94	36.0120249948935
95	35.9416320169552
96	35.8274533841218
97	35.6885631302234
98	35.4549606285758
99	35.1504339647801
100	34.5744620686268
101	33.2949520843193

==> Dat/ssfm_qpsk_srs.dat <==
1	35.9060344584334
2	37.3400467563108
3	37.9288553497356
4	38.2121044000419
5	38.3180093724941
6	38.3748282052636
7	38.3878747510255
8	38.4495651455545
9	38.4374713369109
10	38.4491968150864
11	38.4330602974212
12	38.4087353922094
13	38.3802351311591
14	38.3198565808852
15	38.3510131471859
16	38.2725561016706
17	38.2712342900914
18	38.2206158433547
19	38.1977643477241
20	38.1169151174933
21	38.0522594080993
22	38.0427885738828
23	38.0300610298075
24	37.9701581097733
25	37.9181980949983
26	37.8770496708344
27	37.8029997227444
28	37.7458973385476
29	37.7205967320511
30	37.6522623463884
31	37.624589729597
32	37.5809384320182
33	37.5606020052459
34	37.4954652959588
35	37.4546128178633
36	37.4273241202713
37	37.3396806013264
38	37.2856731699303
39	37.2464644766893
40	37.1974782673745
41	37.1783337083926
42	37.1443186507271
43	37.115818408439
44	37.0490185088794
45	36.9867691957248
46	36.9395649247958
47	36.9231974149504
48	36.8892494225129
49	36.8369255693262
50	36.8050457071607
51	36.7486878852447
52	36.6861959443583
53	36.6683193769457
54	36.5972093228851
55	36.5246807250228
56	36.4995246411245
57	36.4464174099192
58	36.4302479820967
59	36.4123479435353
60	36.3092293492888
61	36.2923888193902
62	36.2457421240694
63	36.2055231731958
64	36.1608549208674
65	36.080474309357
66	36.0517174941328
67	36.0142063099485
68	35.9763523498726
69	35.9511390322619
70	35.9043429870135
71	35.8087981408332
72	35.7715505375835
73	35.7322467744517
74	35.6960588378304
75	35.6405001582376
76	35.5823369287669
77	35.547445497361
78	35.4741372400971
79	35.4904452740781
80	35.3793955420207
81	35.3420087372199
82	35.2887414478369
83	35.2502488288666
84	35.2304399605144
85	35.1371795533438
86	35.147602978585
87	35.0695448167576
88	35.0014940440932
89	34.9226597367202
90	34.8684355602788
91	34.7756586267136
92	34.7071960636184
93	34.594302301259
94	34.4709322779087
95	34.3905747707972
96	34.2915199869428
97	34.1034525113829
98	33.8892227368725
99	33.5265149205268
100	32.9739605967068
101	31.9295394669322

==> Dat/ssfm_qpsk_srs_test.dat <==
1   35.858509390616
2   37.258399320602
3   37.8636827911977
4   38.1256084216827
5   38.2360847369584
6   38.3389456599968
7   38.3620739382057
8   38.3792768183456
9   38.3643676134249
10  38.3639786398286
11  38.3190022751818
12  38.3269249068823
13  38.3115126786354
14  38.2677362298459
15  38.2085222970506
16  38.1686579150137
17  38.1669511926682
18  38.1123278517902
19  38.0737600202536
20  38.0171057489969
21  37.9751967139484
22  37.9802221244342
23  37.8973515730112
24  37.9213121801024
25  37.8301194033663
26  37.7918880612158
27  37.7587072186345
28  37.7261557352027
29  37.6200468671016
30  37.5839630023517
31  37.5477391246508
32  37.5061434537983
33  37.4865221942339
34  37.4171386139399
35  37.3713191214548
36  37.3476490704033
37  37.3097390631929
38  37.257934887003
39  37.1826740856009
40  37.1648503076036
41  37.1118043539529
42  37.1193803555494
43  37.0538474579179
44  37.04070031122
45  36.9385863130071
46  36.8932419560325
47  36.8515229232105
48  36.814481944746
49  36.7867723087915
50  36.7162489063252
51  36.6504083129005
52  36.6419512242361
53  36.6092960708322
54  36.552224751813
55  36.511785211168
56  36.4332498326001
57  36.426031489114
58  36.3683894251647
59  36.323810978349
60  36.2533068111128
61  36.2744707965364
62  36.2364013345963
63  36.1602186909817
64  36.1145865773632
65  36.0770933748199
66  36.0076287913605
67  35.9877782300013
68  35.9591457816341
69  35.8651126195989
70  35.8582378122231
71  35.8035770974772
72  35.7530136365028
73  35.6732913048819
74  35.6151980839996
75  35.587022829014
76  35.5554632249096
77  35.4799104202949
78  35.47452252087
79  35.3914028596373
80  35.3978127103032
81  35.3091633211291
82  35.2692137801015
83  35.224619592042
84  35.1875881828399
85  35.1357868112694
86  35.0618309341687
87  35.0009027014778
88  34.921195692546
89  34.8506133114425
90  34.8180738766435
91  34.7435727605299
92  34.655386085894
93  34.537603401639
94  34.4275328950539
95  34.2923964757964
96  34.2165109919195
97  34.0245846313549
98  33.8230380381004
99  33.4940355654629
100 32.9365248899252
101 31.8449490968415
